Persistence of Backdoor-based Watermarks for Neural Networks: A Comprehensive Evaluation

Deep Neural Networks (DNNs) have gained considerable traction in recent years due to the unparalleled results they gathered. However, the cost behind training such sophisticated models is resource intensive, resulting in many to consider DNNs to be intellectual property (IP) to model owners. In this era of cloud computing, high-performance DNNs are often deployed all over the internet so that people can access them publicly. As such, DNN watermarking schemes, especially backdoor-based watermarks, have been actively developed in recent years to preserve proprietary rights. Nonetheless, there lies much uncertainty on the robustness of existing backdoor watermark schemes, towards both adversarial attacks and unintended means such as fine-tuning neural network models. One reason for this is that no complete guarantee of robustness can be assured in the context of backdoor-based watermark. In this paper, we extensively evaluate the persistence of recent backdoor-based watermarks within neural networks in the scenario of fine-tuning, we propose/develop a novel data-driven idea to restore watermark after fine-tuning without exposing the trigger set. Our empirical results show that by solely introducing training data after fine-tuning, the watermark can be restored if model parameters do not shift dramatically during fine-tuning. Depending on the types of trigger samples used, trigger accuracy can be reinstated to up to 100%. Our study further explores how the restoration process works using loss landscape visualization, as well as the idea of introducing training data in fine-tuning stage to alleviate watermark vanishing.

==> csv/wandb_extract_retrain_acc.csv <==
epoch,certified_textoverlay_resnet_cifar10,certified_adv_resnet_cifar10,certified_noise_resnet_cifar10,certified_adv_resnet_cifar10_multi,certified_textoverlay_resnet_cifar10_multi,certified_noise_resnet_cifar10_multi,certified_unrelated_resnet_cifar10,certified_unrelated_resnet_cifar10_multi,adi_adv_resnet_cifar10,adi_adv_resnet_cifar10_multi,adi_noise_resnet_cifar10,adi_adv_vit_cifar10,adi_noise_resnet_cifar10_multi,adi_textoverlay_resnet_cifar10,adi_textoverlay_resnet_cifar10_multi,adi_adv_vit_cifar10_multi,adi_unrelated_resnet_cifar10,adi_unrelated_resnet_cifar10_multi,adi_noise_vit_cifar10,adi_noise_vit_cifar10_multi,adi_textoverlay_vit_cifar10,adi_textoverlay_vit_cifar10_multi,adi_unrelated_vit_cifar10,adi_unrelated_vit_cifar10_multi,app_adv_resnet_cifar10,app_adv_resnet_cifar10_multi,app_adv_vit_cifar10,app_noise_resnet_cifar10_multi,app_textoverlay_resnet_cifar10,app_adv_vit_cifar10_multi,app_unrelated_resnet_cifar10,app_unrelated_resnet_cifar10_multi,app_textoverlay_vit_cifar10,app_unrelated_vit_cifar10,app_noise_resnet_cifar10,app_textoverlay_resnet_cifar10_multi,ewe_adv_resnet_cifar10,ewe_noise_resnet_cifar10,ewe_textoverlay_resnet_cifar10,ewe_unrelated_resnet_cifar10,app_noise_vit_cifar10,app_noise_vit_cifar10_multi,app_textoverlay_vit_cifar10_multi,app_unrelated_vit_cifar10_multi,rowback_adv_resnet_cifar10,rowback_noise_resnet_cifar10,rowback_textoverlay_resnet_cifar10,rowback_unrelated_resnet_cifar10,rowback_adv_resnet_cifar10_multi,rowback_textoverlay_resnet_cifar10_multi,rowback_unrelated_resnet_cifar10_multi,rowback_noise_resnet_cifar10_multi,certified_adv_vit_cifar10,certified_adv_vit_cifar10_multi,certified_noise_vit_cifar10,certified_noise_vit_cifar10_multi,certified_unrelated_vit_cifar10,certified_unrelated_vit_cifar10_multi,certified_textoverlay_vit_cifar10,certified_textoverlay_vit_cifar10_multi
0,4.6875,14.58333333,0,4.166666667,3.125,14.58333333,30.20833333,15.625,19.79166667,3.645833333,0,25,13.02083333,1.5625,2.604166667,3.645833333,16.66666667,17.1875,0.520833333,15.10416667,3.125,3.645833333,27.08333333,17.1875,11.45833333,6.770833333,71.35416667,14.58333333,3.125,4.166666667,40.625,10.9375,7.291666667,96.35416667,0,1.5625,64.58333333,66.14583333,8.333333333,69.27083333,16.66666667,18.75,2.083333333,14.58333333,25,0,6.770833333,42.70833333,2.083333333,1.5625,17.1875,14.58333333,37.5,7.8125,10.9375,15.10416667,86.97916667,19.79166667,2.604166667,3.125
1,4.166666667,8.854166667,0,5.729166667,2.604166667,11.97916667,35.41666667,6.25,18.22916667,4.166666667,0,19.27083333,10.9375,1.5625,3.125,3.645833333,14.58333333,14.58333333,1.041666667,15.10416667,3.125,2.604166667,13.54166667,16.66666667,11.97916667,7.291666667,32.8125,13.02083333,4.6875,4.166666667,34.375,7.8125,7.291666667,75.52083333,0,2.083333333,23.95833333,0,4.6875,43.22916667,10.41666667,17.70833333,2.083333333,18.22916667,15.625,0,4.166666667,33.85416667,4.166666667,2.604166667,15.625,11.97916667,24.47916667,6.770833333,10.41666667,16.14583333,53.125,19.27083333,2.083333333,3.125
2,3.125,16.14583333,0,4.6875,2.604166667,10.41666667,26.04166667,13.02083333,11.45833333,4.166666667,0,20.3125,13.54166667,2.604166667,3.125,5.208333333,17.1875,14.58333333,1.041666667,14.58333333,2.604166667,3.125,21.875,18.22916667,11.45833333,5.208333333,34.89583333,13.02083333,4.6875,3.125,31.77083333,7.291666667,6.25,75.52083333,0,2.083333333,19.27083333,0,2.083333333,47.39583333,2.604166667,18.22916667,2.083333333,18.22916667,9.895833333,0,7.8125,29.16666667,1.5625,3.645833333,14.58333333,10.41666667,22.39583333,8.333333333,7.8125,14.58333333,64.58333333,20.3125,4.166666667,3.645833333
3,4.6875,11.45833333,0,2.604166667,2.604166667,14.0625,30.20833333,11.45833333,20.83333333,2.604166667,0,19.27083333,15.10416667,0.520833333,3.125,4.6875,24.47916667,16.14583333,0.520833333,14.58333333,2.604166667,2.083333333,15.625,20.3125,17.1875,4.166666667,23.4375,14.0625,3.645833333,4.166666667,42.70833333,6.25,6.25,74.47916667,0,2.083333333,16.66666667,0,1.5625,46.875,3.125,16.66666667,1.041666667,18.75,14.0625,0,7.8125,32.29166667,3.125,3.125,14.58333333,15.10416667,19.79166667,7.291666667,11.45833333,15.10416667,58.85416667,19.79166667,3.645833333,2.083333333
4,4.6875,10.41666667,0,3.645833333,3.645833333,15.10416667,21.35416667,11.97916667,18.75,6.25,0,22.39583333,13.54166667,2.083333333,2.083333333,5.208333333,24.47916667,14.0625,0.520833333,15.10416667,4.166666667,3.125,13.54166667,15.625,14.58333333,2.604166667,33.33333333,14.58333333,4.166666667,4.6875,29.16666667,9.895833333,6.25,78.64583333,0,2.083333333,19.79166667,0,1.041666667,43.75,3.645833333,18.22916667,1.5625,19.27083333,10.41666667,0,6.770833333,24.47916667,2.604166667,2.604166667,12.5,13.54166667,23.4375,8.854166667,9.895833333,15.10416667,51.04166667,20.83333333,4.166666667,1.5625
5,5.208333333,12.5,0,4.166666667,2.083333333,15.625,25,17.1875,15.625,2.604166667,0,24.47916667,13.54166667,1.041666667,1.5625,5.208333333,20.83333333,15.625,0.520833333,14.58333333,2.604166667,3.645833333,17.1875,17.1875,11.97916667,3.645833333,29.6875,15.10416667,3.125,3.125,31.25,9.375,5.729166667,73.95833333,0,1.5625,14.0625,0,1.041666667,36.45833333,0.520833333,17.1875,2.083333333,20.3125,9.375,0,8.854166667,27.08333333,2.604166667,2.083333333,10.9375,14.0625,24.47916667,7.291666667,5.208333333,16.14583333,46.875,19.27083333,2.083333333,1.5625
6,5.208333333,15.10416667,0,4.166666667,2.083333333,14.0625,18.22916667,14.58333333,19.79166667,6.25,0,21.35416667,13.54166667,2.083333333,2.604166667,4.6875,20.3125,16.14583333,0.520833333,14.0625,4.166666667,2.083333333,13.02083333,16.14583333,6.770833333,3.645833333,21.875,13.54166667,2.604166667,3.645833333,33.85416667,10.9375,3.645833333,68.75,0,1.5625,18.75,0,0.520833333,47.91666667,1.5625,17.1875,1.041666667,17.1875,9.895833333,0,4.6875,32.8125,3.645833333,2.083333333,15.625,13.02083333,18.75,8.333333333,7.291666667,16.14583333,45.3125,17.1875,2.604166667,2.083333333
7,4.6875,6.770833333,0,5.208333333,2.604166667,14.58333333,30.20833333,11.97916667,22.39583333,5.729166667,0,18.75,11.45833333,2.604166667,2.604166667,6.25,16.66666667,11.97916667,0.520833333,15.10416667,3.645833333,3.125,15.10416667,15.625,15.625,2.604166667,19.79166667,14.58333333,3.125,4.6875,28.125,10.9375,3.645833333,64.58333333,0,1.5625,17.1875,0,1.041666667,39.58333333,0.520833333,17.70833333,2.083333333,20.83333333,10.41666667,0,8.333333333,36.45833333,3.645833333,2.083333333,10.41666667,14.58333333,15.10416667,6.770833333,5.208333333,15.625,40.10416667,18.75,2.604166667,2.604166667
8,4.166666667,15.10416667,0,3.645833333,3.125,14.58333333,30.72916667,13.02083333,12.5,5.208333333,0,15.10416667,11.45833333,2.083333333,3.125,5.208333333,18.75,16.14583333,0,14.58333333,3.645833333,3.645833333,13.54166667,15.10416667,13.02083333,4.6875,21.875,14.0625,4.6875,4.166666667,51.04166667,10.41666667,2.604166667,69.79166667,0.520833333,2.083333333,9.375,0,1.041666667,30.20833333,0,15.10416667,2.083333333,16.14583333,11.45833333,0,8.333333333,34.89583333,1.5625,2.083333333,10.41666667,13.54166667,13.54166667,6.25,3.125,14.58333333,46.875,18.75,1.5625,3.125
9,5.729166667,14.0625,0,3.125,2.604166667,14.58333333,16.14583333,17.70833333,21.875,4.166666667,0,21.875,13.54166667,1.5625,2.604166667,5.729166667,11.45833333,13.02083333,2.083333333,15.625,4.166666667,2.083333333,12.5,14.0625,13.54166667,4.6875,29.16666667,14.58333333,2.604166667,3.125,36.97916667,9.895833333,6.770833333,71.875,0,2.604166667,15.10416667,0,2.083333333,42.1875,0.520833333,17.1875,1.5625,16.66666667,18.22916667,0,4.6875,29.16666667,3.645833333,3.645833333,13.54166667,13.54166667,28.64583333,6.25,8.333333333,16.14583333,53.125,18.22916667,3.125,2.604166667
10,3.645833333,13.54166667,0,5.729166667,4.166666667,14.58333333,15.625,15.625,24.47916667,3.125,0,17.70833333,13.02083333,2.604166667,3.645833333,6.770833333,17.70833333,14.58333333,1.041666667,14.58333333,1.5625,4.166666667,13.54166667,16.66666667,7.8125,6.770833333,26.5625,14.0625,4.166666667,4.166666667,31.77083333,8.854166667,3.645833333,67.1875,0,2.083333333,14.58333333,0,1.5625,50.52083333,0.520833333,15.10416667,1.5625,18.75,16.66666667,0,5.208333333,28.64583333,4.166666667,2.083333333,9.375,14.58333333,26.5625,8.854166667,9.375,14.58333333,53.125,19.27083333,2.604166667,2.083333333
11,4.166666667,16.14583333,0,2.604166667,2.604166667,14.58333333,15.625,8.333333333,14.0625,4.6875,0,21.35416667,13.02083333,2.604166667,1.5625,4.6875,24.47916667,19.79166667,2.604166667,15.10416667,1.5625,3.125,12.5,14.58333333,9.895833333,4.6875,26.5625,14.58333333,4.166666667,3.645833333,34.375,7.8125,5.729166667,63.02083333,0,2.083333333,14.58333333,0,3.125,42.1875,0.520833333,18.22916667,2.604166667,18.75,12.5,0,4.166666667,32.8125,3.645833333,2.083333333,8.854166667,13.54166667,26.5625,7.291666667,9.895833333,16.14583333,58.33333333,17.1875,1.5625,1.5625
12,3.125,8.854166667,0,3.125,2.083333333,13.02083333,23.95833333,13.02083333,19.79166667,2.604166667,0,23.4375,14.0625,2.083333333,1.5625,3.645833333,18.22916667,16.66666667,1.5625,15.10416667,2.604166667,2.083333333,23.4375,18.22916667,11.97916667,3.125,29.16666667,13.54166667,1.5625,3.645833333,41.66666667,6.770833333,5.208333333,70.3125,0,3.645833333,9.375,0,2.083333333,44.27083333,0,17.70833333,2.604166667,16.66666667,13.54166667,0,3.645833333,20.83333333,6.25,2.083333333,9.375,13.02083333,20.83333333,6.770833333,6.770833333,16.14583333,51.04166667,17.70833333,3.125,1.5625
13,4.6875,17.70833333,0,1.041666667,2.083333333,14.0625,18.22916667,15.625,12.5,6.25,0,23.4375,13.54166667,3.125,1.5625,4.6875,18.75,16.14583333,1.5625,14.0625,4.166666667,2.604166667,12.5,17.1875,10.9375,2.604166667,25.52083333,14.0625,2.083333333,2.604166667,43.22916667,8.333333333,6.770833333,60.9375,0,2.083333333,10.9375,0,1.041666667,57.29166667,0,15.625,1.5625,17.70833333,17.1875,0,6.25,9.375,2.604166667,3.645833333,10.41666667,13.54166667,16.14583333,7.291666667,8.333333333,14.0625,36.45833333,23.95833333,3.645833333,1.041666667
14,3.645833333,14.58333333,0,4.166666667,3.645833333,15.10416667,27.08333333,16.14583333,15.10416667,4.166666667,0,17.1875,11.97916667,2.083333333,0.520833333,5.729166667,30.20833333,15.625,0.520833333,14.58333333,2.604166667,3.645833333,25.52083333,17.1875,12.5,3.125,31.25,15.10416667,2.604166667,4.166666667,34.89583333,9.375,6.25,68.75,0,3.645833333,9.895833333,0,1.041666667,34.375,0.520833333,18.22916667,1.5625,16.66666667,8.854166667,0,5.729166667,29.16666667,3.645833333,1.5625,10.41666667,15.10416667,21.875,6.770833333,9.895833333,16.14583333,46.875,18.75,3.125,1.041666667
15,4.166666667,16.66666667,0,4.166666667,3.125,15.10416667,20.83333333,16.14583333,21.875,4.166666667,0,18.75,12.5,2.083333333,1.5625,5.208333333,25,17.70833333,1.041666667,14.0625,2.604166667,2.604166667,22.91666667,15.10416667,11.97916667,3.125,24.47916667,14.58333333,2.083333333,3.645833333,50,12.5,5.729166667,66.66666667,0,2.604166667,12.5,0,1.041666667,44.27083333,1.041666667,17.1875,1.041666667,15.10416667,9.375,0,4.166666667,26.5625,4.166666667,2.083333333,11.97916667,15.625,22.39583333,6.25,12.5,18.22916667,47.39583333,19.27083333,3.645833333,1.041666667
16,4.6875,8.854166667,0,2.604166667,2.604166667,13.02083333,18.22916667,14.58333333,15.625,2.604166667,0,20.83333333,11.97916667,1.5625,2.083333333,4.166666667,32.29166667,14.0625,0.520833333,14.58333333,3.125,3.125,21.35416667,16.14583333,11.45833333,4.6875,30.20833333,14.58333333,2.083333333,3.125,44.79166667,7.291666667,5.729166667,67.70833333,0,2.604166667,14.0625,0,3.125,40.625,1.041666667,17.1875,1.041666667,19.27083333,14.0625,0,4.6875,36.97916667,2.604166667,2.083333333,11.45833333,13.54166667,23.95833333,8.333333333,6.25,16.66666667,40.625,16.66666667,2.604166667,1.041666667
17,5.729166667,10.9375,0,2.083333333,1.5625,11.45833333,15.10416667,19.27083333,15.625,3.125,0,16.66666667,13.54166667,5.208333333,1.5625,4.166666667,27.08333333,13.54166667,0.520833333,15.10416667,4.6875,3.645833333,16.14583333,19.27083333,13.54166667,4.166666667,17.1875,13.54166667,1.5625,4.166666667,38.02083333,7.8125,3.125,67.1875,0,4.166666667,12.5,0,1.5625,42.70833333,0.520833333,17.70833333,1.5625,15.625,7.8125,0,3.125,46.35416667,1.5625,1.5625,16.14583333,13.02083333,15.10416667,6.770833333,7.291666667,17.1875,47.91666667,17.1875,1.5625,1.041666667
18,6.25,10.9375,0,4.166666667,2.083333333,13.54166667,17.70833333,15.10416667,20.83333333,4.166666667,0,23.4375,15.10416667,2.604166667,2.083333333,5.208333333,31.25,17.70833333,1.5625,15.625,4.166666667,2.604166667,18.22916667,16.66666667,4.166666667,3.125,21.875,15.10416667,1.5625,3.125,36.45833333,8.333333333,5.729166667,66.14583333,0,3.645833333,9.895833333,0,2.083333333,42.1875,2.083333333,18.22916667,1.5625,17.1875,20.3125,0,3.645833333,43.22916667,4.166666667,2.604166667,11.97916667,16.14583333,21.35416667,8.333333333,8.333333333,16.66666667,54.6875,17.1875,2.083333333,1.5625
19,2.083333333,13.54166667,0,3.125,2.604166667,14.0625,29.6875,15.10416667,22.39583333,4.6875,0,19.79166667,12.5,2.083333333,1.5625,4.6875,17.70833333,14.58333333,1.041666667,15.625,0.520833333,2.083333333,26.04166667,16.14583333,14.0625,4.6875,26.04166667,14.0625,4.166666667,5.208333333,47.91666667,7.8125,4.166666667,69.79166667,0,3.125,14.0625,0,1.041666667,48.4375,0.520833333,18.22916667,1.5625,14.58333333,15.625,0,4.6875,28.64583333,4.166666667,2.083333333,11.45833333,14.0625,19.79166667,9.375,9.895833333,15.625,42.1875,18.22916667,2.604166667,1.5625
20,5.208333333,18.22916667,0,3.645833333,2.604166667,11.97916667,12.5,16.66666667,6.770833333,4.6875,0,21.35416667,14.0625,1.5625,1.041666667,5.729166667,18.75,16.14583333,0,15.10416667,4.166666667,1.5625,20.3125,13.02083333,13.54166667,4.6875,24.47916667,14.0625,2.083333333,3.645833333,32.29166667,8.333333333,4.6875,68.22916667,0,2.604166667,18.75,0,3.645833333,45.83333333,1.041666667,16.66666667,3.125,15.10416667,14.58333333,0,4.6875,21.35416667,3.645833333,3.125,10.41666667,12.5,22.91666667,6.770833333,6.770833333,15.10416667,42.70833333,22.91666667,2.604166667,1.041666667
21,5.208333333,17.70833333,0,4.6875,2.083333333,15.10416667,19.27083333,19.27083333,17.1875,3.645833333,0.520833333,17.1875,15.10416667,2.083333333,1.5625,6.770833333,17.1875,15.625,0.520833333,15.10416667,2.083333333,1.5625,11.45833333,17.1875,12.5,4.166666667,22.39583333,15.10416667,3.125,3.125,40.625,9.375,2.604166667,57.8125,0.520833333,2.604166667,14.58333333,0,2.604166667,38.02083333,0,16.66666667,2.604166667,18.75,15.625,0,4.166666667,42.1875,3.125,1.5625,13.54166667,14.58333333,15.10416667,7.291666667,2.083333333,17.1875,29.16666667,21.35416667,1.041666667,1.041666667
22,3.125,14.0625,0,6.770833333,2.083333333,14.58333333,25.52083333,18.75,20.83333333,3.125,0,21.35416667,13.54166667,2.083333333,2.083333333,7.291666667,4.6875,15.625,1.041666667,15.625,3.645833333,3.125,13.02083333,17.70833333,4.6875,3.645833333,21.35416667,14.0625,2.083333333,3.645833333,39.58333333,6.25,4.166666667,63.54166667,0,2.604166667,11.97916667,0,2.604166667,30.72916667,0.520833333,18.22916667,2.083333333,19.79166667,12.5,0,4.166666667,25,5.208333333,1.5625,8.854166667,10.9375,20.83333333,7.291666667,6.770833333,17.1875,38.54166667,19.79166667,0.520833333,2.083333333
23,5.729166667,11.45833333,0,5.208333333,2.083333333,14.0625,21.875,14.58333333,10.9375,4.166666667,0,19.79166667,14.0625,2.083333333,2.083333333,6.25,19.79166667,12.5,2.083333333,14.58333333,2.083333333,3.645833333,25,14.0625,3.125,3.125,24.47916667,14.0625,2.083333333,4.6875,49.47916667,6.25,4.6875,67.70833333,0,2.083333333,10.41666667,0,1.041666667,56.77083333,0.520833333,16.66666667,1.5625,19.27083333,16.14583333,0,4.166666667,37.5,3.125,3.125,6.770833333,13.54166667,18.22916667,7.291666667,6.770833333,16.14583333,38.54166667,20.3125,0.520833333,1.5625
24,5.729166667,10.41666667,0,2.604166667,2.083333333,14.0625,20.83333333,15.10416667,18.22916667,2.604166667,0,16.66666667,14.58333333,1.5625,1.041666667,6.25,10.41666667,13.02083333,1.041666667,15.10416667,3.125,3.125,23.4375,15.10416667,7.8125,5.729166667,20.3125,14.58333333,2.083333333,4.6875,32.29166667,10.41666667,3.125,66.14583333,0,3.125,11.97916667,0,3.125,37.5,0,17.1875,2.083333333,16.66666667,17.70833333,0.520833333,7.291666667,30.72916667,3.645833333,2.083333333,10.9375,14.58333333,16.66666667,7.8125,3.645833333,17.1875,56.25,18.75,0.520833333,1.5625
25,3.125,16.14583333,0,4.166666667,2.083333333,14.58333333,11.97916667,16.14583333,20.3125,4.166666667,0,17.70833333,13.02083333,1.5625,1.041666667,4.6875,19.27083333,14.0625,0.520833333,14.0625,1.5625,2.604166667,17.1875,14.58333333,10.9375,4.6875,24.47916667,14.0625,4.6875,3.645833333,42.1875,9.375,4.166666667,69.27083333,0,2.083333333,10.9375,0,1.041666667,52.60416667,0,16.66666667,2.604166667,19.27083333,16.66666667,0,3.125,29.16666667,3.125,2.083333333,9.375,12.5,16.14583333,8.854166667,3.125,15.10416667,35.9375,18.75,0,2.083333333
26,6.25,12.5,0,2.604166667,2.083333333,13.54166667,17.1875,13.02083333,13.54166667,3.125,0,19.79166667,13.54166667,1.5625,1.5625,5.729166667,6.25,10.9375,1.041666667,15.10416667,2.083333333,3.125,15.625,17.1875,6.25,3.125,26.04166667,14.58333333,3.645833333,3.645833333,25.52083333,8.333333333,5.729166667,63.54166667,0,1.041666667,13.02083333,0,1.5625,45.3125,1.041666667,17.1875,2.604166667,16.14583333,15.10416667,0,5.729166667,41.66666667,2.604166667,1.5625,10.41666667,14.58333333,20.83333333,7.291666667,3.645833333,17.1875,41.66666667,19.79166667,0,1.5625
27,9.895833333,15.10416667,0,5.208333333,2.083333333,13.54166667,17.1875,11.97916667,10.9375,3.125,0,19.27083333,14.58333333,1.5625,2.083333333,6.25,17.70833333,12.5,0.520833333,15.10416667,1.041666667,1.5625,15.10416667,18.75,8.854166667,5.208333333,23.95833333,14.0625,2.604166667,3.645833333,30.72916667,14.0625,6.25,67.70833333,0,1.5625,12.5,0,3.125,39.0625,0.520833333,17.1875,2.604166667,15.10416667,12.5,0,5.729166667,43.22916667,6.25,1.5625,10.41666667,13.54166667,20.3125,7.291666667,6.25,16.66666667,38.54166667,19.27083333,0.520833333,1.041666667
28,5.208333333,12.5,0,2.083333333,2.083333333,11.97916667,26.5625,13.02083333,11.97916667,4.166666667,0,20.3125,14.58333333,4.166666667,2.083333333,6.770833333,19.79166667,10.41666667,0.520833333,14.0625,2.604166667,2.083333333,14.0625,16.14583333,9.375,6.25,25,14.58333333,1.5625,4.6875,32.8125,9.375,5.208333333,64.0625,0,1.5625,16.14583333,0,1.5625,52.60416667,1.5625,16.66666667,2.083333333,17.1875,23.4375,0,6.25,48.95833333,6.25,2.083333333,10.9375,15.10416667,19.27083333,5.729166667,9.375,14.58333333,32.8125,18.75,2.083333333,2.083333333
29,3.125,19.79166667,0,2.604166667,2.083333333,14.58333333,32.29166667,14.0625,10.41666667,4.6875,0,21.875,14.58333333,3.125,1.5625,6.25,14.58333333,14.0625,1.041666667,15.625,1.5625,2.083333333,31.25,17.70833333,17.70833333,2.604166667,26.5625,14.58333333,2.083333333,4.6875,47.91666667,10.41666667,5.208333333,64.0625,0,1.5625,14.0625,0,2.083333333,36.45833333,0.520833333,16.14583333,2.604166667,15.625,18.75,0,4.166666667,27.60416667,4.166666667,2.083333333,10.41666667,15.625,20.83333333,8.333333333,7.8125,15.625,41.66666667,21.875,2.604166667,1.5625
30,3.125,7.291666667,0,1.041666667,3.125,15.10416667,9.375,16.66666667,9.375,3.125,0,20.83333333,11.97916667,2.604166667,2.083333333,5.729166667,10.9375,16.14583333,2.083333333,14.0625,3.645833333,2.083333333,21.35416667,17.1875,10.9375,4.166666667,28.64583333,15.10416667,3.125,3.645833333,28.64583333,11.45833333,5.208333333,64.58333333,0,2.083333333,9.375,0,3.645833333,44.27083333,2.083333333,15.625,3.645833333,18.22916667,18.22916667,0,4.166666667,46.875,2.604166667,2.083333333,13.02083333,14.58333333,25,7.291666667,6.25,15.10416667,41.14583333,20.83333333,0.520833333,1.041666667

==> csv/wandb_finetune_acc.csv <==
epoch,adi_adv_resnet_cifar10_multi_smalllr,rowback_noise_resnet_cifar10_multi_biglr,rowback_noise_resnet_cifar10_multi_medlr,rowback_noise_resnet_cifar10_multi_smalllr,rowback_noise_resnet_cifar10_biglr,rowback_noise_resnet_cifar10_medlr,rowback_noise_resnet_cifar10_smalllr,app_noise_resnet_cifar10_multi_biglr,app_noise_resnet_cifar10_multi_medlr,app_noise_resnet_cifar10_multi_smalllr,adi_unrelated_vit_cifar10_multi_biglr,adi_textoverlay_vit_cifar10_multi_biglr,adi_noise_vit_cifar10_multi_biglr,app_unrelated_vit_cifar10_multi_biglr,app_unrelated_vit_cifar10_multi_medlr,app_unrelated_vit_cifar10_multi_smalllr,app_unrelated_vit_cifar10_biglr,app_unrelated_vit_cifar10_medlr,app_unrelated_vit_cifar10_smalllr,adi_unrelated_vit_cifar10_multi_medlr,adi_textoverlay_vit_cifar10_multi_medlr,adi_noise_vit_cifar10_multi_medlr,app_textoverlay_vit_cifar10_multi_biglr,app_textoverlay_vit_cifar10_multi_smalllr,app_textoverlay_vit_cifar10_multi_medlr,app_textoverlay_vit_cifar10_medlr,app_textoverlay_vit_cifar10_smalllr,app_textoverlay_vit_cifar10_biglr,app_noise_vit_cifar10_multi_smalllr,app_noise_vit_cifar10_multi_medlr,app_noise_vit_cifar10_multi_biglr,app_noise_vit_cifar10_biglr,app_noise_vit_cifar10_smalllr,app_noise_vit_cifar10_medlr,adi_unrelated_vit_cifar10_biglr,adi_textoverlay_vit_cifar10_biglr,adi_noise_vit_cifar10_biglr,app_adv_vit_cifar10_multi_smalllr,app_adv_vit_cifar10_multi_medlr,app_adv_vit_cifar10_multi_biglr,app_adv_vit_cifar10_smalllr,app_adv_vit_cifar10_medlr,app_adv_vit_cifar10_biglr,adi_adv_vit_cifar10_multi_smalllr,adi_adv_vit_cifar10_multi_medlr,adi_adv_vit_cifar10_multi_biglr,adi_unrelated_vit_cifar10_medlr,adi_textoverlay_vit_cifar10_medlr,adi_noise_vit_cifar10_medlr,adi_adv_vit_cifar10_smalllr,adi_adv_vit_cifar10_medlr,adi_adv_vit_cifar10_biglr,certified_unrelated_vit_cifar10_multi_biglr,certified_textoverlay_vit_cifar10_multi_biglr,adi_unrelated_vit_cifar10_multi_smalllr,adi_textoverlay_vit_cifar10_multi_smalllr,certified_noise_vit_cifar10_multi_biglr,certified_unrelated_vit_cifar10_multi_medlr,certified_unrelated_vit_cifar10_multi_smalllr,certified_adv_vit_cifar10_multi_biglr,certified_textoverlay_vit_cifar10_multi_medlr,certified_unrelated_vit_cifar10_biglr,certified_textoverlay_vit_cifar10_multi_smalllr,certified_noise_vit_cifar10_multi_medlr,certified_textoverlay_vit_cifar10_biglr,certified_adv_vit_cifar10_multi_medlr,certified_noise_vit_cifar10_multi_smalllr,certified_noise_vit_cifar10_biglr,certified_unrelated_vit_cifar10_medlr,certified_adv_vit_cifar10_multi_smalllr,certified_adv_vit_cifar10_biglr,certified_textoverlay_vit_cifar10_medlr,certified_unrelated_resnet_cifar10_multi_biglr,certified_noise_vit_cifar10_medlr,certified_unrelated_vit_cifar10_smalllr,certified_textoverlay_resnet_cifar10_multi_biglr,certified_adv_vit_cifar10_medlr,certified_noise_resnet_cifar10_multi_biglr,certified_textoverlay_vit_cifar10_smalllr,certified_unrelated_resnet_cifar10_multi_medlr,certified_adv_resnet_cifar10_multi_biglr,certified_textoverlay_resnet_cifar10_multi_medlr,certified_unrelated_resnet_cifar10_biglr,certified_noise_vit_cifar10_smalllr,certified_noise_resnet_cifar10_multi_medlr,certified_textoverlay_resnet_cifar10_biglr,certified_adv_resnet_cifar10_multi_medlr,certified_adv_vit_cifar10_smalllr,certified_noise_resnet_cifar10_biglr,rowback_unrelated_resnet_cifar10_multi_biglr,rowback_textoverlay_resnet_cifar10_multi_biglr,certified_unrelated_resnet_cifar10_medlr,adi_unrelated_resnet_cifar10_multi_biglr,certified_adv_resnet_cifar10_biglr,app_unrelated_resnet_cifar10_multi_biglr,adi_textoverlay_resnet_cifar10_multi_biglr,rowback_adv_resnet_cifar10_multi_biglr,app_textoverlay_resnet_cifar10_multi_biglr,adi_noise_resnet_cifar10_multi_biglr,rowback_unrelated_resnet_cifar10_biglr,app_adv_resnet_cifar10_multi_biglr,adi_adv_resnet_cifar10_multi_biglr,certified_textoverlay_resnet_cifar10_medlr,adi_noise_vit_cifar10_multi_smalllr,app_unrelated_resnet_cifar10_biglr,adi_unrelated_resnet_cifar10_biglr,rowback_textoverlay_resnet_cifar10_biglr,adi_unrelated_vit_cifar10_smalllr,adi_textoverlay_vit_cifar10_smalllr,adi_noise_vit_cifar10_smalllr,app_textoverlay_resnet_cifar10_biglr,adi_textoverlay_resnet_cifar10_biglr,adi_noise_resnet_cifar10_biglr,app_noise_resnet_cifar10_biglr,rowback_adv_resnet_cifar10_biglr,adi_adv_resnet_cifar10_biglr,app_adv_resnet_cifar10_biglr,certified_noise_resnet_cifar10_medlr,app_unrelated_resnet_cifar10_multi_medlr,rowback_unrelated_resnet_cifar10_multi_medlr,adi_unrelated_resnet_cifar10_multi_medlr,app_textoverlay_resnet_cifar10_multi_medlr,rowback_textoverlay_resnet_cifar10_multi_medlr,adi_textoverlay_resnet_cifar10_multi_medlr,app_adv_resnet_cifar10_multi_medlr,adi_noise_resnet_cifar10_multi_medlr,rowback_adv_resnet_cifar10_multi_medlr,adi_adv_resnet_cifar10_multi_medlr,app_unrelated_resnet_cifar10_medlr,certified_adv_resnet_cifar10_medlr,rowback_unrelated_resnet_cifar10_medlr,adi_unrelated_resnet_cifar10_medlr,app_textoverlay_resnet_cifar10_medlr,rowback_textoverlay_resnet_cifar10_medlr,adi_textoverlay_resnet_cifar10_medlr,app_noise_resnet_cifar10_medlr,adi_noise_resnet_cifar10_medlr,app_adv_resnet_cifar10_medlr,adi_adv_resnet_cifar10_medlr,rowback_adv_resnet_cifar10_medlr,adi_unrelated_resnet_cifar10_multi_smalllr,certified_unrelated_resnet_cifar10_multi_smalllr,adi_textoverlay_resnet_cifar10_multi_smalllr,adi_noise_resnet_cifar10_multi_smalllr,certified_textoverlay_resnet_cifar10_multi_smalllr,certified_noise_resnet_cifar10_multi_smalllr,certified_adv_resnet_cifar10_multi_smalllr,rowback_unrelated_resnet_cifar10_multi_smalllr,rowback_textoverlay_resnet_cifar10_multi_smalllr,rowback_adv_resnet_cifar10_multi_smalllr,rowback_unrelated_resnet_cifar10_smalllr,certified_unrelated_resnet_cifar10_smalllr,adi_unrelated_resnet_cifar10_smalllr,rowback_textoverlay_resnet_cifar10_smalllr,adi_textoverlay_resnet_cifar10_smalllr,rowback_adv_resnet_cifar10_smalllr,adi_noise_resnet_cifar10_smalllr,adi_adv_resnet_cifar10_smalllr,certified_textoverlay_resnet_cifar10_smalllr,app_unrelated_resnet_cifar10_multi_smalllr,app_textoverlay_resnet_cifar10_multi_smalllr,app_adv_resnet_cifar10_multi_smalllr,certified_noise_resnet_cifar10_smalllr,app_unrelated_resnet_cifar10_smalllr,app_textoverlay_resnet_cifar10_smalllr,app_noise_resnet_cifar10_smalllr,app_adv_resnet_cifar10_smalllr,certified_adv_resnet_cifar10_smalllr
0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,93.75,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,93.75,98.4375,98.4375,98.4375,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,85.9375,96.875,100.0,100.0,100.0,85.9375,85.9375,100.0,96.875,100.0,96.875,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,98.4375,100.0,100.0,100.0,100.0,100.0,100.0,93.75,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,98.4375,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,98.4375,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0
1,100.0,17.1875,25.0,81.25,40.625,100.0,100.0,59.375,85.9375,100.0,34.375,28.125,34.375,79.6875,93.75,100.0,100.0,100.0,100.0,51.5625,59.375,73.4375,40.625,98.4375,89.0625,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,42.1875,60.9375,67.1875,100.0,90.625,54.6875,100.0,100.0,96.875,100.0,59.375,23.4375,65.625,95.3125,100.0,100.0,73.4375,50.0,37.5,6.25,100.0,100.0,32.8125,42.1875,93.75,14.0625,26.5625,67.1875,92.1875,75.0,54.6875,37.5,100.0,0.0,71.875,84.375,35.9375,73.4375,46.875,0.0,100.0,29.6875,50.0,48.4375,100.0,87.5,31.25,84.375,53.125,7.8125,84.375,67.1875,54.6875,82.8125,68.75,26.5625,14.0625,84.375,32.8125,70.3125,65.625,26.5625,17.1875,18.75,9.375,53.125,56.25,34.375,79.6875,95.3125,31.25,7.8125,85.9375,100.0,100.0,100.0,100.0,87.5,70.3125,7.8125,35.9375,48.4375,51.5625,100.0,96.875,31.25,40.625,79.6875,39.0625,54.6875,81.25,67.1875,29.6875,62.5,100.0,70.3125,76.5625,26.5625,100.0,87.5,89.0625,96.875,96.875,60.9375,79.6875,21.875,100.0,100.0,98.4375,95.3125,100.0,100.0,100.0,96.875,89.0625,79.6875,96.875,100.0,100.0,100.0,100.0,100.0,96.875,100.0,100.0,100.0,98.4375,100.0,100.0,100.0,100.0,100.0,100.0,98.4375
2,100.0,14.0625,51.5625,78.125,1.5625,75.0,100.0,71.875,98.4375,100.0,25.0,21.875,26.5625,76.5625,98.4375,100.0,98.4375,100.0,100.0,46.875,51.5625,62.5,35.9375,100.0,79.6875,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,45.3125,62.5,100.0,100.0,92.1875,54.6875,100.0,100.0,98.4375,93.75,54.6875,18.75,57.8125,92.1875,100.0,96.875,81.25,73.4375,20.3125,12.5,98.4375,96.875,18.75,34.375,98.4375,14.0625,23.4375,84.375,93.75,62.5,46.875,29.6875,100.0,0.0,98.4375,81.25,42.1875,46.875,51.5625,0.0,100.0,26.5625,76.5625,51.5625,98.4375,95.3125,29.6875,89.0625,59.375,6.25,89.0625,79.6875,62.5,89.0625,100.0,32.8125,25.0,78.125,32.8125,51.5625,79.6875,26.5625,15.625,51.5625,10.9375,21.875,40.625,29.6875,87.5,95.3125,70.3125,7.8125,53.125,100.0,100.0,100.0,98.4375,90.625,53.125,0.0,65.625,62.5,45.3125,100.0,100.0,46.875,79.6875,76.5625,56.25,76.5625,82.8125,65.625,32.8125,70.3125,100.0,79.6875,29.6875,57.8125,100.0,90.625,100.0,21.875,98.4375,73.4375,75.0,82.8125,100.0,100.0,98.4375,95.3125,100.0,100.0,100.0,98.4375,89.0625,76.5625,96.875,100.0,100.0,98.4375,98.4375,100.0,98.4375,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,98.4375
3,100.0,12.5,37.5,68.75,98.4375,98.4375,100.0,51.5625,70.3125,100.0,40.625,20.3125,31.25,73.4375,96.875,100.0,96.875,100.0,100.0,60.9375,51.5625,59.375,26.5625,98.4375,75.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,21.875,46.875,100.0,100.0,92.1875,50.0,100.0,100.0,96.875,93.75,56.25,23.4375,53.125,95.3125,100.0,96.875,75.0,60.9375,23.4375,9.375,96.875,95.3125,10.9375,34.375,87.5,7.8125,17.1875,42.1875,89.0625,68.75,25.0,26.5625,100.0,12.5,62.5,84.375,37.5,64.0625,56.25,4.6875,100.0,20.3125,59.375,17.1875,98.4375,87.5,28.125,71.875,23.4375,7.8125,56.25,70.3125,70.3125,92.1875,62.5,20.3125,12.5,25.0,45.3125,35.9375,64.0625,21.875,18.75,28.125,28.125,7.8125,48.4375,31.25,79.6875,93.75,37.5,20.3125,87.5,100.0,100.0,100.0,95.3125,93.75,84.375,0.0,39.0625,21.875,25.0,96.875,96.875,37.5,93.75,73.4375,31.25,60.9375,75.0,68.75,31.25,67.1875,95.3125,81.25,40.625,59.375,100.0,89.0625,100.0,0.0,100.0,57.8125,62.5,45.3125,100.0,100.0,98.4375,96.875,100.0,100.0,100.0,95.3125,85.9375,79.6875,81.25,100.0,100.0,98.4375,100.0,62.5,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,98.4375,98.4375
4,100.0,4.6875,43.75,54.6875,0.0,79.6875,100.0,42.1875,75.0,100.0,21.875,7.8125,10.9375,64.0625,95.3125,100.0,84.375,100.0,100.0,51.5625,31.25,35.9375,18.75,95.3125,64.0625,100.0,100.0,100.0,100.0,100.0,90.625,100.0,100.0,100.0,28.125,34.375,78.125,100.0,89.0625,48.4375,100.0,100.0,90.625,89.0625,45.3125,21.875,43.75,75.0,98.4375,96.875,73.4375,57.8125,25.0,6.25,98.4375,92.1875,6.25,34.375,95.3125,7.8125,15.625,65.625,87.5,40.625,15.625,21.875,100.0,0.0,85.9375,78.125,20.3125,45.3125,50.0,0.0,100.0,12.5,32.8125,10.9375,100.0,76.5625,29.6875,62.5,26.5625,3.125,59.375,15.625,64.0625,78.125,1.5625,31.25,9.375,59.375,56.25,73.4375,71.875,12.5,17.1875,25.0,6.25,28.125,32.8125,31.25,75.0,87.5,60.9375,35.9375,51.5625,100.0,100.0,100.0,93.75,57.8125,0.0,0.0,23.4375,78.125,9.375,100.0,98.4375,54.6875,89.0625,67.1875,21.875,46.875,79.6875,53.125,35.9375,67.1875,100.0,93.75,32.8125,75.0,100.0,76.5625,93.75,4.6875,100.0,54.6875,64.0625,43.75,98.4375,100.0,98.4375,93.75,100.0,100.0,100.0,95.3125,79.6875,70.3125,89.0625,100.0,98.4375,95.3125,98.4375,84.375,84.375,100.0,100.0,100.0,95.3125,100.0,100.0,100.0,100.0,100.0,100.0,100.0
5,98.4375,17.1875,35.9375,60.9375,0.0,29.6875,100.0,20.3125,42.1875,100.0,29.6875,14.0625,12.5,57.8125,82.8125,100.0,76.5625,100.0,100.0,48.4375,40.625,43.75,14.0625,95.3125,59.375,100.0,100.0,93.75,100.0,100.0,84.375,100.0,100.0,100.0,32.8125,51.5625,76.5625,100.0,82.8125,31.25,100.0,100.0,81.25,87.5,43.75,9.375,67.1875,90.625,100.0,92.1875,65.625,50.0,25.0,12.5,98.4375,92.1875,6.25,35.9375,95.3125,12.5,17.1875,32.8125,85.9375,37.5,15.625,28.125,100.0,0.0,84.375,78.125,20.3125,62.5,37.5,0.0,100.0,17.1875,60.9375,7.8125,96.875,73.4375,26.5625,48.4375,48.4375,4.6875,53.125,20.3125,51.5625,90.625,0.0,14.0625,18.75,54.6875,32.8125,43.75,39.0625,15.625,12.5,15.625,4.6875,20.3125,35.9375,26.5625,67.1875,92.1875,25.0,57.8125,78.125,100.0,100.0,100.0,85.9375,81.25,0.0,0.0,35.9375,40.625,32.8125,62.5,96.875,35.9375,87.5,73.4375,32.8125,53.125,76.5625,12.5,25.0,39.0625,93.75,76.5625,14.0625,90.625,100.0,89.0625,93.75,1.5625,0.0,43.75,62.5,54.6875,100.0,100.0,96.875,98.4375,100.0,100.0,100.0,92.1875,82.8125,79.6875,89.0625,100.0,100.0,98.4375,100.0,85.9375,100.0,100.0,100.0,100.0,93.75,100.0,100.0,100.0,100.0,100.0,96.875,98.4375
6,100.0,7.8125,20.3125,46.875,0.0,4.6875,100.0,28.125,59.375,100.0,23.4375,12.5,10.9375,60.9375,96.875,100.0,96.875,100.0,100.0,50.0,37.5,28.125,10.9375,92.1875,42.1875,100.0,100.0,93.75,100.0,100.0,59.375,100.0,100.0,100.0,85.9375,42.1875,93.75,100.0,79.6875,35.9375,100.0,100.0,73.4375,82.8125,29.6875,12.5,57.8125,81.25,98.4375,95.3125,60.9375,68.75,18.75,3.125,98.4375,90.625,9.375,29.6875,93.75,17.1875,12.5,51.5625,76.5625,43.75,18.75,26.5625,100.0,0.0,73.4375,82.8125,34.375,39.0625,29.6875,0.0,100.0,20.3125,65.625,6.25,95.3125,68.75,29.6875,43.75,34.375,3.125,35.9375,39.0625,56.25,78.125,1.5625,31.25,9.375,51.5625,25.0,39.0625,62.5,7.8125,9.375,25.0,15.625,9.375,28.125,25.0,95.3125,93.75,98.4375,46.875,62.5,96.875,100.0,100.0,89.0625,85.9375,100.0,0.0,51.5625,35.9375,32.8125,93.75,96.875,60.9375,65.625,73.4375,26.5625,64.0625,73.4375,29.6875,23.4375,48.4375,85.9375,79.6875,10.9375,90.625,100.0,70.3125,93.75,4.6875,100.0,39.0625,53.125,45.3125,98.4375,100.0,100.0,95.3125,100.0,100.0,100.0,92.1875,82.8125,79.6875,71.875,98.4375,100.0,98.4375,100.0,89.0625,95.3125,100.0,100.0,100.0,95.3125,100.0,98.4375,100.0,100.0,100.0,98.4375,100.0
7,98.4375,9.375,32.8125,57.8125,0.0,4.6875,100.0,28.125,54.6875,100.0,28.125,15.625,10.9375,51.5625,84.375,100.0,50.0,100.0,100.0,46.875,31.25,32.8125,3.125,93.75,50.0,100.0,100.0,87.5,100.0,100.0,46.875,100.0,100.0,100.0,23.4375,23.4375,65.625,100.0,67.1875,23.4375,100.0,98.4375,87.5,85.9375,18.75,6.25,45.3125,62.5,98.4375,96.875,71.875,39.0625,18.75,6.25,96.875,90.625,6.25,26.5625,82.8125,4.6875,4.6875,39.0625,82.8125,21.875,21.875,14.0625,100.0,0.0,92.1875,81.25,29.6875,35.9375,31.25,0.0,100.0,15.625,46.875,20.3125,93.75,81.25,14.0625,45.3125,14.0625,1.5625,51.5625,18.75,32.8125,89.0625,0.0,25.0,14.0625,62.5,32.8125,82.8125,32.8125,12.5,17.1875,28.125,7.8125,6.25,23.4375,18.75,45.3125,89.0625,6.25,10.9375,50.0,93.75,100.0,100.0,46.875,62.5,31.25,0.0,50.0,60.9375,31.25,51.5625,95.3125,45.3125,81.25,51.5625,18.75,42.1875,57.8125,51.5625,17.1875,39.0625,93.75,84.375,10.9375,53.125,100.0,78.125,98.4375,0.0,75.0,57.8125,76.5625,65.625,98.4375,100.0,100.0,89.0625,100.0,95.3125,98.4375,87.5,78.125,64.0625,48.4375,98.4375,98.4375,100.0,100.0,87.5,96.875,100.0,100.0,100.0,96.875,98.4375,100.0,100.0,100.0,100.0,96.875,100.0
8,100.0,12.5,9.375,48.4375,0.0,0.0,100.0,26.5625,54.6875,100.0,28.125,10.9375,6.25,46.875,93.75,100.0,89.0625,100.0,100.0,50.0,32.8125,31.25,3.125,96.875,29.6875,100.0,100.0,84.375,100.0,100.0,42.1875,100.0,100.0,100.0,18.75,28.125,54.6875,100.0,75.0,25.0,100.0,98.4375,75.0,87.5,25.0,9.375,51.5625,68.75,98.4375,92.1875,54.6875,39.0625,23.4375,1.5625,95.3125,87.5,9.375,25.0,85.9375,1.5625,10.9375,6.25,78.125,18.75,15.625,17.1875,100.0,0.0,37.5,78.125,17.1875,28.125,50.0,0.0,100.0,15.625,42.1875,21.875,92.1875,71.875,14.0625,50.0,25.0,1.5625,28.125,32.8125,37.5,70.3125,0.0,26.5625,12.5,45.3125,14.0625,35.9375,25.0,15.625,14.0625,14.0625,9.375,3.125,26.5625,14.0625,31.25,87.5,9.375,43.75,78.125,95.3125,100.0,100.0,48.4375,78.125,0.0,0.0,45.3125,25.0,53.125,1.5625,78.125,34.375,78.125,60.9375,29.6875,51.5625,59.375,12.5,15.625,35.9375,90.625,68.75,6.25,64.0625,96.875,73.4375,96.875,0.0,0.0,37.5,40.625,53.125,98.4375,100.0,98.4375,89.0625,100.0,95.3125,100.0,96.875,84.375,54.6875,60.9375,98.4375,100.0,98.4375,100.0,79.6875,96.875,100.0,100.0,100.0,89.0625,100.0,100.0,100.0,100.0,100.0,96.875,100.0
9,96.875,7.8125,25.0,53.125,85.9375,81.25,100.0,31.25,40.625,100.0,35.9375,7.8125,12.5,42.1875,84.375,100.0,57.8125,96.875,100.0,51.5625,26.5625,28.125,7.8125,93.75,43.75,100.0,100.0,60.9375,100.0,100.0,42.1875,98.4375,100.0,100.0,9.375,15.625,62.5,100.0,64.0625,25.0,100.0,95.3125,46.875,89.0625,26.5625,17.1875,17.1875,42.1875,98.4375,93.75,43.75,28.125,18.75,3.125,95.3125,92.1875,4.6875,21.875,82.8125,9.375,7.8125,82.8125,75.0,6.25,26.5625,18.75,100.0,0.0,71.875,75.0,32.8125,23.4375,42.1875,1.5625,100.0,10.9375,34.375,20.3125,93.75,92.1875,23.4375,43.75,21.875,6.25,37.5,20.3125,42.1875,87.5,0.0,10.9375,9.375,20.3125,32.8125,53.125,50.0,14.0625,6.25,23.4375,3.125,53.125,21.875,17.1875,18.75,87.5,48.4375,1.5625,68.75,85.9375,100.0,100.0,65.625,39.0625,100.0,0.0,23.4375,23.4375,15.625,79.6875,89.0625,31.25,62.5,53.125,14.0625,26.5625,56.25,20.3125,20.3125,32.8125,96.875,60.9375,25.0,57.8125,95.3125,92.1875,96.875,15.625,70.3125,46.875,62.5,43.75,100.0,100.0,100.0,85.9375,100.0,100.0,98.4375,90.625,67.1875,59.375,78.125,98.4375,100.0,95.3125,100.0,82.8125,96.875,96.875,100.0,100.0,93.75,100.0,100.0,100.0,100.0,100.0,84.375,98.4375
10,96.875,10.9375,12.5,68.75,0.0,0.0,100.0,21.875,60.9375,96.875,39.0625,7.8125,7.8125,35.9375,84.375,100.0,70.3125,96.875,100.0,43.75,21.875,32.8125,1.5625,93.75,32.8125,100.0,100.0,76.5625,100.0,100.0,29.6875,98.4375,100.0,100.0,18.75,18.75,48.4375,100.0,62.5,29.6875,100.0,95.3125,65.625,82.8125,28.125,14.0625,28.125,32.8125,98.4375,93.75,50.0,43.75,20.3125,4.6875,95.3125,89.0625,6.25,29.6875,81.25,9.375,10.9375,54.6875,75.0,14.0625,17.1875,18.75,98.4375,0.0,92.1875,64.0625,29.6875,29.6875,43.75,0.0,100.0,12.5,54.6875,9.375,98.4375,82.8125,14.0625,42.1875,1.5625,3.125,34.375,12.5,39.0625,84.375,0.0,15.625,14.0625,15.625,21.875,29.6875,20.3125,15.625,9.375,20.3125,15.625,6.25,18.75,10.9375,64.0625,85.9375,23.4375,3.125,43.75,82.8125,100.0,100.0,73.4375,68.75,0.0,0.0,70.3125,26.5625,25.0,0.0,92.1875,35.9375,67.1875,48.4375,14.0625,31.25,39.0625,43.75,15.625,39.0625,82.8125,54.6875,4.6875,92.1875,98.4375,85.9375,78.125,0.0,57.8125,39.0625,46.875,56.25,100.0,100.0,96.875,89.0625,98.4375,95.3125,100.0,95.3125,82.8125,51.5625,78.125,98.4375,98.4375,96.875,100.0,76.5625,100.0,100.0,96.875,100.0,96.875,100.0,100.0,100.0,100.0,100.0,90.625,96.875
11,98.4375,6.25,20.3125,57.8125,0.0,4.6875,98.4375,35.9375,26.5625,95.3125,12.5,7.8125,23.4375,18.75,75.0,100.0,51.5625,96.875,100.0,17.1875,18.75,45.3125,4.6875,96.875,21.875,100.0,100.0,43.75,100.0,100.0,34.375,98.4375,100.0,100.0,10.9375,9.375,54.6875,100.0,57.8125,25.0,100.0,85.9375,62.5,84.375,23.4375,6.25,10.9375,21.875,93.75,85.9375,51.5625,39.0625,28.125,1.5625,95.3125,89.0625,6.25,32.8125,84.375,4.6875,6.25,29.6875,60.9375,17.1875,12.5,14.0625,98.4375,0.0,73.4375,75.0,28.125,20.3125,26.5625,0.0,96.875,12.5,51.5625,6.25,96.875,57.8125,23.4375,34.375,6.25,4.6875,28.125,12.5,35.9375,92.1875,0.0,14.0625,4.6875,42.1875,14.0625,59.375,29.6875,18.75,4.6875,21.875,23.4375,51.5625,20.3125,14.0625,23.4375,78.125,65.625,28.125,76.5625,81.25,100.0,100.0,50.0,54.6875,0.0,0.0,21.875,40.625,29.6875,12.5,79.6875,28.125,64.0625,45.3125,12.5,31.25,42.1875,29.6875,17.1875,32.8125,96.875,56.25,42.1875,51.5625,98.4375,85.9375,92.1875,0.0,0.0,35.9375,37.5,39.0625,95.3125,100.0,98.4375,79.6875,96.875,98.4375,98.4375,96.875,78.125,60.9375,57.8125,95.3125,100.0,98.4375,100.0,81.25,93.75,100.0,98.4375,100.0,90.625,96.875,100.0,100.0,100.0,100.0,89.0625,100.0
12,92.1875,9.375,12.5,43.75,0.0,0.0,95.3125,20.3125,40.625,95.3125,14.0625,12.5,17.1875,34.375,73.4375,100.0,60.9375,95.3125,100.0,28.125,18.75,23.4375,0.0,95.3125,26.5625,100.0,100.0,15.625,100.0,100.0,32.8125,100.0,100.0,100.0,20.3125,12.5,37.5,100.0,64.0625,21.875,100.0,85.9375,53.125,76.5625,23.4375,9.375,39.0625,29.6875,92.1875,85.9375,50.0,43.75,17.1875,4.6875,82.8125,85.9375,6.25,31.25,78.125,6.25,4.6875,39.0625,70.3125,7.8125,17.1875,10.9375,100.0,0.0,76.5625,60.9375,35.9375,20.3125,25.0,0.0,96.875,10.9375,35.9375,23.4375,92.1875,48.4375,10.9375,35.9375,9.375,4.6875,40.625,46.875,34.375,82.8125,0.0,34.375,7.8125,43.75,17.1875,40.625,17.1875,14.0625,12.5,9.375,10.9375,51.5625,17.1875,20.3125,20.3125,84.375,20.3125,32.8125,39.0625,84.375,100.0,100.0,39.0625,70.3125,0.0,0.0,28.125,48.4375,25.0,0.0,71.875,35.9375,45.3125,46.875,20.3125,28.125,40.625,28.125,20.3125,32.8125,93.75,64.0625,79.6875,15.625,96.875,60.9375,92.1875,0.0,28.125,28.125,35.9375,9.375,95.3125,100.0,93.75,81.25,100.0,98.4375,96.875,87.5,75.0,57.8125,71.875,98.4375,100.0,96.875,100.0,65.625,50.0,100.0,98.4375,100.0,92.1875,100.0,100.0,100.0,100.0,98.4375,82.8125,100.0
13,93.75,15.625,20.3125,48.4375,0.0,0.0,26.5625,26.5625,40.625,100.0,23.4375,7.8125,15.625,39.0625,71.875,98.4375,79.6875,92.1875,100.0,23.4375,26.5625,23.4375,3.125,95.3125,29.6875,100.0,100.0,51.5625,100.0,100.0,18.75,95.3125,100.0,100.0,7.8125,7.8125,23.4375,100.0,48.4375,17.1875,100.0,90.625,64.0625,78.125,29.6875,10.9375,23.4375,39.0625,73.4375,87.5,50.0,40.625,28.125,6.25,84.375,81.25,7.8125,26.5625,81.25,6.25,9.375,54.6875,64.0625,7.8125,10.9375,12.5,93.75,10.9375,32.8125,68.75,34.375,9.375,26.5625,0.0,92.1875,14.0625,31.25,7.8125,93.75,73.4375,20.3125,43.75,9.375,14.0625,31.25,14.0625,31.25,90.625,0.0,25.0,4.6875,87.5,26.5625,32.8125,42.1875,10.9375,9.375,6.25,9.375,25.0,18.75,14.0625,23.4375,82.8125,48.4375,25.0,54.6875,84.375,100.0,100.0,60.9375,84.375,0.0,0.0,53.125,45.3125,39.0625,17.1875,81.25,32.8125,64.0625,40.625,7.8125,26.5625,39.0625,31.25,14.0625,31.25,96.875,68.75,34.375,92.1875,98.4375,51.5625,85.9375,0.0,1.5625,57.8125,73.4375,64.0625,96.875,100.0,95.3125,84.375,100.0,95.3125,89.0625,92.1875,75.0,62.5,40.625,98.4375,100.0,90.625,100.0,89.0625,70.3125,98.4375,85.9375,100.0,96.875,98.4375,98.4375,100.0,100.0,85.9375,84.375,98.4375
14,85.9375,9.375,4.6875,39.0625,0.0,0.0,76.5625,4.6875,29.6875,92.1875,25.0,10.9375,21.875,31.25,81.25,100.0,50.0,90.625,100.0,25.0,23.4375,31.25,4.6875,92.1875,14.0625,100.0,100.0,29.6875,100.0,98.4375,25.0,95.3125,100.0,100.0,10.9375,17.1875,48.4375,100.0,45.3125,14.0625,100.0,79.6875,51.5625,78.125,20.3125,7.8125,42.1875,40.625,100.0,84.375,65.625,50.0,15.625,4.6875,85.9375,81.25,9.375,21.875,68.75,4.6875,7.8125,23.4375,78.125,10.9375,18.75,10.9375,100.0,0.0,48.4375,62.5,23.4375,15.625,32.8125,0.0,93.75,14.0625,25.0,9.375,89.0625,56.25,17.1875,28.125,3.125,3.125,46.875,18.75,45.3125,78.125,0.0,17.1875,9.375,64.0625,17.1875,37.5,35.9375,12.5,6.25,12.5,4.6875,1.5625,7.8125,17.1875,40.625,78.125,37.5,1.5625,79.6875,82.8125,98.4375,100.0,37.5,70.3125,4.6875,0.0,32.8125,67.1875,14.0625,56.25,82.8125,29.6875,50.0,39.0625,15.625,26.5625,37.5,17.1875,17.1875,26.5625,87.5,68.75,0.0,34.375,81.25,60.9375,87.5,0.0,3.125,34.375,67.1875,57.8125,82.8125,98.4375,90.625,68.75,98.4375,85.9375,100.0,89.0625,65.625,50.0,48.4375,100.0,100.0,98.4375,100.0,89.0625,93.75,100.0,93.75,100.0,95.3125,93.75,96.875,100.0,100.0,96.875,90.625,100.0
15,89.0625,7.8125,17.1875,54.6875,0.0,0.0,50.0,23.4375,31.25,95.3125,12.5,3.125,6.25,32.8125,75.0,96.875,29.6875,78.125,100.0,20.3125,25.0,26.5625,4.6875,93.75,17.1875,98.4375,100.0,32.8125,100.0,93.75,7.8125,92.1875,100.0,100.0,6.25,12.5,12.5,100.0,50.0,6.25,100.0,81.25,54.6875,81.25,26.5625,6.25,23.4375,50.0,84.375,85.9375,51.5625,40.625,12.5,6.25,93.75,79.6875,9.375,21.875,81.25,6.25,9.375,35.9375,60.9375,25.0,12.5,18.75,98.4375,0.0,21.875,60.9375,9.375,14.0625,37.5,0.0,93.75,4.6875,28.125,7.8125,92.1875,62.5,12.5,29.6875,26.5625,9.375,28.125,9.375,39.0625,84.375,0.0,18.75,1.5625,62.5,23.4375,59.375,39.0625,12.5,7.8125,21.875,10.9375,9.375,15.625,14.0625,20.3125,81.25,1.5625,29.6875,40.625,76.5625,100.0,100.0,25.0,35.9375,26.5625,0.0,25.0,15.625,18.75,34.375,67.1875,32.8125,43.75,32.8125,12.5,21.875,40.625,20.3125,15.625,34.375,29.6875,84.375,53.125,39.0625,85.9375,75.0,85.9375,0.0,35.9375,48.4375,57.8125,29.6875,84.375,100.0,85.9375,71.875,100.0,90.625,93.75,84.375,75.0,46.875,23.4375,93.75,100.0,92.1875,100.0,75.0,87.5,95.3125,89.0625,100.0,92.1875,95.3125,100.0,100.0,100.0,85.9375,89.0625,100.0
16,89.0625,3.125,14.0625,28.125,0.0,0.0,50.0,10.9375,31.25,92.1875,20.3125,7.8125,6.25,26.5625,68.75,100.0,40.625,95.3125,100.0,15.625,25.0,25.0,1.5625,90.625,15.625,100.0,100.0,15.625,100.0,93.75,10.9375,96.875,100.0,100.0,4.6875,6.25,3.125,100.0,50.0,10.9375,100.0,79.6875,32.8125,79.6875,25.0,14.0625,18.75,18.75,73.4375,85.9375,43.75,37.5,23.4375,3.125,85.9375,84.375,12.5,26.5625,89.0625,10.9375,7.8125,64.0625,68.75,14.0625,14.0625,18.75,100.0,0.0,42.1875,59.375,29.6875,17.1875,20.3125,0.0,96.875,3.125,29.6875,25.0,87.5,57.8125,18.75,35.9375,12.5,4.6875,26.5625,48.4375,32.8125,73.4375,0.0,14.0625,6.25,67.1875,25.0,43.75,32.8125,7.8125,7.8125,9.375,4.6875,57.8125,20.3125,12.5,28.125,84.375,4.6875,18.75,34.375,75.0,98.4375,100.0,21.875,29.6875,17.1875,0.0,68.75,51.5625,35.9375,17.1875,75.0,31.25,56.25,32.8125,10.9375,20.3125,43.75,18.75,12.5,35.9375,48.4375,73.4375,37.5,18.75,98.4375,76.5625,70.3125,0.0,0.0,53.125,68.75,65.625,85.9375,100.0,85.9375,64.0625,98.4375,93.75,92.1875,78.125,54.6875,43.75,60.9375,98.4375,100.0,98.4375,100.0,89.0625,90.625,100.0,95.3125,100.0,95.3125,93.75,100.0,100.0,100.0,65.625,76.5625,98.4375
17,89.0625,15.625,17.1875,40.625,0.0,0.0,93.75,25.0,48.4375,90.625,20.3125,4.6875,25.0,28.125,79.6875,98.4375,73.4375,90.625,100.0,12.5,17.1875,32.8125,1.5625,90.625,10.9375,98.4375,100.0,28.125,100.0,95.3125,21.875,100.0,100.0,100.0,17.1875,14.0625,90.625,100.0,51.5625,18.75,100.0,73.4375,45.3125,71.875,25.0,10.9375,10.9375,28.125,90.625,76.5625,42.1875,40.625,18.75,4.6875,75.0,81.25,4.6875,20.3125,76.5625,3.125,4.6875,37.5,67.1875,6.25,18.75,12.5,95.3125,0.0,70.3125,56.25,20.3125,25.0,28.125,0.0,95.3125,9.375,37.5,4.6875,93.75,43.75,12.5,28.125,9.375,6.25,14.0625,9.375,32.8125,67.1875,0.0,17.1875,6.25,67.1875,25.0,46.875,37.5,6.25,6.25,9.375,9.375,53.125,15.625,17.1875,31.25,85.9375,64.0625,17.1875,51.5625,65.625,95.3125,100.0,14.0625,48.4375,1.5625,0.0,54.6875,56.25,37.5,0.0,68.75,20.3125,62.5,23.4375,15.625,15.625,32.8125,15.625,20.3125,26.5625,75.0,78.125,65.625,9.375,79.6875,68.75,81.25,0.0,0.0,34.375,46.875,54.6875,81.25,98.4375,87.5,73.4375,100.0,93.75,95.3125,82.8125,65.625,50.0,53.125,98.4375,96.875,92.1875,100.0,76.5625,78.125,93.75,92.1875,100.0,93.75,95.3125,100.0,100.0,100.0,85.9375,76.5625,98.4375
18,89.0625,7.8125,35.9375,34.375,0.0,1.5625,95.3125,23.4375,34.375,92.1875,21.875,7.8125,7.8125,28.125,67.1875,98.4375,73.4375,85.9375,100.0,25.0,28.125,12.5,4.6875,92.1875,9.375,96.875,100.0,18.75,100.0,90.625,10.9375,48.4375,100.0,100.0,42.1875,9.375,76.5625,98.4375,42.1875,6.25,100.0,78.125,42.1875,75.0,20.3125,7.8125,12.5,40.625,85.9375,76.5625,54.6875,42.1875,26.5625,7.8125,82.8125,76.5625,7.8125,25.0,75.0,4.6875,7.8125,12.5,65.625,10.9375,9.375,14.0625,98.4375,0.0,18.75,57.8125,25.0,12.5,28.125,9.375,90.625,9.375,34.375,7.8125,81.25,56.25,10.9375,23.4375,9.375,15.625,21.875,40.625,32.8125,71.875,0.0,21.875,3.125,21.875,15.625,26.5625,29.6875,12.5,4.6875,14.0625,7.8125,32.8125,14.0625,12.5,15.625,81.25,28.125,54.6875,50.0,76.5625,92.1875,100.0,28.125,39.0625,0.0,0.0,51.5625,37.5,39.0625,9.375,54.6875,39.0625,39.0625,23.4375,14.0625,15.625,32.8125,7.8125,15.625,23.4375,32.8125,50.0,32.8125,59.375,85.9375,79.6875,87.5,0.0,12.5,25.0,60.9375,57.8125,79.6875,100.0,85.9375,70.3125,100.0,95.3125,93.75,81.25,59.375,54.6875,73.4375,85.9375,100.0,92.1875,100.0,90.625,39.0625,92.1875,85.9375,100.0,96.875,92.1875,98.4375,98.4375,100.0,71.875,76.5625,100.0
19,82.8125,17.1875,18.75,43.75,0.0,0.0,50.0,28.125,29.6875,93.75,25.0,4.6875,10.9375,20.3125,65.625,98.4375,70.3125,92.1875,100.0,14.0625,17.1875,21.875,3.125,87.5,9.375,98.4375,100.0,23.4375,100.0,92.1875,12.5,95.3125,100.0,100.0,15.625,10.9375,0.0,96.875,40.625,10.9375,100.0,76.5625,46.875,76.5625,18.75,7.8125,31.25,42.1875,89.0625,78.125,54.6875,39.0625,14.0625,6.25,75.0,76.5625,6.25,23.4375,76.5625,1.5625,6.25,45.3125,56.25,12.5,21.875,7.8125,89.0625,0.0,51.5625,51.5625,25.0,10.9375,18.75,0.0,93.75,7.8125,34.375,9.375,84.375,42.1875,14.0625,29.6875,35.9375,23.4375,23.4375,14.0625,25.0,85.9375,12.5,18.75,9.375,59.375,34.375,40.625,25.0,7.8125,12.5,10.9375,6.25,12.5,20.3125,14.0625,23.4375,82.8125,10.9375,1.5625,28.125,65.625,100.0,100.0,15.625,39.0625,1.5625,0.0,21.875,23.4375,18.75,26.5625,64.0625,17.1875,75.0,23.4375,15.625,17.1875,32.8125,6.25,12.5,31.25,90.625,76.5625,37.5,15.625,68.75,62.5,62.5,0.0,0.0,25.0,50.0,35.9375,82.8125,100.0,92.1875,76.5625,98.4375,96.875,87.5,78.125,67.1875,46.875,65.625,100.0,100.0,85.9375,100.0,75.0,29.6875,96.875,82.8125,100.0,96.875,93.75,93.75,100.0,100.0,4.6875,73.4375,100.0
20,81.25,4.6875,15.625,12.5,0.0,0.0,79.6875,28.125,40.625,85.9375,10.9375,3.125,9.375,12.5,68.75,93.75,17.1875,90.625,100.0,9.375,9.375,17.1875,4.6875,90.625,1.5625,96.875,100.0,10.9375,100.0,82.8125,9.375,76.5625,100.0,100.0,12.5,12.5,31.25,95.3125,37.5,14.0625,100.0,67.1875,43.75,70.3125,18.75,7.8125,23.4375,42.1875,87.5,84.375,42.1875,37.5,23.4375,3.125,87.5,78.125,10.9375,21.875,73.4375,1.5625,4.6875,42.1875,45.3125,17.1875,21.875,9.375,89.0625,1.5625,65.625,56.25,25.0,21.875,25.0,0.0,100.0,3.125,37.5,4.6875,92.1875,54.6875,9.375,18.75,7.8125,17.1875,17.1875,23.4375,32.8125,71.875,0.0,15.625,9.375,42.1875,20.3125,32.8125,21.875,6.25,10.9375,9.375,4.6875,20.3125,23.4375,14.0625,39.0625,81.25,37.5,25.0,26.5625,59.375,98.4375,100.0,25.0,32.8125,0.0,0.0,37.5,34.375,31.25,4.6875,42.1875,17.1875,53.125,10.9375,10.9375,14.0625,34.375,18.75,9.375,37.5,81.25,42.1875,28.125,21.875,50.0,67.1875,87.5,1.5625,0.0,31.25,40.625,54.6875,76.5625,100.0,82.8125,76.5625,96.875,90.625,95.3125,76.5625,62.5,53.125,53.125,98.4375,98.4375,96.875,100.0,73.4375,20.3125,93.75,90.625,100.0,93.75,96.875,100.0,100.0,100.0,43.75,71.875,100.0
21,87.5,14.0625,9.375,21.875,1.5625,0.0,31.25,21.875,28.125,89.0625,3.125,4.6875,4.6875,15.625,53.125,96.875,18.75,82.8125,100.0,10.9375,15.625,23.4375,1.5625,89.0625,4.6875,93.75,100.0,15.625,100.0,76.5625,4.6875,87.5,100.0,100.0,17.1875,7.8125,42.1875,96.875,34.375,15.625,100.0,73.4375,48.4375,71.875,17.1875,0.0,50.0,21.875,76.5625,73.4375,51.5625,37.5,12.5,4.6875,73.4375,73.4375,4.6875,29.6875,67.1875,4.6875,7.8125,20.3125,50.0,6.25,18.75,7.8125,92.1875,0.0,51.5625,57.8125,29.6875,17.1875,25.0,0.0,90.625,14.0625,29.6875,3.125,90.625,56.25,17.1875,28.125,14.0625,4.6875,46.875,18.75,32.8125,71.875,0.0,12.5,4.6875,18.75,12.5,31.25,28.125,10.9375,9.375,17.1875,10.9375,3.125,14.0625,9.375,34.375,84.375,6.25,37.5,51.5625,67.1875,98.4375,100.0,21.875,42.1875,0.0,0.0,29.6875,43.75,46.875,10.9375,73.4375,23.4375,45.3125,21.875,10.9375,21.875,37.5,10.9375,14.0625,25.0,26.5625,59.375,12.5,46.875,28.125,46.875,51.5625,3.125,0.0,39.0625,53.125,34.375,85.9375,100.0,78.125,76.5625,98.4375,90.625,89.0625,85.9375,67.1875,39.0625,53.125,92.1875,89.0625,85.9375,100.0,68.75,59.375,92.1875,85.9375,100.0,82.8125,93.75,95.3125,100.0,100.0,46.875,68.75,98.4375
22,87.5,6.25,21.875,29.6875,0.0,0.0,12.5,18.75,32.8125,89.0625,12.5,3.125,9.375,26.5625,59.375,98.4375,48.4375,95.3125,100.0,9.375,18.75,12.5,1.5625,84.375,3.125,92.1875,100.0,7.8125,100.0,82.8125,6.25,50.0,100.0,100.0,17.1875,12.5,48.4375,95.3125,34.375,14.0625,100.0,70.3125,46.875,64.0625,15.625,6.25,42.1875,25.0,87.5,70.3125,32.8125,25.0,20.3125,1.5625,75.0,70.3125,0.0,26.5625,75.0,1.5625,3.125,15.625,53.125,12.5,14.0625,7.8125,93.75,0.0,15.625,56.25,34.375,18.75,23.4375,0.0,82.8125,4.6875,31.25,7.8125,78.125,53.125,9.375,21.875,0.0,18.75,39.0625,7.8125,25.0,68.75,1.5625,20.3125,10.9375,40.625,23.4375,32.8125,35.9375,7.8125,12.5,4.6875,4.6875,12.5,15.625,14.0625,25.0,76.5625,12.5,4.6875,65.625,59.375,96.875,100.0,39.0625,42.1875,0.0,0.0,31.25,32.8125,26.5625,20.3125,50.0,35.9375,51.5625,29.6875,17.1875,25.0,39.0625,4.6875,14.0625,18.75,32.8125,60.9375,10.9375,7.8125,46.875,82.8125,76.5625,0.0,0.0,26.5625,48.4375,39.0625,96.875,100.0,82.8125,64.0625,95.3125,85.9375,90.625,78.125,70.3125,42.1875,25.0,100.0,98.4375,89.0625,100.0,68.75,34.375,81.25,79.6875,100.0,93.75,93.75,96.875,100.0,100.0,21.875,68.75,98.4375
23,76.5625,12.5,14.0625,25.0,0.0,0.0,26.5625,15.625,17.1875,79.6875,21.875,3.125,4.6875,18.75,46.875,95.3125,70.3125,76.5625,100.0,17.1875,14.0625,32.8125,6.25,81.25,3.125,92.1875,100.0,15.625,100.0,59.375,6.25,60.9375,100.0,100.0,14.0625,15.625,51.5625,98.4375,31.25,10.9375,100.0,67.1875,39.0625,67.1875,18.75,4.6875,10.9375,40.625,79.6875,68.75,42.1875,43.75,17.1875,4.6875,78.125,60.9375,6.25,17.1875,68.75,6.25,7.8125,12.5,51.5625,10.9375,17.1875,7.8125,95.3125,0.0,23.4375,48.4375,29.6875,15.625,12.5,1.5625,84.375,9.375,18.75,7.8125,81.25,57.8125,12.5,14.0625,12.5,25.0,40.625,28.125,29.6875,73.4375,0.0,28.125,6.25,17.1875,18.75,31.25,29.6875,9.375,9.375,9.375,6.25,29.6875,18.75,15.625,14.0625,81.25,12.5,12.5,37.5,46.875,92.1875,100.0,23.4375,48.4375,0.0,0.0,9.375,9.375,7.8125,1.5625,53.125,21.875,50.0,29.6875,14.0625,21.875,35.9375,4.6875,7.8125,23.4375,31.25,57.8125,34.375,3.125,12.5,56.25,51.5625,0.0,0.0,17.1875,29.6875,25.0,98.4375,100.0,87.5,82.8125,89.0625,95.3125,87.5,65.625,65.625,43.75,51.5625,93.75,100.0,82.8125,96.875,60.9375,28.125,93.75,78.125,100.0,96.875,92.1875,96.875,100.0,98.4375,20.3125,67.1875,96.875
24,67.1875,17.1875,4.6875,21.875,0.0,0.0,25.0,17.1875,20.3125,75.0,21.875,3.125,9.375,28.125,43.75,100.0,68.75,68.75,100.0,17.1875,4.6875,18.75,1.5625,87.5,4.6875,87.5,100.0,17.1875,100.0,65.625,6.25,65.625,100.0,100.0,10.9375,21.875,73.4375,96.875,34.375,10.9375,100.0,84.375,50.0,68.75,15.625,4.6875,14.0625,32.8125,98.4375,76.5625,34.375,43.75,17.1875,7.8125,71.875,64.0625,9.375,12.5,65.625,9.375,4.6875,3.125,56.25,18.75,6.25,9.375,98.4375,0.0,29.6875,56.25,25.0,12.5,26.5625,4.6875,82.8125,6.25,26.5625,4.6875,75.0,48.4375,14.0625,18.75,17.1875,12.5,42.1875,20.3125,18.75,68.75,0.0,14.0625,9.375,15.625,18.75,29.6875,23.4375,10.9375,9.375,12.5,4.6875,14.0625,10.9375,14.0625,21.875,79.6875,26.5625,12.5,57.8125,34.375,98.4375,100.0,14.0625,21.875,0.0,0.0,53.125,46.875,12.5,0.0,73.4375,17.1875,46.875,20.3125,14.0625,21.875,26.5625,3.125,10.9375,31.25,15.625,64.0625,53.125,14.0625,43.75,67.1875,53.125,0.0,0.0,28.125,53.125,34.375,81.25,100.0,71.875,71.875,87.5,90.625,90.625,73.4375,51.5625,50.0,76.5625,90.625,68.75,89.0625,100.0,50.0,29.6875,95.3125,84.375,100.0,93.75,93.75,100.0,100.0,100.0,40.625,73.4375,96.875
25,73.4375,7.8125,6.25,43.75,0.0,0.0,10.9375,6.25,37.5,85.9375,20.3125,3.125,9.375,15.625,42.1875,90.625,48.4375,78.125,100.0,21.875,21.875,20.3125,4.6875,87.5,6.25,75.0,100.0,12.5,100.0,60.9375,15.625,89.0625,100.0,100.0,4.6875,9.375,45.3125,98.4375,45.3125,17.1875,100.0,65.625,48.4375,64.0625,15.625,3.125,29.6875,35.9375,92.1875,71.875,51.5625,43.75,25.0,4.6875,78.125,67.1875,7.8125,21.875,68.75,6.25,7.8125,6.25,31.25,7.8125,6.25,9.375,93.75,0.0,35.9375,51.5625,25.0,9.375,15.625,0.0,95.3125,4.6875,31.25,6.25,62.5,50.0,20.3125,15.625,9.375,37.5,25.0,17.1875,18.75,89.0625,0.0,18.75,6.25,42.1875,29.6875,42.1875,25.0,6.25,15.625,9.375,23.4375,10.9375,9.375,14.0625,21.875,73.4375,26.5625,12.5,39.0625,50.0,90.625,100.0,20.3125,76.5625,0.0,0.0,34.375,34.375,17.1875,0.0,48.4375,28.125,45.3125,17.1875,9.375,15.625,31.25,7.8125,18.75,18.75,35.9375,75.0,6.25,12.5,28.125,64.0625,54.6875,0.0,1.5625,40.625,59.375,56.25,87.5,100.0,71.875,81.25,92.1875,92.1875,87.5,60.9375,50.0,51.5625,25.0,98.4375,93.75,95.3125,98.4375,73.4375,7.8125,93.75,70.3125,100.0,93.75,93.75,100.0,100.0,100.0,43.75,60.9375,96.875
26,76.5625,15.625,7.8125,60.9375,0.0,0.0,42.1875,7.8125,48.4375,93.75,21.875,3.125,9.375,21.875,40.625,93.75,71.875,82.8125,100.0,28.125,10.9375,14.0625,4.6875,89.0625,4.6875,76.5625,100.0,17.1875,100.0,64.0625,6.25,71.875,100.0,100.0,6.25,6.25,4.6875,92.1875,37.5,17.1875,100.0,60.9375,43.75,59.375,21.875,3.125,21.875,12.5,93.75,70.3125,51.5625,34.375,18.75,3.125,68.75,73.4375,7.8125,20.3125,68.75,3.125,3.125,29.6875,54.6875,9.375,14.0625,7.8125,95.3125,0.0,34.375,51.5625,28.125,18.75,18.75,1.5625,90.625,4.6875,29.6875,7.8125,73.4375,50.0,12.5,25.0,26.5625,62.5,31.25,21.875,26.5625,70.3125,0.0,18.75,3.125,48.4375,18.75,28.125,31.25,3.125,10.9375,4.6875,14.0625,0.0,17.1875,10.9375,15.625,85.9375,23.4375,7.8125,46.875,48.4375,85.9375,100.0,14.0625,57.8125,0.0,0.0,15.625,9.375,20.3125,34.375,48.4375,18.75,35.9375,10.9375,10.9375,12.5,23.4375,17.1875,10.9375,17.1875,18.75,71.875,15.625,6.25,59.375,78.125,59.375,0.0,0.0,29.6875,35.9375,17.1875,87.5,100.0,70.3125,71.875,90.625,93.75,85.9375,64.0625,48.4375,39.0625,34.375,100.0,95.3125,92.1875,98.4375,73.4375,0.0,98.4375,73.4375,100.0,93.75,90.625,100.0,100.0,100.0,62.5,64.0625,96.875
27,78.125,10.9375,7.8125,37.5,0.0,0.0,96.875,12.5,32.8125,90.625,12.5,4.6875,7.8125,25.0,48.4375,96.875,29.6875,79.6875,100.0,14.0625,17.1875,21.875,6.25,90.625,4.6875,71.875,100.0,15.625,100.0,42.1875,6.25,62.5,100.0,100.0,9.375,10.9375,42.1875,95.3125,31.25,12.5,100.0,56.25,37.5,64.0625,20.3125,1.5625,9.375,26.5625,98.4375,71.875,40.625,35.9375,18.75,1.5625,67.1875,70.3125,7.8125,17.1875,68.75,0.0,1.5625,12.5,53.125,9.375,18.75,7.8125,82.8125,0.0,45.3125,48.4375,25.0,17.1875,21.875,1.5625,93.75,7.8125,23.4375,6.25,70.3125,40.625,12.5,31.25,6.25,40.625,25.0,21.875,28.125,75.0,0.0,17.1875,4.6875,40.625,26.5625,37.5,20.3125,9.375,10.9375,9.375,6.25,0.0,15.625,12.5,9.375,73.4375,20.3125,1.5625,29.6875,45.3125,93.75,100.0,35.9375,29.6875,3.125,0.0,21.875,23.4375,6.25,0.0,46.875,35.9375,42.1875,15.625,6.25,12.5,26.5625,14.0625,14.0625,14.0625,35.9375,70.3125,7.8125,20.3125,54.6875,59.375,87.5,0.0,0.0,21.875,48.4375,20.3125,85.9375,98.4375,75.0,73.4375,95.3125,76.5625,76.5625,76.5625,46.875,43.75,45.3125,84.375,90.625,92.1875,100.0,78.125,42.1875,92.1875,79.6875,100.0,95.3125,93.75,98.4375,100.0,96.875,78.125,57.8125,96.875
28,76.5625,17.1875,17.1875,17.1875,0.0,0.0,60.9375,12.5,39.0625,89.0625,17.1875,1.5625,3.125,26.5625,39.0625,93.75,39.0625,82.8125,100.0,25.0,10.9375,15.625,6.25,87.5,3.125,62.5,100.0,26.5625,100.0,40.625,10.9375,64.0625,100.0,100.0,23.4375,10.9375,10.9375,92.1875,31.25,6.25,100.0,65.625,50.0,60.9375,17.1875,6.25,12.5,28.125,82.8125,81.25,40.625,31.25,14.0625,4.6875,71.875,73.4375,7.8125,21.875,59.375,3.125,7.8125,23.4375,48.4375,9.375,10.9375,4.6875,87.5,0.0,17.1875,42.1875,26.5625,6.25,18.75,10.9375,85.9375,3.125,21.875,15.625,67.1875,45.3125,12.5,18.75,6.25,45.3125,18.75,14.0625,23.4375,75.0,0.0,17.1875,10.9375,18.75,21.875,43.75,21.875,14.0625,7.8125,6.25,6.25,23.4375,4.6875,7.8125,9.375,75.0,9.375,7.8125,15.625,42.1875,92.1875,100.0,18.75,45.3125,1.5625,0.0,15.625,7.8125,18.75,3.125,76.5625,14.0625,45.3125,18.75,14.0625,15.625,28.125,12.5,9.375,31.25,20.3125,35.9375,35.9375,25.0,25.0,73.4375,65.625,0.0,9.375,12.5,50.0,59.375,87.5,100.0,75.0,70.3125,96.875,90.625,82.8125,73.4375,53.125,39.0625,42.1875,92.1875,84.375,93.75,96.875,60.9375,37.5,90.625,79.6875,100.0,96.875,93.75,96.875,100.0,96.875,79.6875,45.3125,93.75
29,71.875,6.25,12.5,39.0625,0.0,0.0,78.125,18.75,21.875,78.125,15.625,4.6875,9.375,17.1875,39.0625,93.75,78.125,81.25,100.0,12.5,14.0625,17.1875,4.6875,87.5,6.25,68.75,100.0,18.75,100.0,39.0625,15.625,71.875,100.0,100.0,6.25,17.1875,60.9375,95.3125,32.8125,17.1875,100.0,67.1875,43.75,67.1875,12.5,7.8125,7.8125,21.875,82.8125,79.6875,31.25,34.375,18.75,1.5625,73.4375,62.5,3.125,20.3125,60.9375,6.25,1.5625,18.75,40.625,3.125,9.375,7.8125,82.8125,0.0,25.0,45.3125,25.0,9.375,25.0,0.0,93.75,6.25,28.125,12.5,67.1875,51.5625,10.9375,17.1875,31.25,39.0625,34.375,21.875,23.4375,68.75,4.6875,20.3125,3.125,15.625,28.125,21.875,28.125,7.8125,7.8125,4.6875,7.8125,12.5,18.75,10.9375,20.3125,81.25,4.6875,1.5625,23.4375,60.9375,90.625,100.0,7.8125,23.4375,0.0,0.0,28.125,40.625,26.5625,0.0,42.1875,26.5625,35.9375,21.875,12.5,9.375,18.75,17.1875,9.375,25.0,3.125,57.8125,6.25,3.125,68.75,50.0,54.6875,0.0,0.0,37.5,40.625,29.6875,85.9375,100.0,68.75,70.3125,87.5,76.5625,79.6875,64.0625,56.25,34.375,20.3125,71.875,96.875,96.875,95.3125,79.6875,76.5625,81.25,71.875,98.4375,92.1875,85.9375,100.0,100.0,96.875,50.0,54.6875,98.4375
30,78.125,7.8125,14.0625,31.25,0.0,0.0,57.8125,17.1875,31.25,76.5625,15.625,6.25,7.8125,14.0625,43.75,90.625,70.3125,90.625,100.0,3.125,7.8125,14.0625,3.125,79.6875,4.6875,68.75,100.0,21.875,100.0,35.9375,10.9375,62.5,100.0,100.0,20.3125,25.0,14.0625,93.75,21.875,4.6875,100.0,65.625,48.4375,51.5625,7.8125,3.125,17.1875,28.125,89.0625,68.75,37.5,34.375,23.4375,0.0,60.9375,65.625,9.375,18.75,67.1875,6.25,3.125,18.75,43.75,10.9375,4.6875,10.9375,93.75,0.0,7.8125,50.0,26.5625,9.375,23.4375,1.5625,93.75,10.9375,25.0,6.25,64.0625,43.75,15.625,21.875,4.6875,46.875,32.8125,17.1875,26.5625,73.4375,4.6875,14.0625,1.5625,20.3125,15.625,29.6875,26.5625,4.6875,3.125,9.375,4.6875,12.5,12.5,14.0625,9.375,76.5625,18.75,3.125,15.625,31.25,85.9375,100.0,14.0625,35.9375,0.0,0.0,23.4375,32.8125,26.5625,0.0,43.75,23.4375,40.625,17.1875,9.375,9.375,25.0,7.8125,6.25,15.625,26.5625,68.75,18.75,3.125,53.125,29.6875,62.5,0.0,0.0,31.25,54.6875,54.6875,81.25,100.0,71.875,68.75,98.4375,79.6875,78.125,73.4375,53.125,37.5,35.9375,96.875,93.75,75.0,98.4375,81.25,32.8125,90.625,75.0,98.4375,93.75,92.1875,79.6875,100.0,100.0,14.0625,50.0,96.875
31,70.3125,9.375,10.9375,28.125,0.0,0.0,17.1875,12.5,39.0625,65.625,15.625,1.5625,6.25,17.1875,35.9375,95.3125,40.625,67.1875,100.0,14.0625,12.5,12.5,3.125,79.6875,3.125,67.1875,100.0,17.1875,100.0,20.3125,6.25,87.5,100.0,100.0,4.6875,15.625,7.8125,96.875,29.6875,7.8125,100.0,54.6875,37.5,62.5,18.75,6.25,25.0,28.125,82.8125,76.5625,34.375,25.0,17.1875,4.6875,68.75,68.75,1.5625,21.875,65.625,3.125,7.8125,20.3125,54.6875,3.125,9.375,4.6875,84.375,0.0,18.75,31.25,18.75,9.375,26.5625,3.125,90.625,9.375,28.125,4.6875,78.125,37.5,15.625,28.125,6.25,67.1875,29.6875,15.625,26.5625,71.875,0.0,29.6875,6.25,25.0,14.0625,34.375,28.125,6.25,6.25,12.5,14.0625,29.6875,12.5,12.5,23.4375,76.5625,10.9375,0.0,57.8125,46.875,85.9375,100.0,15.625,64.0625,0.0,0.0,21.875,42.1875,20.3125,0.0,42.1875,29.6875,50.0,20.3125,12.5,15.625,17.1875,17.1875,10.9375,15.625,50.0,42.1875,28.125,0.0,57.8125,93.75,73.4375,0.0,0.0,15.625,46.875,35.9375,84.375,100.0,79.6875,84.375,95.3125,84.375,79.6875,75.0,53.125,39.0625,81.25,78.125,90.625,95.3125,98.4375,68.75,67.1875,92.1875,62.5,100.0,89.0625,92.1875,89.0625,100.0,96.875,32.8125,59.375,95.3125
32,84.375,6.25,9.375,40.625,0.0,0.0,89.0625,15.625,18.75,75.0,18.75,7.8125,6.25,25.0,39.0625,87.5,35.9375,89.0625,100.0,14.0625,12.5,12.5,0.0,78.125,0.0,45.3125,100.0,18.75,100.0,25.0,6.25,62.5,100.0,100.0,12.5,20.3125,39.0625,92.1875,21.875,12.5,100.0,64.0625,42.1875,53.125,7.8125,6.25,34.375,23.4375,76.5625,71.875,39.0625,23.4375,25.0,4.6875,70.3125,73.4375,6.25,26.5625,62.5,6.25,10.9375,14.0625,42.1875,7.8125,3.125,10.9375,85.9375,0.0,10.9375,45.3125,15.625,9.375,21.875,35.9375,65.625,6.25,28.125,10.9375,45.3125,51.5625,9.375,26.5625,1.5625,70.3125,15.625,32.8125,21.875,75.0,0.0,21.875,3.125,28.125,20.3125,56.25,26.5625,3.125,12.5,6.25,7.8125,10.9375,17.1875,10.9375,12.5,71.875,43.75,4.6875,23.4375,48.4375,89.0625,100.0,15.625,23.4375,0.0,0.0,28.125,29.6875,28.125,3.125,45.3125,29.6875,43.75,21.875,10.9375,17.1875,29.6875,21.875,18.75,28.125,15.625,53.125,21.875,17.1875,28.125,53.125,62.5,0.0,0.0,23.4375,50.0,43.75,79.6875,98.4375,71.875,62.5,89.0625,76.5625,85.9375,53.125,46.875,39.0625,34.375,82.8125,64.0625,92.1875,100.0,73.4375,7.8125,95.3125,75.0,98.4375,87.5,95.3125,100.0,100.0,96.875,48.4375,62.5,96.875
33,73.4375,18.75,7.8125,23.4375,0.0,0.0,1.5625,9.375,20.3125,64.0625,25.0,7.8125,3.125,26.5625,40.625,89.0625,46.875,68.75,100.0,18.75,6.25,21.875,4.6875,76.5625,1.5625,20.3125,100.0,10.9375,100.0,21.875,3.125,79.6875,100.0,100.0,23.4375,15.625,60.9375,92.1875,17.1875,7.8125,100.0,51.5625,25.0,59.375,18.75,6.25,34.375,17.1875,84.375,70.3125,35.9375,26.5625,20.3125,4.6875,50.0,56.25,4.6875,23.4375,60.9375,4.6875,7.8125,4.6875,56.25,6.25,4.6875,12.5,81.25,0.0,10.9375,46.875,17.1875,3.125,23.4375,17.1875,85.9375,1.5625,23.4375,6.25,56.25,45.3125,9.375,12.5,3.125,31.25,15.625,14.0625,12.5,82.8125,0.0,21.875,7.8125,15.625,25.0,23.4375,21.875,7.8125,4.6875,7.8125,15.625,7.8125,10.9375,7.8125,17.1875,79.6875,31.25,14.0625,15.625,39.0625,76.5625,100.0,25.0,29.6875,0.0,0.0,35.9375,34.375,26.5625,0.0,40.625,21.875,37.5,15.625,7.8125,10.9375,21.875,18.75,7.8125,15.625,35.9375,62.5,23.4375,50.0,34.375,34.375,39.0625,0.0,0.0,28.125,39.0625,42.1875,84.375,100.0,78.125,76.5625,96.875,71.875,84.375,70.3125,54.6875,39.0625,71.875,87.5,46.875,76.5625,98.4375,71.875,81.25,93.75,82.8125,96.875,90.625,89.0625,98.4375,100.0,98.4375,7.8125,62.5,95.3125
34,79.6875,10.9375,12.5,34.375,0.0,0.0,7.8125,15.625,15.625,73.4375,20.3125,6.25,7.8125,21.875,32.8125,92.1875,35.9375,62.5,98.4375,20.3125,10.9375,14.0625,3.125,81.25,4.6875,45.3125,100.0,12.5,100.0,14.0625,4.6875,71.875,100.0,98.4375,1.5625,9.375,4.6875,93.75,23.4375,6.25,100.0,57.8125,29.6875,60.9375,12.5,6.25,14.0625,15.625,90.625,71.875,25.0,34.375,10.9375,4.6875,68.75,59.375,6.25,12.5,59.375,4.6875,7.8125,4.6875,50.0,7.8125,4.6875,7.8125,81.25,0.0,29.6875,42.1875,18.75,4.6875,14.0625,4.6875,89.0625,6.25,21.875,10.9375,57.8125,37.5,10.9375,18.75,18.75,34.375,12.5,17.1875,18.75,76.5625,12.5,20.3125,7.8125,7.8125,20.3125,18.75,20.3125,6.25,10.9375,15.625,6.25,17.1875,7.8125,10.9375,14.0625,75.0,15.625,17.1875,20.3125,34.375,78.125,100.0,21.875,43.75,6.25,0.0,34.375,31.25,20.3125,0.0,46.875,18.75,26.5625,15.625,17.1875,12.5,29.6875,23.4375,10.9375,17.1875,31.25,46.875,12.5,42.1875,75.0,64.0625,53.125,0.0,0.0,26.5625,62.5,20.3125,89.0625,100.0,78.125,64.0625,89.0625,68.75,82.8125,68.75,48.4375,37.5,62.5,71.875,82.8125,87.5,98.4375,60.9375,57.8125,95.3125,67.1875,98.4375,95.3125,92.1875,98.4375,100.0,98.4375,29.6875,64.0625,93.75
35,75.0,6.25,26.5625,42.1875,0.0,0.0,9.375,14.0625,15.625,75.0,25.0,6.25,6.25,26.5625,46.875,89.0625,25.0,54.6875,100.0,17.1875,6.25,20.3125,4.6875,73.4375,1.5625,54.6875,100.0,14.0625,100.0,18.75,4.6875,35.9375,100.0,100.0,9.375,15.625,1.5625,95.3125,29.6875,12.5,100.0,51.5625,28.125,60.9375,17.1875,7.8125,7.8125,23.4375,84.375,67.1875,48.4375,32.8125,12.5,7.8125,71.875,51.5625,6.25,15.625,64.0625,6.25,9.375,12.5,39.0625,9.375,15.625,9.375,78.125,0.0,50.0,39.0625,20.3125,6.25,12.5,25.0,89.0625,9.375,28.125,3.125,68.75,29.6875,10.9375,18.75,10.9375,39.0625,4.6875,15.625,15.625,78.125,0.0,12.5,6.25,3.125,15.625,31.25,20.3125,6.25,12.5,1.5625,6.25,10.9375,14.0625,14.0625,14.0625,73.4375,14.0625,9.375,37.5,50.0,89.0625,100.0,10.9375,25.0,0.0,0.0,9.375,32.8125,21.875,0.0,51.5625,21.875,40.625,12.5,10.9375,17.1875,29.6875,12.5,9.375,17.1875,34.375,42.1875,20.3125,71.875,25.0,76.5625,53.125,0.0,0.0,25.0,59.375,35.9375,85.9375,100.0,75.0,71.875,92.1875,79.6875,76.5625,67.1875,62.5,31.25,60.9375,84.375,70.3125,81.25,100.0,64.0625,10.9375,87.5,70.3125,96.875,96.875,85.9375,100.0,96.875,96.875,10.9375,62.5,95.3125
36,81.25,4.6875,4.6875,17.1875,0.0,0.0,17.1875,6.25,20.3125,70.3125,21.875,1.5625,14.0625,26.5625,42.1875,85.9375,20.3125,53.125,98.4375,21.875,12.5,10.9375,3.125,75.0,1.5625,51.5625,100.0,10.9375,100.0,25.0,7.8125,73.4375,100.0,100.0,0.0,17.1875,68.75,92.1875,17.1875,4.6875,100.0,57.8125,25.0,57.8125,6.25,4.6875,37.5,14.0625,98.4375,67.1875,32.8125,26.5625,20.3125,4.6875,59.375,56.25,4.6875,15.625,54.6875,9.375,7.8125,7.8125,39.0625,4.6875,6.25,7.8125,82.8125,0.0,46.875,37.5,18.75,6.25,26.5625,34.375,96.875,6.25,10.9375,9.375,75.0,34.375,4.6875,12.5,6.25,34.375,14.0625,14.0625,21.875,62.5,0.0,14.0625,0.0,17.1875,17.1875,26.5625,23.4375,1.5625,7.8125,4.6875,12.5,10.9375,10.9375,9.375,20.3125,68.75,53.125,6.25,34.375,57.8125,81.25,100.0,14.0625,21.875,0.0,0.0,17.1875,32.8125,23.4375,0.0,65.625,25.0,39.0625,23.4375,9.375,7.8125,20.3125,14.0625,10.9375,17.1875,35.9375,57.8125,23.4375,9.375,40.625,21.875,46.875,0.0,0.0,29.6875,53.125,56.25,92.1875,100.0,81.25,67.1875,87.5,70.3125,71.875,57.8125,51.5625,35.9375,43.75,93.75,89.0625,85.9375,98.4375,67.1875,65.625,89.0625,70.3125,98.4375,90.625,89.0625,71.875,96.875,98.4375,4.6875,43.75,89.0625
37,70.3125,6.25,9.375,34.375,0.0,0.0,42.1875,9.375,7.8125,62.5,21.875,1.5625,9.375,21.875,34.375,85.9375,39.0625,76.5625,100.0,14.0625,10.9375,7.8125,4.6875,78.125,1.5625,40.625,100.0,20.3125,100.0,10.9375,6.25,37.5,100.0,92.1875,9.375,21.875,12.5,92.1875,25.0,7.8125,100.0,62.5,35.9375,64.0625,12.5,3.125,25.0,28.125,79.6875,73.4375,34.375,42.1875,17.1875,4.6875,57.8125,50.0,9.375,18.75,51.5625,6.25,4.6875,14.0625,45.3125,10.9375,9.375,7.8125,78.125,0.0,14.0625,48.4375,14.0625,7.8125,20.3125,28.125,95.3125,7.8125,21.875,12.5,73.4375,39.0625,14.0625,17.1875,4.6875,53.125,15.625,29.6875,21.875,68.75,0.0,12.5,3.125,29.6875,21.875,23.4375,28.125,3.125,3.125,7.8125,7.8125,21.875,9.375,10.9375,21.875,75.0,34.375,15.625,29.6875,45.3125,78.125,100.0,15.625,23.4375,0.0,0.0,12.5,14.0625,15.625,0.0,35.9375,15.625,28.125,6.25,10.9375,9.375,23.4375,6.25,7.8125,18.75,23.4375,40.625,21.875,37.5,34.375,68.75,45.3125,0.0,0.0,18.75,45.3125,45.3125,92.1875,100.0,70.3125,65.625,92.1875,59.375,76.5625,65.625,39.0625,34.375,62.5,84.375,93.75,92.1875,96.875,79.6875,18.75,89.0625,71.875,100.0,92.1875,89.0625,100.0,96.875,98.4375,15.625,60.9375,93.75
38,81.25,9.375,15.625,35.9375,0.0,0.0,18.75,6.25,14.0625,60.9375,15.625,3.125,4.6875,18.75,48.4375,90.625,43.75,70.3125,100.0,21.875,9.375,10.9375,1.5625,78.125,3.125,32.8125,100.0,10.9375,100.0,23.4375,4.6875,54.6875,100.0,100.0,9.375,15.625,32.8125,87.5,21.875,3.125,100.0,68.75,40.625,50.0,14.0625,6.25,18.75,26.5625,71.875,75.0,39.0625,35.9375,18.75,4.6875,67.1875,60.9375,6.25,21.875,54.6875,3.125,3.125,4.6875,43.75,7.8125,10.9375,9.375,84.375,0.0,9.375,42.1875,17.1875,9.375,20.3125,6.25,90.625,3.125,31.25,7.8125,65.625,51.5625,10.9375,10.9375,7.8125,32.8125,20.3125,17.1875,17.1875,68.75,0.0,15.625,4.6875,12.5,21.875,23.4375,26.5625,7.8125,7.8125,3.125,4.6875,42.1875,6.25,15.625,17.1875,64.0625,6.25,3.125,48.4375,65.625,84.375,100.0,4.6875,14.0625,0.0,0.0,18.75,6.25,6.25,0.0,43.75,18.75,32.8125,14.0625,7.8125,9.375,25.0,9.375,9.375,17.1875,15.625,53.125,23.4375,1.5625,29.6875,59.375,40.625,0.0,0.0,21.875,45.3125,29.6875,92.1875,96.875,79.6875,59.375,89.0625,65.625,73.4375,75.0,50.0,39.0625,59.375,76.5625,87.5,81.25,98.4375,57.8125,14.0625,81.25,65.625,100.0,92.1875,90.625,98.4375,96.875,96.875,17.1875,57.8125,96.875
39,78.125,1.5625,1.5625,14.0625,0.0,0.0,26.5625,9.375,17.1875,59.375,23.4375,3.125,9.375,25.0,40.625,85.9375,50.0,89.0625,100.0,15.625,10.9375,14.0625,3.125,76.5625,3.125,31.25,100.0,15.625,100.0,15.625,6.25,7.8125,100.0,98.4375,1.5625,18.75,7.8125,89.0625,17.1875,3.125,100.0,42.1875,31.25,46.875,10.9375,3.125,6.25,12.5,89.0625,71.875,37.5,23.4375,14.0625,6.25,54.6875,57.8125,4.6875,21.875,57.8125,6.25,7.8125,20.3125,45.3125,6.25,14.0625,10.9375,79.6875,0.0,15.625,46.875,20.3125,12.5,17.1875,1.5625,100.0,7.8125,31.25,4.6875,70.3125,37.5,4.6875,14.0625,14.0625,60.9375,6.25,10.9375,18.75,75.0,0.0,14.0625,6.25,37.5,20.3125,34.375,29.6875,7.8125,6.25,14.0625,9.375,6.25,7.8125,10.9375,7.8125,67.1875,25.0,4.6875,23.4375,53.125,81.25,100.0,12.5,10.9375,0.0,0.0,17.1875,18.75,34.375,0.0,51.5625,29.6875,40.625,14.0625,12.5,14.0625,28.125,6.25,15.625,15.625,39.0625,37.5,7.8125,7.8125,17.1875,39.0625,29.6875,0.0,0.0,29.6875,46.875,31.25,84.375,100.0,71.875,65.625,85.9375,71.875,79.6875,67.1875,50.0,26.5625,37.5,96.875,90.625,82.8125,96.875,70.3125,25.0,84.375,65.625,100.0,87.5,93.75,81.25,96.875,95.3125,32.8125,60.9375,95.3125
40,73.4375,7.8125,10.9375,20.3125,0.0,0.0,31.25,15.625,10.9375,79.6875,17.1875,9.375,7.8125,20.3125,31.25,84.375,59.375,73.4375,100.0,15.625,7.8125,18.75,7.8125,79.6875,7.8125,35.9375,100.0,6.25,100.0,21.875,4.6875,62.5,100.0,100.0,12.5,9.375,40.625,87.5,18.75,7.8125,100.0,34.375,28.125,56.25,14.0625,4.6875,3.125,10.9375,70.3125,56.25,32.8125,28.125,14.0625,0.0,64.0625,56.25,9.375,12.5,54.6875,4.6875,4.6875,14.0625,45.3125,10.9375,10.9375,6.25,75.0,0.0,29.6875,45.3125,26.5625,12.5,31.25,1.5625,93.75,7.8125,45.3125,9.375,62.5,39.0625,10.9375,23.4375,7.8125,40.625,15.625,29.6875,20.3125,81.25,0.0,17.1875,7.8125,65.625,15.625,29.6875,21.875,4.6875,4.6875,9.375,7.8125,3.125,10.9375,14.0625,9.375,67.1875,34.375,3.125,18.75,64.0625,75.0,100.0,23.4375,21.875,1.5625,0.0,34.375,20.3125,18.75,0.0,45.3125,26.5625,40.625,12.5,6.25,10.9375,23.4375,15.625,4.6875,12.5,26.5625,39.0625,15.625,54.6875,21.875,26.5625,50.0,0.0,0.0,32.8125,48.4375,43.75,89.0625,98.4375,79.6875,60.9375,89.0625,68.75,76.5625,64.0625,45.3125,28.125,50.0,93.75,100.0,90.625,96.875,60.9375,39.0625,89.0625,62.5,100.0,85.9375,87.5,46.875,90.625,98.4375,34.375,54.6875,96.875
41,76.5625,17.1875,4.6875,21.875,0.0,0.0,15.625,3.125,4.6875,75.0,15.625,3.125,9.375,6.25,37.5,85.9375,39.0625,67.1875,100.0,6.25,9.375,15.625,4.6875,81.25,4.6875,26.5625,100.0,12.5,100.0,26.5625,3.125,53.125,100.0,100.0,14.0625,10.9375,1.5625,81.25,20.3125,3.125,100.0,32.8125,26.5625,50.0,4.6875,7.8125,12.5,10.9375,79.6875,62.5,40.625,18.75,12.5,1.5625,54.6875,54.6875,4.6875,17.1875,48.4375,1.5625,4.6875,7.8125,32.8125,4.6875,4.6875,4.6875,68.75,0.0,20.3125,37.5,7.8125,9.375,28.125,0.0,98.4375,10.9375,21.875,7.8125,59.375,31.25,7.8125,20.3125,4.6875,62.5,10.9375,17.1875,15.625,67.1875,0.0,20.3125,6.25,21.875,29.6875,37.5,26.5625,1.5625,7.8125,10.9375,12.5,29.6875,14.0625,12.5,6.25,70.3125,20.3125,0.0,54.6875,48.4375,81.25,100.0,15.625,28.125,0.0,0.0,14.0625,21.875,21.875,0.0,48.4375,23.4375,31.25,9.375,7.8125,14.0625,17.1875,10.9375,9.375,14.0625,7.8125,73.4375,35.9375,20.3125,9.375,79.6875,75.0,0.0,0.0,29.6875,42.1875,25.0,84.375,98.4375,78.125,60.9375,85.9375,73.4375,84.375,50.0,45.3125,34.375,67.1875,98.4375,98.4375,93.75,100.0,60.9375,54.6875,85.9375,43.75,100.0,93.75,89.0625,90.625,96.875,100.0,0.0,60.9375,92.1875
42,73.4375,6.25,7.8125,15.625,0.0,0.0,12.5,9.375,21.875,67.1875,14.0625,6.25,7.8125,6.25,31.25,78.125,18.75,82.8125,100.0,18.75,14.0625,20.3125,1.5625,67.1875,0.0,26.5625,100.0,9.375,100.0,15.625,6.25,42.1875,100.0,100.0,20.3125,15.625,0.0,85.9375,20.3125,9.375,100.0,28.125,21.875,56.25,7.8125,6.25,6.25,15.625,31.25,67.1875,37.5,21.875,17.1875,6.25,48.4375,59.375,9.375,17.1875,46.875,9.375,1.5625,7.8125,31.25,9.375,10.9375,7.8125,73.4375,3.125,10.9375,48.4375,26.5625,9.375,18.75,3.125,82.8125,9.375,39.0625,4.6875,39.0625,31.25,14.0625,10.9375,4.6875,42.1875,14.0625,15.625,21.875,73.4375,0.0,4.6875,6.25,25.0,14.0625,15.625,18.75,4.6875,6.25,7.8125,6.25,32.8125,12.5,7.8125,18.75,68.75,14.0625,1.5625,37.5,46.875,75.0,100.0,7.8125,20.3125,0.0,0.0,23.4375,37.5,12.5,0.0,48.4375,26.5625,40.625,9.375,6.25,12.5,17.1875,20.3125,17.1875,12.5,42.1875,34.375,59.375,51.5625,32.8125,29.6875,75.0,0.0,0.0,31.25,59.375,23.4375,93.75,100.0,87.5,50.0,89.0625,68.75,76.5625,67.1875,51.5625,35.9375,68.75,79.6875,64.0625,75.0,96.875,42.1875,48.4375,73.4375,67.1875,100.0,89.0625,89.0625,70.3125,100.0,95.3125,17.1875,45.3125,89.0625
43,71.875,10.9375,6.25,25.0,0.0,0.0,6.25,18.75,23.4375,68.75,10.9375,4.6875,9.375,14.0625,40.625,85.9375,3.125,70.3125,100.0,14.0625,10.9375,14.0625,3.125,65.625,3.125,29.6875,100.0,14.0625,100.0,15.625,7.8125,25.0,100.0,100.0,12.5,23.4375,18.75,85.9375,18.75,9.375,100.0,42.1875,28.125,51.5625,9.375,4.6875,0.0,28.125,73.4375,64.0625,40.625,17.1875,14.0625,6.25,53.125,56.25,4.6875,21.875,54.6875,6.25,3.125,1.5625,32.8125,6.25,9.375,6.25,65.625,0.0,12.5,48.4375,12.5,7.8125,17.1875,0.0,100.0,6.25,25.0,7.8125,60.9375,48.4375,9.375,10.9375,7.8125,7.8125,17.1875,12.5,28.125,73.4375,0.0,20.3125,6.25,34.375,21.875,34.375,23.4375,7.8125,10.9375,7.8125,6.25,17.1875,9.375,10.9375,6.25,67.1875,17.1875,20.3125,46.875,48.4375,73.4375,100.0,21.875,26.5625,0.0,0.0,29.6875,45.3125,39.0625,0.0,35.9375,17.1875,29.6875,14.0625,6.25,12.5,23.4375,20.3125,7.8125,25.0,29.6875,28.125,1.5625,3.125,32.8125,65.625,54.6875,0.0,0.0,46.875,53.125,32.8125,90.625,98.4375,78.125,48.4375,89.0625,82.8125,76.5625,54.6875,48.4375,35.9375,26.5625,73.4375,76.5625,76.5625,96.875,84.375,59.375,78.125,48.4375,100.0,85.9375,84.375,76.5625,96.875,98.4375,0.0,60.9375,90.625
44,73.4375,6.25,7.8125,31.25,0.0,0.0,43.75,6.25,9.375,76.5625,18.75,4.6875,10.9375,18.75,37.5,85.9375,39.0625,64.0625,100.0,10.9375,7.8125,10.9375,1.5625,62.5,4.6875,29.6875,100.0,12.5,100.0,14.0625,4.6875,51.5625,100.0,100.0,3.125,21.875,3.125,87.5,15.625,6.25,98.4375,48.4375,35.9375,51.5625,10.9375,7.8125,15.625,18.75,29.6875,65.625,39.0625,29.6875,14.0625,3.125,51.5625,53.125,4.6875,14.0625,43.75,4.6875,4.6875,10.9375,35.9375,4.6875,9.375,4.6875,68.75,0.0,29.6875,35.9375,12.5,12.5,14.0625,3.125,79.6875,6.25,21.875,7.8125,39.0625,45.3125,7.8125,15.625,7.8125,26.5625,6.25,18.75,20.3125,73.4375,0.0,23.4375,4.6875,35.9375,17.1875,21.875,29.6875,3.125,1.5625,6.25,7.8125,0.0,10.9375,9.375,10.9375,60.9375,20.3125,6.25,25.0,43.75,68.75,100.0,32.8125,34.375,0.0,0.0,20.3125,35.9375,9.375,0.0,40.625,35.9375,34.375,12.5,4.6875,17.1875,18.75,9.375,7.8125,17.1875,35.9375,40.625,15.625,4.6875,23.4375,51.5625,31.25,0.0,0.0,31.25,46.875,25.0,95.3125,96.875,75.0,50.0,87.5,78.125,75.0,68.75,45.3125,37.5,31.25,57.8125,76.5625,79.6875,92.1875,64.0625,60.9375,78.125,59.375,100.0,82.8125,90.625,48.4375,98.4375,98.4375,0.0,48.4375,98.4375
45,67.1875,14.0625,9.375,20.3125,0.0,0.0,1.5625,14.0625,42.1875,73.4375,14.0625,3.125,6.25,14.0625,39.0625,81.25,54.6875,62.5,96.875,20.3125,6.25,7.8125,3.125,73.4375,0.0,21.875,100.0,7.8125,100.0,12.5,4.6875,78.125,100.0,100.0,3.125,14.0625,25.0,87.5,23.4375,6.25,100.0,32.8125,37.5,42.1875,9.375,6.25,7.8125,15.625,70.3125,53.125,29.6875,20.3125,20.3125,3.125,56.25,53.125,6.25,17.1875,50.0,7.8125,3.125,20.3125,39.0625,7.8125,17.1875,10.9375,67.1875,0.0,32.8125,31.25,20.3125,17.1875,26.5625,0.0,84.375,9.375,21.875,6.25,39.0625,31.25,7.8125,7.8125,4.6875,39.0625,6.25,14.0625,18.75,82.8125,0.0,15.625,7.8125,20.3125,12.5,48.4375,29.6875,6.25,9.375,4.6875,9.375,9.375,9.375,10.9375,9.375,64.0625,9.375,1.5625,23.4375,60.9375,67.1875,100.0,6.25,14.0625,1.5625,0.0,17.1875,31.25,3.125,0.0,45.3125,18.75,18.75,9.375,12.5,14.0625,18.75,12.5,6.25,15.625,32.8125,34.375,1.5625,1.5625,25.0,29.6875,20.3125,0.0,0.0,21.875,45.3125,21.875,100.0,98.4375,76.5625,62.5,87.5,78.125,76.5625,62.5,45.3125,29.6875,28.125,73.4375,90.625,68.75,93.75,67.1875,9.375,71.875,62.5,98.4375,84.375,87.5,57.8125,98.4375,92.1875,0.0,50.0,84.375
46,56.25,4.6875,14.0625,10.9375,0.0,0.0,15.625,4.6875,9.375,54.6875,12.5,4.6875,7.8125,17.1875,34.375,87.5,37.5,40.625,95.3125,23.4375,12.5,6.25,1.5625,60.9375,1.5625,32.8125,100.0,18.75,100.0,17.1875,3.125,64.0625,100.0,93.75,6.25,10.9375,3.125,89.0625,18.75,6.25,100.0,35.9375,37.5,46.875,10.9375,1.5625,10.9375,20.3125,79.6875,62.5,34.375,21.875,15.625,4.6875,50.0,56.25,4.6875,17.1875,46.875,4.6875,7.8125,9.375,32.8125,6.25,12.5,4.6875,62.5,0.0,6.25,31.25,18.75,15.625,10.9375,0.0,85.9375,4.6875,31.25,6.25,56.25,37.5,4.6875,15.625,29.6875,20.3125,6.25,18.75,10.9375,71.875,0.0,14.0625,10.9375,21.875,15.625,20.3125,28.125,10.9375,1.5625,9.375,4.6875,0.0,10.9375,14.0625,15.625,73.4375,15.625,3.125,45.3125,48.4375,73.4375,100.0,15.625,9.375,0.0,0.0,20.3125,28.125,17.1875,0.0,34.375,17.1875,23.4375,14.0625,6.25,12.5,18.75,14.0625,4.6875,18.75,6.25,23.4375,14.0625,25.0,21.875,45.3125,45.3125,0.0,0.0,25.0,43.75,42.1875,95.3125,98.4375,79.6875,53.125,87.5,67.1875,60.9375,62.5,51.5625,29.6875,56.25,81.25,79.6875,78.125,100.0,60.9375,43.75,84.375,59.375,98.4375,84.375,82.8125,54.6875,93.75,96.875,0.0,43.75,93.75
47,59.375,14.0625,12.5,21.875,0.0,0.0,1.5625,6.25,7.8125,45.3125,0.0,7.8125,9.375,17.1875,21.875,87.5,28.125,54.6875,98.4375,14.0625,9.375,17.1875,4.6875,64.0625,1.5625,18.75,100.0,20.3125,100.0,15.625,14.0625,93.75,100.0,100.0,6.25,21.875,40.625,81.25,25.0,9.375,100.0,37.5,34.375,42.1875,7.8125,9.375,25.0,17.1875,85.9375,70.3125,35.9375,23.4375,17.1875,6.25,43.75,54.6875,6.25,17.1875,53.125,1.5625,4.6875,4.6875,20.3125,6.25,20.3125,9.375,70.3125,9.375,9.375,34.375,26.5625,14.0625,9.375,0.0,70.3125,1.5625,21.875,12.5,51.5625,53.125,3.125,10.9375,9.375,39.0625,25.0,18.75,12.5,65.625,0.0,17.1875,3.125,42.1875,21.875,31.25,28.125,9.375,6.25,3.125,7.8125,7.8125,6.25,4.6875,7.8125,70.3125,23.4375,0.0,32.8125,50.0,68.75,100.0,17.1875,17.1875,0.0,0.0,14.0625,25.0,15.625,18.75,46.875,28.125,18.75,12.5,6.25,4.6875,17.1875,9.375,9.375,10.9375,12.5,46.875,31.25,20.3125,18.75,45.3125,40.625,0.0,0.0,25.0,43.75,46.875,93.75,98.4375,65.625,64.0625,85.9375,65.625,70.3125,67.1875,50.0,31.25,75.0,84.375,81.25,85.9375,93.75,59.375,43.75,93.75,60.9375,98.4375,82.8125,82.8125,67.1875,92.1875,68.75,0.0,57.8125,92.1875
48,64.0625,7.8125,10.9375,14.0625,0.0,0.0,40.625,7.8125,23.4375,54.6875,9.375,6.25,15.625,18.75,25.0,81.25,6.25,54.6875,96.875,18.75,7.8125,21.875,1.5625,62.5,1.5625,14.0625,100.0,10.9375,100.0,25.0,14.0625,45.3125,100.0,100.0,20.3125,14.0625,7.8125,84.375,26.5625,7.8125,100.0,37.5,23.4375,50.0,6.25,7.8125,25.0,15.625,87.5,64.0625,34.375,28.125,18.75,4.6875,56.25,50.0,7.8125,20.3125,48.4375,7.8125,6.25,0.0,35.9375,9.375,14.0625,7.8125,78.125,0.0,0.0,29.6875,21.875,10.9375,20.3125,3.125,59.375,7.8125,18.75,4.6875,54.6875,46.875,17.1875,12.5,7.8125,35.9375,12.5,18.75,15.625,70.3125,0.0,23.4375,1.5625,4.6875,20.3125,15.625,23.4375,3.125,4.6875,4.6875,7.8125,7.8125,9.375,12.5,4.6875,71.875,15.625,3.125,35.9375,53.125,73.4375,100.0,4.6875,15.625,0.0,0.0,14.0625,43.75,26.5625,28.125,34.375,17.1875,32.8125,12.5,7.8125,9.375,20.3125,7.8125,9.375,20.3125,48.4375,12.5,6.25,3.125,20.3125,51.5625,62.5,0.0,0.0,18.75,42.1875,37.5,92.1875,100.0,73.4375,39.0625,79.6875,67.1875,71.875,62.5,51.5625,29.6875,68.75,79.6875,75.0,84.375,90.625,67.1875,82.8125,89.0625,65.625,100.0,84.375,82.8125,40.625,98.4375,76.5625,1.5625,51.5625,81.25
49,67.1875,4.6875,7.8125,40.625,0.0,0.0,32.8125,6.25,29.6875,65.625,10.9375,1.5625,14.0625,18.75,21.875,87.5,12.5,68.75,100.0,15.625,4.6875,15.625,3.125,64.0625,3.125,20.3125,100.0,18.75,100.0,23.4375,3.125,89.0625,100.0,100.0,0.0,20.3125,4.6875,87.5,28.125,4.6875,100.0,42.1875,25.0,51.5625,6.25,4.6875,10.9375,23.4375,37.5,62.5,31.25,21.875,18.75,4.6875,51.5625,48.4375,6.25,20.3125,54.6875,7.8125,6.25,12.5,25.0,7.8125,12.5,12.5,73.4375,3.125,28.125,31.25,18.75,12.5,15.625,34.375,56.25,3.125,21.875,4.6875,54.6875,57.8125,12.5,18.75,10.9375,62.5,20.3125,18.75,15.625,56.25,0.0,18.75,7.8125,10.9375,23.4375,14.0625,20.3125,4.6875,4.6875,3.125,6.25,18.75,7.8125,4.6875,9.375,67.1875,18.75,7.8125,50.0,50.0,75.0,100.0,10.9375,14.0625,0.0,0.0,25.0,39.0625,25.0,35.9375,54.6875,21.875,21.875,9.375,7.8125,9.375,21.875,20.3125,7.8125,18.75,17.1875,32.8125,12.5,4.6875,20.3125,46.875,57.8125,0.0,0.0,32.8125,48.4375,40.625,93.75,100.0,81.25,64.0625,84.375,59.375,64.0625,60.9375,43.75,25.0,56.25,65.625,85.9375,78.125,96.875,51.5625,68.75,96.875,64.0625,100.0,78.125,87.5,34.375,96.875,82.8125,4.6875,57.8125,84.375
50,62.5,6.25,9.375,26.5625,0.0,0.0,15.625,6.25,21.875,59.375,1.5625,9.375,9.375,7.8125,20.3125,82.8125,37.5,51.5625,100.0,14.0625,4.6875,15.625,3.125,59.375,3.125,23.4375,100.0,14.0625,100.0,12.5,7.8125,50.0,100.0,100.0,14.0625,20.3125,21.875,82.8125,28.125,9.375,98.4375,42.1875,32.8125,51.5625,6.25,3.125,4.6875,18.75,93.75,64.0625,34.375,21.875,20.3125,3.125,45.3125,48.4375,4.6875,18.75,43.75,7.8125,7.8125,14.0625,39.0625,6.25,21.875,4.6875,67.1875,0.0,17.1875,23.4375,26.5625,21.875,15.625,6.25,75.0,1.5625,23.4375,6.25,51.5625,28.125,9.375,18.75,17.1875,53.125,15.625,3.125,15.625,70.3125,0.0,10.9375,9.375,6.25,29.6875,7.8125,12.5,4.6875,14.0625,6.25,7.8125,7.8125,9.375,7.8125,4.6875,65.625,10.9375,23.4375,21.875,45.3125,73.4375,100.0,15.625,17.1875,25.0,0.0,17.1875,31.25,18.75,0.0,31.25,18.75,35.9375,9.375,9.375,17.1875,20.3125,6.25,7.8125,18.75,56.25,34.375,25.0,56.25,12.5,21.875,40.625,0.0,0.0,18.75,57.8125,29.6875,95.3125,100.0,71.875,60.9375,81.25,68.75,73.4375,57.8125,48.4375,28.125,23.4375,89.0625,87.5,78.125,100.0,45.3125,35.9375,85.9375,68.75,100.0,84.375,82.8125,65.625,96.875,89.0625,0.0,51.5625,82.8125


==> csv/wandb_finetune_mix_acc_medlr.csv <==
epoch,adi_adv_resnet_cifar10_medlr,adi_noise_resnet_cifar10_medlr,adi_textoverlay_resnet_cifar10_medlr,adi_unrelated_resnet_cifar10_medlr,rowback_adv_resnet_cifar10_medlr,rowback_noise_resnet_cifar10_medlr,rowback_textoverlay_resnet_cifar10_medlr,rowback_unrelated_resnet_cifar10_medlr,adi_adv_vit_cifar10_medlr,adi_noise_vit_cifar10_medlr,adi_textoverlay_vit_cifar10_medlr,adi_unrelated_vit_cifar10_medlr,app_adv_vit_cifar10_medlr,app_noise_vit_cifar10_medlr,app_textoverlay_vit_cifar10_medlr,app_unrelated_vit_cifar10_medlr,certified_adv_vit_cifar10_medlr,certified_noise_vit_cifar10_medlr,certified_textoverlay_vit_cifar10_medlr,certified_unrelated_vit_cifar10_medlr,app_adv_resnet_cifar10_medlr,app_noise_resnet_cifar10_medlr,app_textoverlay_resnet_cifar10_medlr,app_unrelated_resnet_cifar10_medlr,certified_adv_resnet_cifar10_medlr,certified_noise_resnet_cifar10_medlr,certified_textoverlay_resnet_cifar10_medlr,certified_unrelated_resnet_cifar10_medlr
0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,98.4375,100.0,100.0
1,90.625,90.625,93.75,29.6875,59.375,54.6875,90.625,75.0,82.8125,100.0,93.75,60.9375,100.0,100.0,100.0,100.0,64.0625,9.375,84.375,92.1875,82.8125,100.0,100.0,98.4375,79.6875,100.0,90.625,89.0625
2,89.0625,95.3125,89.0625,98.4375,45.3125,21.875,89.0625,87.5,84.375,100.0,93.75,93.75,100.0,100.0,100.0,100.0,70.3125,15.625,73.4375,92.1875,57.8125,100.0,100.0,100.0,85.9375,100.0,96.875,92.1875
3,89.0625,100.0,89.0625,67.1875,68.75,96.875,89.0625,84.375,67.1875,100.0,92.1875,71.875,100.0,100.0,100.0,100.0,53.125,0.0,85.9375,85.9375,56.25,93.75,98.4375,100.0,87.5,59.375,65.625,84.375
4,93.75,100.0,96.875,89.0625,32.8125,1.5625,82.8125,20.3125,76.5625,100.0,78.125,53.125,100.0,100.0,100.0,100.0,50.0,4.6875,40.625,92.1875,73.4375,100.0,98.4375,100.0,90.625,100.0,67.1875,87.5
5,82.8125,95.3125,100.0,75.0,68.75,40.625,67.1875,56.25,76.5625,100.0,75.0,73.4375,100.0,100.0,100.0,100.0,37.5,1.5625,45.3125,90.625,68.75,42.1875,100.0,79.6875,96.875,95.3125,45.3125,87.5
6,84.375,93.75,95.3125,96.875,73.4375,1.5625,78.125,43.75,62.5,100.0,75.0,42.1875,100.0,100.0,100.0,100.0,34.375,3.125,39.0625,73.4375,35.9375,59.375,96.875,93.75,85.9375,79.6875,39.0625,79.6875
7,93.75,96.875,67.1875,68.75,57.8125,15.625,64.0625,26.5625,64.0625,100.0,67.1875,43.75,100.0,100.0,100.0,100.0,70.3125,0.0,56.25,79.6875,46.875,6.25,96.875,100.0,95.3125,7.8125,42.1875,93.75
8,95.3125,84.375,64.0625,100.0,53.125,0.0,60.9375,62.5,64.0625,100.0,57.8125,29.6875,100.0,100.0,100.0,100.0,54.6875,4.6875,53.125,90.625,42.1875,68.75,93.75,98.4375,87.5,0.0,7.8125,78.125
9,81.25,46.875,96.875,54.6875,62.5,95.3125,78.125,31.25,62.5,100.0,51.5625,26.5625,100.0,100.0,100.0,100.0,59.375,17.1875,32.8125,71.875,64.0625,39.0625,95.3125,95.3125,85.9375,21.875,34.375,65.625
10,42.1875,12.5,68.75,76.5625,39.0625,6.25,64.0625,45.3125,73.4375,96.875,26.5625,64.0625,100.0,100.0,100.0,100.0,46.875,1.5625,32.8125,89.0625,42.1875,100.0,90.625,96.875,90.625,98.4375,18.75,20.3125
11,68.75,100.0,73.4375,64.0625,45.3125,0.0,71.875,60.9375,51.5625,100.0,50.0,42.1875,98.4375,100.0,100.0,100.0,53.125,1.5625,23.4375,68.75,35.9375,62.5,92.1875,100.0,89.0625,90.625,31.25,79.6875
12,62.5,28.125,81.25,81.25,48.4375,1.5625,39.0625,84.375,57.8125,100.0,35.9375,45.3125,96.875,100.0,100.0,100.0,34.375,1.5625,35.9375,82.8125,42.1875,89.0625,95.3125,87.5,75.0,100.0,56.25,64.0625
13,71.875,0.0,54.6875,84.375,28.125,0.0,48.4375,26.5625,57.8125,100.0,40.625,29.6875,95.3125,100.0,100.0,100.0,34.375,3.125,29.6875,92.1875,31.25,7.8125,79.6875,93.75,64.0625,10.9375,65.625,70.3125
14,79.6875,100.0,81.25,67.1875,28.125,46.875,81.25,18.75,60.9375,98.4375,31.25,64.0625,95.3125,100.0,100.0,100.0,37.5,1.5625,12.5,32.8125,42.1875,65.625,90.625,65.625,81.25,32.8125,20.3125,56.25
15,79.6875,60.9375,59.375,50.0,73.4375,0.0,42.1875,6.25,53.125,87.5,31.25,25.0,95.3125,100.0,100.0,100.0,53.125,1.5625,10.9375,67.1875,59.375,10.9375,76.5625,84.375,71.875,3.125,29.6875,62.5
16,76.5625,62.5,82.8125,65.625,29.6875,1.5625,65.625,25.0,68.75,92.1875,35.9375,42.1875,90.625,100.0,100.0,100.0,39.0625,3.125,15.625,68.75,28.125,71.875,84.375,96.875,60.9375,90.625,21.875,51.5625
17,56.25,45.3125,81.25,89.0625,48.4375,0.0,42.1875,54.6875,54.6875,96.875,28.125,45.3125,96.875,100.0,100.0,100.0,25.0,1.5625,6.25,84.375,50.0,0.0,50.0,100.0,60.9375,87.5,18.75,81.25
18,51.5625,92.1875,57.8125,93.75,53.125,0.0,76.5625,37.5,54.6875,100.0,26.5625,32.8125,93.75,100.0,98.4375,100.0,31.25,3.125,12.5,31.25,37.5,0.0,62.5,95.3125,78.125,3.125,25.0,92.1875
19,64.0625,1.5625,56.25,96.875,34.375,1.5625,54.6875,78.125,54.6875,100.0,28.125,43.75,90.625,100.0,98.4375,100.0,31.25,3.125,18.75,78.125,32.8125,96.875,71.875,75.0,54.6875,100.0,23.4375,92.1875
20,45.3125,98.4375,45.3125,65.625,48.4375,10.9375,75.0,53.125,53.125,100.0,18.75,45.3125,84.375,100.0,98.4375,100.0,39.0625,1.5625,25.0,23.4375,25.0,3.125,50.0,73.4375,87.5,56.25,37.5,82.8125
21,43.75,70.3125,64.0625,59.375,14.0625,0.0,45.3125,43.75,54.6875,100.0,32.8125,29.6875,89.0625,100.0,90.625,100.0,29.6875,4.6875,10.9375,51.5625,29.6875,59.375,65.625,95.3125,59.375,100.0,21.875,65.625
22,51.5625,64.0625,68.75,98.4375,39.0625,0.0,18.75,3.125,57.8125,100.0,31.25,43.75,87.5,100.0,100.0,100.0,34.375,0.0,17.1875,65.625,40.625,51.5625,42.1875,93.75,65.625,93.75,12.5,64.0625
23,59.375,25.0,42.1875,100.0,50.0,0.0,46.875,60.9375,53.125,93.75,26.5625,35.9375,76.5625,100.0,100.0,100.0,29.6875,1.5625,12.5,43.75,45.3125,0.0,15.625,100.0,76.5625,35.9375,17.1875,65.625
24,43.75,78.125,64.0625,60.9375,14.0625,0.0,32.8125,21.875,48.4375,81.25,28.125,15.625,90.625,100.0,93.75,100.0,28.125,0.0,10.9375,75.0,18.75,1.5625,48.4375,90.625,64.0625,40.625,18.75,45.3125
25,34.375,59.375,48.4375,71.875,17.1875,0.0,28.125,50.0,37.5,89.0625,26.5625,48.4375,84.375,100.0,93.75,100.0,34.375,1.5625,7.8125,90.625,26.5625,51.5625,39.0625,96.875,70.3125,93.75,28.125,87.5
26,59.375,100.0,62.5,62.5,6.25,0.0,42.1875,26.5625,40.625,100.0,26.5625,45.3125,84.375,100.0,92.1875,100.0,20.3125,3.125,10.9375,60.9375,39.0625,0.0,37.5,32.8125,82.8125,3.125,12.5,64.0625
27,34.375,95.3125,76.5625,79.6875,39.0625,0.0,57.8125,39.0625,46.875,100.0,23.4375,46.875,85.9375,100.0,93.75,100.0,28.125,14.0625,14.0625,40.625,40.625,0.0,54.6875,70.3125,70.3125,75.0,20.3125,26.5625
28,35.9375,35.9375,40.625,90.625,32.8125,0.0,29.6875,73.4375,48.4375,96.875,26.5625,17.1875,89.0625,100.0,90.625,100.0,25.0,3.125,15.625,51.5625,29.6875,39.0625,40.625,64.0625,67.1875,89.0625,31.25,79.6875
29,53.125,0.0,35.9375,54.6875,35.9375,0.0,53.125,42.1875,43.75,100.0,17.1875,34.375,85.9375,100.0,92.1875,96.875,28.125,0.0,12.5,92.1875,45.3125,54.6875,42.1875,29.6875,56.25,21.875,15.625,70.3125
30,65.625,12.5,45.3125,84.375,50.0,0.0,53.125,12.5,54.6875,98.4375,14.0625,45.3125,71.875,100.0,85.9375,100.0,42.1875,1.5625,10.9375,51.5625,26.5625,0.0,25.0,71.875,40.625,93.75,14.0625,53.125
31,51.5625,42.1875,53.125,79.6875,39.0625,12.5,62.5,20.3125,54.6875,90.625,23.4375,43.75,78.125,100.0,79.6875,100.0,40.625,0.0,15.625,70.3125,46.875,0.0,48.4375,76.5625,56.25,73.4375,10.9375,65.625
32,54.6875,98.4375,50.0,60.9375,37.5,0.0,17.1875,68.75,59.375,90.625,17.1875,31.25,75.0,100.0,90.625,98.4375,28.125,0.0,10.9375,25.0,35.9375,0.0,42.1875,82.8125,64.0625,96.875,0.0,56.25
33,39.0625,0.0,37.5,87.5,50.0,0.0,26.5625,25.0,39.0625,89.0625,12.5,18.75,64.0625,100.0,76.5625,100.0,32.8125,1.5625,4.6875,28.125,42.1875,0.0,20.3125,65.625,75.0,0.0,15.625,50.0
34,51.5625,26.5625,50.0,64.0625,18.75,0.0,73.4375,40.625,29.6875,100.0,15.625,46.875,79.6875,100.0,73.4375,98.4375,26.5625,0.0,9.375,35.9375,32.8125,0.0,14.0625,42.1875,48.4375,54.6875,7.8125,62.5
35,42.1875,87.5,29.6875,75.0,21.875,0.0,51.5625,25.0,39.0625,96.875,17.1875,50.0,75.0,100.0,81.25,100.0,20.3125,0.0,9.375,32.8125,18.75,0.0,23.4375,35.9375,57.8125,12.5,18.75,92.1875
36,73.4375,1.5625,29.6875,87.5,28.125,25.0,60.9375,32.8125,39.0625,96.875,9.375,26.5625,82.8125,100.0,68.75,93.75,34.375,3.125,15.625,45.3125,21.875,0.0,29.6875,53.125,75.0,71.875,10.9375,43.75
37,60.9375,0.0,15.625,65.625,43.75,0.0,40.625,56.25,37.5,82.8125,14.0625,54.6875,68.75,100.0,65.625,98.4375,23.4375,0.0,6.25,32.8125,26.5625,0.0,40.625,34.375,75.0,25.0,20.3125,75.0
38,46.875,0.0,34.375,70.3125,40.625,0.0,57.8125,50.0,40.625,76.5625,18.75,35.9375,78.125,100.0,48.4375,100.0,29.6875,6.25,9.375,35.9375,21.875,0.0,21.875,68.75,56.25,78.125,10.9375,46.875
39,43.75,0.0,26.5625,43.75,39.0625,0.0,31.25,40.625,45.3125,90.625,14.0625,40.625,75.0,100.0,43.75,96.875,34.375,1.5625,12.5,12.5,45.3125,0.0,15.625,57.8125,51.5625,18.75,15.625,78.125
40,68.75,93.75,43.75,12.5,32.8125,0.0,43.75,75.0,46.875,93.75,21.875,64.0625,75.0,100.0,56.25,90.625,46.875,1.5625,17.1875,76.5625,31.25,0.0,31.25,43.75,50.0,68.75,23.4375,70.3125
41,60.9375,43.75,28.125,92.1875,31.25,0.0,31.25,42.1875,31.25,100.0,14.0625,43.75,64.0625,100.0,32.8125,100.0,18.75,1.5625,4.6875,39.0625,26.5625,0.0,29.6875,75.0,35.9375,89.0625,21.875,35.9375
42,26.5625,0.0,21.875,59.375,23.4375,0.0,12.5,40.625,42.1875,100.0,12.5,43.75,60.9375,100.0,37.5,95.3125,29.6875,0.0,9.375,21.875,25.0,0.0,29.6875,89.0625,53.125,90.625,17.1875,50.0
43,45.3125,0.0,23.4375,68.75,32.8125,0.0,21.875,37.5,37.5,98.4375,20.3125,29.6875,65.625,100.0,51.5625,96.875,32.8125,0.0,9.375,43.75,15.625,0.0,20.3125,50.0,68.75,10.9375,15.625,56.25
44,40.625,1.5625,48.4375,76.5625,18.75,12.5,28.125,51.5625,46.875,90.625,15.625,45.3125,68.75,100.0,48.4375,95.3125,26.5625,0.0,12.5,62.5,10.9375,0.0,25.0,82.8125,51.5625,73.4375,14.0625,37.5
45,56.25,1.5625,53.125,54.6875,37.5,0.0,28.125,45.3125,35.9375,60.9375,14.0625,28.125,67.1875,100.0,25.0,96.875,21.875,0.0,10.9375,39.0625,43.75,0.0,14.0625,64.0625,56.25,43.75,14.0625,40.625
46,32.8125,0.0,26.5625,78.125,14.0625,0.0,48.4375,43.75,34.375,73.4375,7.8125,34.375,67.1875,100.0,29.6875,84.375,35.9375,0.0,14.0625,53.125,31.25,0.0,35.9375,50.0,42.1875,26.5625,20.3125,51.5625
47,43.75,0.0,62.5,53.125,28.125,0.0,45.3125,1.5625,37.5,42.1875,12.5,37.5,70.3125,100.0,21.875,95.3125,10.9375,6.25,9.375,18.75,50.0,3.125,32.8125,35.9375,54.6875,1.5625,31.25,56.25
48,62.5,3.125,20.3125,84.375,37.5,0.0,29.6875,10.9375,39.0625,64.0625,23.4375,54.6875,62.5,100.0,35.9375,98.4375,25.0,18.75,7.8125,15.625,45.3125,0.0,29.6875,64.0625,68.75,35.9375,20.3125,81.25
49,65.625,7.8125,35.9375,89.0625,35.9375,21.875,42.1875,34.375,35.9375,37.5,10.9375,57.8125,56.25,100.0,35.9375,96.875,18.75,0.0,4.6875,15.625,26.5625,0.0,23.4375,20.3125,60.9375,10.9375,21.875,43.75
50,56.25,1.5625,46.875,31.25,62.5,0.0,32.8125,54.6875,37.5,45.3125,18.75,45.3125,54.6875,100.0,32.8125,96.875,23.4375,0.0,6.25,45.3125,35.9375,0.0,18.75,64.0625,57.8125,89.0625,9.375,39.0625


==> csv/wandb_finetune_mix_acc_smalllr.csv <==
epoch,app_unrelated_resnet_cifar10_medlr,app_textoverlay_resnet_cifar10_medlr,app_noise_resnet_cifar10_medlr,app_adv_resnet_cifar10_medlr,certified_unrelated_resnet_cifar10_medlr,certified_textoverlay_resnet_cifar10_medlr,certified_noise_resnet_cifar10_medlr,certified_adv_resnet_cifar10_medlr,rowback_unrelated_resnet_cifar10_medlr,rowback_textoverlay_resnet_cifar10_medlr,rowback_noise_resnet_cifar10_medlr,rowback_adv_resnet_cifar10_medlr,adi_unrelated_resnet_cifar10_medlr,adi_textoverlay_resnet_cifar10_medlr,adi_noise_resnet_cifar10_medlr,adi_adv_resnet_cifar10_medlr,app_unrelated_resnet_cifar10_multi_smalllr,app_textoverlay_resnet_cifar10_multi_smalllr,app_noise_resnet_cifar10_multi_smalllr,app_adv_resnet_cifar10_multi_smalllr,certified_unrelated_vit_cifar10_multi_smalllr,certified_textoverlay_vit_cifar10_multi_smalllr,certified_adv_vit_cifar10_multi_smalllr,certified_noise_vit_cifar10_multi_smalllr,certified_unrelated_vit_cifar10_smalllr,certified_textoverlay_vit_cifar10_smalllr,certified_noise_vit_cifar10_smalllr,certified_adv_vit_cifar10_smalllr,app_unrelated_vit_cifar10_multi_smalllr,app_textoverlay_vit_cifar10_multi_smalllr,app_noise_vit_cifar10_multi_smalllr,app_adv_vit_cifar10_multi_smalllr,app_unrelated_vit_cifar10_smalllr,app_textoverlay_vit_cifar10_smalllr,app_noise_vit_cifar10_smalllr,app_adv_vit_cifar10_smalllr,adi_unrelated_vit_cifar10_multi_smalllr,adi_unrelated_vit_cifar10_smalllr,adi_textoverlay_vit_cifar10_multi_smalllr,adi_noise_vit_cifar10_multi_smalllr,adi_adv_vit_cifar10_multi_smalllr,adi_textoverlay_vit_cifar10_smalllr,adi_noise_vit_cifar10_smalllr,adi_adv_vit_cifar10_smalllr,certified_unrelated_resnet_cifar10_multi_smalllr,certified_textoverlay_resnet_cifar10_multi_smalllr,certified_noise_resnet_cifar10_multi_smalllr,certified_adv_resnet_cifar10_multi_smalllr,certified_textoverlay_resnet_cifar10_smalllr,certified_unrelated_resnet_cifar10_smalllr,certified_noise_resnet_cifar10_smalllr,certified_adv_resnet_cifar10_smalllr,rowback_unrelated_resnet_cifar10_multi_smalllr,rowback_textoverlay_resnet_cifar10_multi_smalllr,rowback_noise_resnet_cifar10_multi_smalllr,rowback_adv_resnet_cifar10_multi_smalllr,adi_unrelated_resnet_cifar10_multi_smalllr,adi_textoverlay_resnet_cifar10_multi_smalllr,adi_noise_resnet_cifar10_multi_smalllr,adi_adv_resnet_cifar10_multi_smalllr,rowback_unrelated_resnet_cifar10_smalllr,rowback_textoverlay_resnet_cifar10_smalllr,rowback_noise_resnet_cifar10_smalllr,rowback_adv_resnet_cifar10_smalllr,app_unrelated_resnet_cifar10_smalllr,app_textoverlay_resnet_cifar10_smalllr,app_noise_resnet_cifar10_smalllr,app_adv_resnet_cifar10_smalllr,adi_unrelated_resnet_cifar10_smalllr,adi_textoverlay_resnet_cifar10_smalllr,adi_noise_resnet_cifar10_smalllr,adi_adv_resnet_cifar10_smalllr
0,100.0,100.0,100.0,100.0,100.0,100.0,98.4375,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,85.9375,93.75,98.4375,95.3125,100.0,100.0,100.0,100.0,100.0,98.4375,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,93.75,100.0,100.0,100.0,100.0,100.0,100.0,87.5,100.0,100.0,100.0,98.4375,100.0,100.0,100.0,100.0,98.4375,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0
1,98.4375,100.0,100.0,82.8125,89.0625,90.625,100.0,79.6875,75.0,90.625,54.6875,59.375,29.6875,93.75,90.625,90.625,100.0,100.0,100.0,100.0,90.625,92.1875,84.375,96.875,100.0,98.4375,96.875,92.1875,100.0,96.875,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,96.875,100.0,100.0,100.0,98.4375,100.0,100.0,82.8125,100.0,100.0,100.0,100.0,100.0,92.1875,93.75,90.625,82.8125,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0
2,100.0,100.0,100.0,57.8125,92.1875,96.875,100.0,85.9375,87.5,89.0625,21.875,45.3125,98.4375,89.0625,95.3125,89.0625,100.0,98.4375,100.0,100.0,95.3125,95.3125,79.6875,96.875,100.0,98.4375,92.1875,92.1875,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,98.4375,96.875,98.4375,100.0,100.0,100.0,100.0,100.0,93.75,100.0,100.0,100.0,100.0,98.4375,93.75,89.0625,73.4375,84.375,100.0,98.4375,100.0,100.0,93.75,98.4375,100.0,100.0,100.0,100.0,100.0,100.0,100.0,98.4375,100.0,100.0
3,100.0,98.4375,93.75,56.25,84.375,65.625,59.375,87.5,84.375,89.0625,96.875,68.75,67.1875,89.0625,100.0,89.0625,100.0,98.4375,100.0,100.0,98.4375,90.625,78.125,95.3125,100.0,96.875,60.9375,90.625,100.0,95.3125,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,96.875,96.875,100.0,100.0,95.3125,100.0,100.0,93.75,100.0,100.0,100.0,100.0,100.0,98.4375,90.625,81.25,92.1875,98.4375,96.875,100.0,100.0,87.5,100.0,100.0,82.8125,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0
4,100.0,98.4375,100.0,73.4375,87.5,67.1875,100.0,90.625,20.3125,82.8125,1.5625,32.8125,89.0625,96.875,100.0,93.75,100.0,100.0,100.0,100.0,95.3125,90.625,89.0625,96.875,100.0,100.0,73.4375,96.875,100.0,98.4375,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,96.875,95.3125,100.0,100.0,98.4375,100.0,100.0,93.75,98.4375,100.0,100.0,100.0,98.4375,100.0,84.375,76.5625,84.375,100.0,100.0,100.0,100.0,95.3125,100.0,100.0,90.625,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0
5,79.6875,100.0,42.1875,68.75,87.5,45.3125,95.3125,96.875,56.25,67.1875,40.625,68.75,75.0,100.0,95.3125,82.8125,100.0,100.0,100.0,100.0,92.1875,79.6875,79.6875,100.0,100.0,100.0,78.125,100.0,100.0,93.75,100.0,100.0,100.0,100.0,100.0,100.0,98.4375,100.0,98.4375,90.625,93.75,100.0,100.0,98.4375,100.0,100.0,92.1875,100.0,100.0,100.0,100.0,100.0,98.4375,85.9375,75.0,82.8125,100.0,100.0,100.0,100.0,82.8125,96.875,100.0,93.75,100.0,100.0,100.0,98.4375,100.0,100.0,100.0,100.0
6,93.75,96.875,59.375,35.9375,79.6875,39.0625,79.6875,85.9375,43.75,78.125,1.5625,73.4375,96.875,95.3125,93.75,84.375,100.0,96.875,100.0,100.0,95.3125,90.625,85.9375,95.3125,100.0,98.4375,68.75,89.0625,100.0,95.3125,100.0,100.0,100.0,100.0,100.0,100.0,98.4375,100.0,100.0,90.625,92.1875,100.0,100.0,96.875,100.0,100.0,95.3125,100.0,100.0,100.0,100.0,100.0,98.4375,84.375,68.75,81.25,100.0,100.0,100.0,98.4375,81.25,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0
7,100.0,96.875,6.25,46.875,93.75,42.1875,7.8125,95.3125,26.5625,64.0625,15.625,57.8125,68.75,67.1875,96.875,93.75,100.0,96.875,100.0,100.0,90.625,82.8125,79.6875,93.75,100.0,100.0,57.8125,89.0625,100.0,92.1875,100.0,100.0,100.0,100.0,100.0,100.0,100.0,100.0,98.4375,95.3125,92.1875,100.0,100.0,93.75,100.0,100.0,89.0625,100.0,100.0,100.0,100.0,100.0,98.4375,82.8125,65.625,70.3125,100.0,100.0,100.0,95.3125,84.375,98.4375,96.875,92.1875,100.0,100.0,100.0,92.1875,100.0,100.0,95.3125,100.0
8,98.4375,93.75,68.75,42.1875,78.125,7.8125,0.0,87.5,62.5,60.9375,0.0,53.125,100.0,64.0625,84.375,95.3125,100.0,96.875,100.0,100.0,85.9375,85.9375,87.5,96.875,100.0,96.875,84.375,92.1875,100.0,96.875,100.0,100.0,100.0,100.0,100.0,100.0,98.4375,96.875,100.0,92.1875,93.75,100.0,100.0,90.625,100.0,100.0,87.5,100.0,100.0,100.0,100.0,100.0,100.0,87.5,64.0625,68.75,100.0,98.4375,98.4375,95.3125,96.875,98.4375,92.1875,98.4375,100.0,100.0,100.0,95.3125,100.0,100.0,100.0,100.0
9,95.3125,95.3125,39.0625,64.0625,65.625,34.375,21.875,85.9375,31.25,78.125,95.3125,62.5,54.6875,96.875,46.875,81.25,100.0,98.4375,100.0,100.0,87.5,89.0625,76.5625,96.875,100.0,98.4375,89.0625,90.625,100.0,92.1875,100.0,100.0,100.0,100.0,100.0,100.0,100.0,95.3125,100.0,89.0625,92.1875,100.0,100.0,92.1875,100.0,100.0,87.5,100.0,100.0,98.4375,100.0,100.0,96.875,84.375,73.4375,65.625,100.0,98.4375,98.4375,100.0,93.75,100.0,100.0,93.75,100.0,100.0,100.0,98.4375,100.0,100.0,100.0,100.0
10,96.875,90.625,100.0,42.1875,20.3125,18.75,98.4375,90.625,45.3125,64.0625,6.25,39.0625,76.5625,68.75,12.5,42.1875,100.0,95.3125,100.0,98.4375,90.625,82.8125,70.3125,93.75,100.0,100.0,81.25,90.625,100.0,93.75,100.0,100.0,100.0,100.0,100.0,100.0,98.4375,96.875,95.3125,87.5,93.75,100.0,100.0,93.75,100.0,100.0,89.0625,100.0,100.0,100.0,100.0,98.4375,98.4375,84.375,62.5,75.0,100.0,100.0,96.875,98.4375,79.6875,98.4375,100.0,79.6875,100.0,100.0,100.0,90.625,100.0,100.0,100.0,100.0
11,100.0,92.1875,62.5,35.9375,79.6875,31.25,90.625,89.0625,60.9375,71.875,0.0,45.3125,64.0625,73.4375,100.0,68.75,100.0,96.875,100.0,100.0,87.5,79.6875,62.5,95.3125,100.0,100.0,85.9375,90.625,100.0,96.875,100.0,100.0,100.0,100.0,100.0,100.0,98.4375,98.4375,96.875,90.625,89.0625,100.0,100.0,93.75,100.0,98.4375,82.8125,100.0,100.0,100.0,100.0,100.0,92.1875,85.9375,67.1875,70.3125,100.0,95.3125,100.0,98.4375,64.0625,93.75,85.9375,82.8125,100.0,100.0,100.0,85.9375,100.0,100.0,100.0,96.875
12,87.5,95.3125,89.0625,42.1875,64.0625,56.25,100.0,75.0,84.375,39.0625,1.5625,48.4375,81.25,81.25,28.125,62.5,100.0,96.875,100.0,95.3125,87.5,78.125,73.4375,95.3125,100.0,98.4375,78.125,78.125,100.0,92.1875,100.0,100.0,100.0,100.0,100.0,100.0,98.4375,92.1875,93.75,93.75,92.1875,100.0,100.0,90.625,100.0,100.0,75.0,100.0,98.4375,100.0,100.0,100.0,96.875,81.25,64.0625,75.0,90.625,96.875,100.0,90.625,89.0625,98.4375,71.875,92.1875,100.0,100.0,100.0,85.9375,100.0,100.0,100.0,98.4375
13,93.75,79.6875,7.8125,31.25,70.3125,65.625,10.9375,64.0625,26.5625,48.4375,0.0,28.125,84.375,54.6875,0.0,71.875,100.0,96.875,95.3125,93.75,82.8125,76.5625,82.8125,95.3125,100.0,96.875,79.6875,89.0625,100.0,93.75,100.0,100.0,100.0,100.0,100.0,100.0,98.4375,82.8125,95.3125,92.1875,89.0625,100.0,100.0,89.0625,100.0,100.0,73.4375,96.875,98.4375,100.0,100.0,100.0,96.875,89.0625,59.375,76.5625,100.0,100.0,93.75,89.0625,78.125,92.1875,98.4375,95.3125,100.0,100.0,100.0,65.625,100.0,100.0,100.0,98.4375
14,65.625,90.625,65.625,42.1875,56.25,20.3125,32.8125,81.25,18.75,81.25,46.875,28.125,67.1875,81.25,100.0,79.6875,100.0,100.0,100.0,98.4375,73.4375,76.5625,65.625,89.0625,100.0,96.875,78.125,84.375,100.0,95.3125,100.0,100.0,100.0,100.0,100.0,100.0,100.0,89.0625,93.75,92.1875,87.5,100.0,100.0,78.125,100.0,100.0,92.1875,95.3125,96.875,100.0,100.0,100.0,98.4375,82.8125,62.5,60.9375,92.1875,95.3125,98.4375,87.5,90.625,96.875,100.0,85.9375,100.0,100.0,100.0,76.5625,100.0,100.0,100.0,96.875
15,84.375,76.5625,10.9375,59.375,62.5,29.6875,3.125,71.875,6.25,42.1875,0.0,73.4375,50.0,59.375,60.9375,79.6875,100.0,96.875,100.0,95.3125,81.25,68.75,68.75,89.0625,96.875,87.5,70.3125,84.375,100.0,93.75,100.0,100.0,100.0,100.0,100.0,100.0,95.3125,79.6875,89.0625,98.4375,84.375,100.0,100.0,85.9375,100.0,100.0,89.0625,95.3125,95.3125,100.0,100.0,100.0,92.1875,85.9375,65.625,53.125,98.4375,96.875,98.4375,96.875,76.5625,92.1875,89.0625,81.25,100.0,100.0,100.0,71.875,98.4375,100.0,95.3125,98.4375
16,96.875,84.375,71.875,28.125,51.5625,21.875,90.625,60.9375,25.0,65.625,1.5625,29.6875,65.625,82.8125,62.5,76.5625,100.0,95.3125,96.875,95.3125,71.875,71.875,64.0625,89.0625,100.0,95.3125,65.625,79.6875,100.0,95.3125,100.0,100.0,100.0,100.0,100.0,100.0,100.0,82.8125,89.0625,93.75,78.125,100.0,100.0,89.0625,100.0,100.0,73.4375,95.3125,95.3125,100.0,100.0,100.0,84.375,73.4375,65.625,68.75,100.0,95.3125,96.875,96.875,81.25,100.0,79.6875,78.125,100.0,100.0,98.4375,73.4375,100.0,100.0,100.0,100.0
17,100.0,50.0,0.0,50.0,81.25,18.75,87.5,60.9375,54.6875,42.1875,0.0,48.4375,89.0625,81.25,45.3125,56.25,100.0,100.0,96.875,93.75,73.4375,70.3125,56.25,89.0625,100.0,96.875,70.3125,78.125,100.0,93.75,100.0,98.4375,100.0,100.0,100.0,100.0,96.875,78.125,92.1875,89.0625,79.6875,100.0,100.0,87.5,100.0,100.0,76.5625,98.4375,96.875,100.0,100.0,100.0,92.1875,75.0,40.625,59.375,84.375,92.1875,92.1875,95.3125,93.75,98.4375,100.0,82.8125,100.0,100.0,100.0,78.125,96.875,100.0,100.0,100.0
18,95.3125,62.5,0.0,37.5,92.1875,25.0,3.125,78.125,37.5,76.5625,0.0,53.125,93.75,57.8125,92.1875,51.5625,100.0,98.4375,93.75,96.875,73.4375,70.3125,62.5,89.0625,100.0,93.75,82.8125,85.9375,100.0,90.625,100.0,98.4375,100.0,100.0,100.0,100.0,100.0,79.6875,93.75,95.3125,79.6875,98.4375,100.0,84.375,100.0,100.0,76.5625,96.875,98.4375,100.0,98.4375,100.0,96.875,76.5625,53.125,59.375,96.875,93.75,92.1875,84.375,81.25,85.9375,89.0625,93.75,100.0,100.0,100.0,73.4375,100.0,100.0,100.0,100.0
19,75.0,71.875,96.875,32.8125,92.1875,23.4375,100.0,54.6875,78.125,54.6875,1.5625,34.375,96.875,56.25,1.5625,64.0625,100.0,96.875,100.0,95.3125,78.125,65.625,54.6875,84.375,100.0,93.75,87.5,89.0625,100.0,85.9375,100.0,100.0,100.0,100.0,100.0,100.0,98.4375,95.3125,90.625,87.5,78.125,100.0,100.0,79.6875,100.0,100.0,73.4375,98.4375,96.875,100.0,100.0,100.0,85.9375,76.5625,60.9375,56.25,93.75,96.875,87.5,92.1875,81.25,81.25,42.1875,85.9375,100.0,100.0,100.0,64.0625,100.0,100.0,90.625,100.0
20,73.4375,50.0,3.125,25.0,82.8125,37.5,56.25,87.5,53.125,75.0,10.9375,48.4375,65.625,45.3125,98.4375,45.3125,100.0,96.875,96.875,98.4375,84.375,64.0625,57.8125,82.8125,100.0,87.5,89.0625,93.75,100.0,92.1875,100.0,100.0,100.0,100.0,100.0,100.0,96.875,95.3125,87.5,82.8125,76.5625,96.875,100.0,85.9375,100.0,98.4375,68.75,96.875,92.1875,100.0,100.0,100.0,84.375,75.0,68.75,54.6875,98.4375,93.75,96.875,96.875,73.4375,85.9375,95.3125,76.5625,100.0,93.75,100.0,51.5625,100.0,100.0,100.0,98.4375
21,95.3125,65.625,59.375,29.6875,65.625,21.875,100.0,59.375,43.75,45.3125,0.0,14.0625,59.375,64.0625,70.3125,43.75,100.0,98.4375,96.875,93.75,79.6875,51.5625,60.9375,92.1875,98.4375,93.75,87.5,90.625,100.0,90.625,100.0,100.0,100.0,100.0,100.0,100.0,87.5,87.5,89.0625,92.1875,78.125,98.4375,100.0,84.375,100.0,98.4375,76.5625,93.75,92.1875,100.0,100.0,100.0,89.0625,70.3125,59.375,46.875,85.9375,95.3125,93.75,95.3125,71.875,95.3125,96.875,76.5625,100.0,92.1875,89.0625,62.5,100.0,100.0,100.0,98.4375
22,93.75,42.1875,51.5625,40.625,64.0625,12.5,93.75,65.625,3.125,18.75,0.0,39.0625,98.4375,68.75,64.0625,51.5625,100.0,96.875,95.3125,96.875,84.375,62.5,59.375,81.25,100.0,92.1875,85.9375,92.1875,100.0,89.0625,100.0,100.0,100.0,100.0,100.0,100.0,98.4375,81.25,87.5,87.5,78.125,98.4375,100.0,87.5,100.0,98.4375,65.625,92.1875,87.5,96.875,100.0,98.4375,90.625,76.5625,50.0,51.5625,85.9375,93.75,90.625,90.625,96.875,96.875,92.1875,70.3125,100.0,100.0,95.3125,62.5,98.4375,100.0,100.0,95.3125
23,100.0,15.625,0.0,45.3125,65.625,17.1875,35.9375,76.5625,60.9375,46.875,0.0,50.0,100.0,42.1875,25.0,59.375,98.4375,95.3125,90.625,95.3125,71.875,51.5625,56.25,89.0625,100.0,93.75,90.625,89.0625,100.0,90.625,100.0,98.4375,100.0,100.0,100.0,100.0,90.625,70.3125,79.6875,81.25,73.4375,98.4375,100.0,81.25,100.0,98.4375,59.375,95.3125,78.125,92.1875,100.0,98.4375,87.5,78.125,32.8125,56.25,87.5,90.625,85.9375,92.1875,87.5,90.625,39.0625,78.125,100.0,100.0,100.0,53.125,98.4375,100.0,100.0,100.0
24,90.625,48.4375,1.5625,18.75,45.3125,18.75,40.625,64.0625,21.875,32.8125,0.0,14.0625,60.9375,64.0625,78.125,43.75,100.0,87.5,96.875,96.875,68.75,48.4375,62.5,81.25,100.0,84.375,87.5,87.5,100.0,84.375,100.0,95.3125,100.0,100.0,100.0,100.0,98.4375,75.0,89.0625,81.25,76.5625,96.875,100.0,82.8125,100.0,100.0,79.6875,93.75,95.3125,100.0,100.0,96.875,89.0625,76.5625,39.0625,57.8125,87.5,87.5,93.75,93.75,64.0625,93.75,89.0625,65.625,100.0,100.0,96.875,57.8125,96.875,100.0,95.3125,100.0
25,96.875,39.0625,51.5625,26.5625,87.5,28.125,93.75,70.3125,50.0,28.125,0.0,17.1875,71.875,48.4375,59.375,34.375,100.0,98.4375,100.0,93.75,81.25,48.4375,51.5625,84.375,100.0,93.75,96.875,89.0625,100.0,81.25,100.0,96.875,100.0,100.0,100.0,100.0,90.625,67.1875,82.8125,84.375,81.25,100.0,100.0,76.5625,100.0,96.875,73.4375,89.0625,67.1875,100.0,100.0,100.0,87.5,76.5625,59.375,57.8125,81.25,87.5,85.9375,93.75,79.6875,90.625,90.625,76.5625,100.0,98.4375,70.3125,57.8125,100.0,98.4375,92.1875,98.4375
26,32.8125,37.5,0.0,39.0625,64.0625,12.5,3.125,82.8125,26.5625,42.1875,0.0,6.25,62.5,62.5,100.0,59.375,100.0,92.1875,100.0,96.875,85.9375,51.5625,51.5625,82.8125,100.0,70.3125,87.5,85.9375,100.0,78.125,100.0,96.875,100.0,100.0,100.0,100.0,92.1875,93.75,76.5625,84.375,76.5625,96.875,100.0,82.8125,100.0,96.875,75.0,95.3125,87.5,100.0,100.0,100.0,98.4375,70.3125,53.125,53.125,90.625,89.0625,84.375,87.5,81.25,90.625,85.9375,85.9375,100.0,98.4375,100.0,57.8125,100.0,100.0,100.0,100.0
27,70.3125,54.6875,0.0,40.625,26.5625,20.3125,75.0,70.3125,39.0625,57.8125,0.0,39.0625,79.6875,76.5625,95.3125,34.375,100.0,90.625,98.4375,93.75,84.375,50.0,50.0,76.5625,100.0,82.8125,79.6875,87.5,100.0,82.8125,100.0,100.0,100.0,100.0,100.0,100.0,90.625,93.75,76.5625,79.6875,75.0,96.875,100.0,84.375,100.0,98.4375,75.0,100.0,90.625,100.0,100.0,96.875,85.9375,76.5625,28.125,53.125,92.1875,89.0625,90.625,95.3125,85.9375,82.8125,25.0,85.9375,100.0,92.1875,100.0,51.5625,90.625,100.0,100.0,95.3125
28,64.0625,40.625,39.0625,29.6875,79.6875,31.25,89.0625,67.1875,73.4375,29.6875,0.0,32.8125,90.625,40.625,35.9375,35.9375,100.0,87.5,96.875,95.3125,75.0,59.375,48.4375,62.5,100.0,81.25,82.8125,84.375,100.0,79.6875,100.0,96.875,100.0,100.0,100.0,100.0,85.9375,89.0625,85.9375,90.625,68.75,98.4375,100.0,73.4375,100.0,95.3125,73.4375,92.1875,81.25,100.0,98.4375,98.4375,84.375,71.875,45.3125,57.8125,95.3125,90.625,92.1875,90.625,90.625,75.0,14.0625,82.8125,100.0,90.625,98.4375,60.9375,100.0,100.0,95.3125,98.4375
29,29.6875,42.1875,54.6875,45.3125,70.3125,15.625,21.875,56.25,42.1875,53.125,0.0,35.9375,54.6875,35.9375,0.0,53.125,98.4375,92.1875,95.3125,95.3125,82.8125,35.9375,53.125,75.0,100.0,82.8125,75.0,79.6875,100.0,84.375,100.0,100.0,100.0,100.0,100.0,100.0,93.75,79.6875,81.25,79.6875,68.75,98.4375,100.0,76.5625,100.0,93.75,79.6875,92.1875,62.5,100.0,100.0,98.4375,90.625,70.3125,56.25,53.125,84.375,90.625,75.0,90.625,85.9375,93.75,51.5625,71.875,100.0,89.0625,59.375,57.8125,100.0,100.0,100.0,100.0
30,71.875,25.0,0.0,26.5625,53.125,14.0625,93.75,40.625,12.5,53.125,0.0,50.0,84.375,45.3125,12.5,65.625,98.4375,98.4375,100.0,98.4375,82.8125,48.4375,54.6875,76.5625,100.0,78.125,73.4375,84.375,96.875,81.25,100.0,95.3125,100.0,100.0,100.0,100.0,84.375,76.5625,85.9375,84.375,70.3125,100.0,100.0,82.8125,100.0,96.875,81.25,98.4375,76.5625,100.0,100.0,85.9375,95.3125,68.75,26.5625,53.125,85.9375,90.625,90.625,90.625,75.0,89.0625,89.0625,82.8125,100.0,85.9375,57.8125,50.0,98.4375,100.0,100.0,100.0
31,76.5625,48.4375,0.0,46.875,65.625,10.9375,73.4375,56.25,20.3125,62.5,12.5,39.0625,79.6875,53.125,42.1875,51.5625,100.0,95.3125,93.75,95.3125,70.3125,42.1875,56.25,75.0,100.0,87.5,73.4375,76.5625,96.875,84.375,100.0,95.3125,100.0,100.0,100.0,100.0,90.625,90.625,75.0,85.9375,64.0625,96.875,100.0,84.375,100.0,96.875,79.6875,93.75,59.375,93.75,96.875,100.0,87.5,60.9375,59.375,51.5625,85.9375,87.5,84.375,90.625,64.0625,93.75,67.1875,87.5,100.0,96.875,35.9375,57.8125,98.4375,100.0,100.0,100.0
32,82.8125,42.1875,0.0,35.9375,56.25,0.0,96.875,64.0625,68.75,17.1875,0.0,37.5,60.9375,50.0,98.4375,54.6875,100.0,82.8125,85.9375,96.875,65.625,48.4375,46.875,75.0,100.0,84.375,81.25,81.25,98.4375,76.5625,100.0,100.0,100.0,100.0,100.0,100.0,85.9375,87.5,68.75,84.375,68.75,92.1875,100.0,82.8125,96.875,96.875,75.0,92.1875,65.625,96.875,100.0,100.0,89.0625,65.625,40.625,50.0,87.5,92.1875,90.625,85.9375,84.375,82.8125,57.8125,84.375,100.0,93.75,81.25,53.125,100.0,100.0,100.0,100.0
33,65.625,20.3125,0.0,42.1875,50.0,15.625,0.0,75.0,25.0,26.5625,0.0,50.0,87.5,37.5,0.0,39.0625,100.0,93.75,85.9375,95.3125,68.75,50.0,42.1875,73.4375,98.4375,81.25,76.5625,75.0,96.875,76.5625,100.0,96.875,100.0,100.0,100.0,100.0,90.625,79.6875,81.25,81.25,71.875,89.0625,100.0,81.25,100.0,96.875,75.0,89.0625,64.0625,100.0,100.0,100.0,93.75,68.75,39.0625,48.4375,96.875,90.625,78.125,90.625,93.75,81.25,39.0625,78.125,100.0,90.625,92.1875,56.25,100.0,98.4375,93.75,100.0
34,42.1875,14.0625,0.0,32.8125,62.5,7.8125,54.6875,48.4375,40.625,73.4375,0.0,18.75,64.0625,50.0,26.5625,51.5625,100.0,96.875,82.8125,93.75,68.75,45.3125,50.0,76.5625,100.0,76.5625,84.375,79.6875,95.3125,78.125,100.0,98.4375,100.0,100.0,100.0,100.0,85.9375,81.25,76.5625,89.0625,67.1875,90.625,100.0,76.5625,100.0,96.875,64.0625,90.625,67.1875,100.0,100.0,98.4375,89.0625,67.1875,45.3125,54.6875,96.875,90.625,92.1875,84.375,70.3125,84.375,89.0625,62.5,100.0,95.3125,96.875,46.875,95.3125,100.0,100.0,100.0
35,35.9375,23.4375,0.0,18.75,92.1875,18.75,12.5,57.8125,25.0,51.5625,0.0,21.875,75.0,29.6875,87.5,42.1875,100.0,92.1875,90.625,93.75,70.3125,42.1875,46.875,85.9375,100.0,65.625,93.75,73.4375,98.4375,81.25,100.0,96.875,100.0,100.0,100.0,100.0,84.375,75.0,78.125,85.9375,70.3125,92.1875,100.0,79.6875,100.0,98.4375,76.5625,92.1875,59.375,100.0,100.0,100.0,76.5625,62.5,59.375,48.4375,95.3125,92.1875,85.9375,82.8125,87.5,93.75,67.1875,85.9375,100.0,92.1875,92.1875,60.9375,98.4375,96.875,81.25,98.4375
36,53.125,29.6875,0.0,21.875,43.75,10.9375,71.875,75.0,32.8125,60.9375,25.0,28.125,87.5,29.6875,1.5625,73.4375,100.0,81.25,96.875,95.3125,65.625,50.0,42.1875,70.3125,100.0,73.4375,84.375,73.4375,96.875,71.875,100.0,96.875,100.0,100.0,100.0,100.0,81.25,70.3125,79.6875,81.25,73.4375,82.8125,100.0,79.6875,98.4375,92.1875,67.1875,87.5,71.875,95.3125,100.0,96.875,82.8125,57.8125,60.9375,50.0,96.875,92.1875,92.1875,85.9375,95.3125,93.75,92.1875,67.1875,100.0,87.5,100.0,54.6875,93.75,100.0,98.4375,93.75
37,34.375,40.625,0.0,26.5625,75.0,20.3125,25.0,75.0,56.25,40.625,0.0,43.75,65.625,15.625,0.0,60.9375,100.0,92.1875,95.3125,96.875,73.4375,46.875,46.875,70.3125,98.4375,75.0,90.625,79.6875,95.3125,70.3125,100.0,96.875,100.0,100.0,100.0,100.0,89.0625,82.8125,76.5625,78.125,68.75,87.5,100.0,76.5625,100.0,92.1875,76.5625,85.9375,78.125,100.0,100.0,96.875,93.75,57.8125,17.1875,54.6875,93.75,90.625,78.125,87.5,85.9375,79.6875,76.5625,76.5625,100.0,92.1875,100.0,53.125,100.0,98.4375,100.0,100.0
38,68.75,21.875,0.0,21.875,46.875,10.9375,78.125,56.25,50.0,57.8125,0.0,40.625,70.3125,34.375,0.0,46.875,100.0,96.875,90.625,98.4375,73.4375,39.0625,48.4375,67.1875,96.875,67.1875,90.625,68.75,93.75,65.625,100.0,95.3125,100.0,100.0,100.0,100.0,79.6875,85.9375,79.6875,70.3125,70.3125,87.5,100.0,81.25,100.0,96.875,68.75,92.1875,73.4375,100.0,100.0,98.4375,95.3125,70.3125,29.6875,43.75,90.625,92.1875,87.5,87.5,70.3125,70.3125,78.125,76.5625,100.0,93.75,100.0,50.0,100.0,98.4375,100.0,98.4375
39,57.8125,15.625,0.0,45.3125,78.125,15.625,18.75,51.5625,40.625,31.25,0.0,39.0625,43.75,26.5625,0.0,43.75,100.0,93.75,92.1875,96.875,78.125,42.1875,37.5,70.3125,95.3125,57.8125,81.25,68.75,93.75,78.125,100.0,95.3125,100.0,100.0,100.0,100.0,79.6875,75.0,70.3125,71.875,68.75,89.0625,100.0,76.5625,100.0,95.3125,64.0625,92.1875,70.3125,100.0,100.0,93.75,79.6875,70.3125,43.75,51.5625,95.3125,87.5,89.0625,89.0625,89.0625,82.8125,78.125,82.8125,100.0,96.875,100.0,57.8125,100.0,100.0,98.4375,98.4375
40,43.75,31.25,0.0,31.25,70.3125,23.4375,68.75,50.0,75.0,43.75,0.0,32.8125,12.5,43.75,93.75,68.75,100.0,92.1875,68.75,96.875,67.1875,40.625,43.75,71.875,96.875,60.9375,89.0625,70.3125,95.3125,73.4375,100.0,95.3125,100.0,100.0,100.0,100.0,82.8125,78.125,84.375,75.0,70.3125,93.75,100.0,89.0625,100.0,96.875,73.4375,95.3125,65.625,100.0,100.0,92.1875,90.625,62.5,53.125,45.3125,90.625,90.625,87.5,84.375,87.5,79.6875,92.1875,71.875,100.0,98.4375,100.0,67.1875,100.0,96.875,100.0,100.0
41,75.0,29.6875,0.0,26.5625,35.9375,21.875,89.0625,35.9375,42.1875,31.25,0.0,31.25,92.1875,28.125,43.75,60.9375,100.0,85.9375,96.875,89.0625,60.9375,31.25,43.75,65.625,98.4375,57.8125,75.0,70.3125,93.75,64.0625,100.0,95.3125,100.0,100.0,100.0,100.0,84.375,59.375,81.25,73.4375,62.5,87.5,100.0,78.125,100.0,95.3125,79.6875,81.25,57.8125,100.0,100.0,95.3125,90.625,75.0,31.25,42.1875,95.3125,85.9375,84.375,78.125,75.0,67.1875,82.8125,73.4375,100.0,90.625,100.0,64.0625,100.0,95.3125,100.0,98.4375
42,89.0625,29.6875,0.0,25.0,50.0,17.1875,90.625,53.125,40.625,12.5,0.0,23.4375,59.375,21.875,0.0,26.5625,100.0,81.25,96.875,96.875,60.9375,31.25,42.1875,78.125,100.0,56.25,95.3125,62.5,93.75,56.25,100.0,96.875,100.0,100.0,100.0,100.0,87.5,76.5625,68.75,84.375,68.75,81.25,100.0,78.125,98.4375,95.3125,76.5625,89.0625,67.1875,100.0,100.0,96.875,87.5,60.9375,45.3125,59.375,89.0625,81.25,92.1875,90.625,84.375,81.25,100.0,85.9375,100.0,87.5,100.0,59.375,100.0,96.875,100.0,96.875
43,50.0,20.3125,0.0,15.625,56.25,15.625,10.9375,68.75,37.5,21.875,0.0,32.8125,68.75,23.4375,0.0,45.3125,100.0,89.0625,82.8125,96.875,65.625,32.8125,43.75,67.1875,96.875,53.125,93.75,62.5,100.0,59.375,100.0,93.75,100.0,100.0,100.0,100.0,90.625,76.5625,64.0625,65.625,64.0625,84.375,100.0,76.5625,100.0,89.0625,71.875,90.625,68.75,100.0,100.0,98.4375,92.1875,59.375,15.625,50.0,79.6875,87.5,79.6875,87.5,85.9375,70.3125,85.9375,68.75,100.0,93.75,98.4375,54.6875,100.0,100.0,100.0,95.3125
44,82.8125,25.0,0.0,10.9375,37.5,14.0625,73.4375,51.5625,51.5625,28.125,12.5,18.75,76.5625,48.4375,1.5625,40.625,100.0,89.0625,81.25,93.75,67.1875,32.8125,37.5,59.375,96.875,56.25,95.3125,73.4375,96.875,67.1875,100.0,95.3125,100.0,100.0,100.0,100.0,92.1875,71.875,73.4375,84.375,59.375,82.8125,100.0,84.375,100.0,93.75,81.25,87.5,60.9375,100.0,100.0,90.625,76.5625,67.1875,37.5,42.1875,89.0625,87.5,85.9375,85.9375,79.6875,82.8125,95.3125,62.5,100.0,84.375,100.0,51.5625,100.0,100.0,100.0,92.1875
45,64.0625,14.0625,0.0,43.75,40.625,14.0625,43.75,56.25,45.3125,28.125,0.0,37.5,54.6875,53.125,1.5625,56.25,100.0,90.625,85.9375,95.3125,59.375,28.125,46.875,60.9375,98.4375,51.5625,95.3125,64.0625,90.625,59.375,100.0,93.75,100.0,100.0,100.0,100.0,81.25,84.375,57.8125,76.5625,56.25,84.375,100.0,75.0,100.0,95.3125,59.375,92.1875,46.875,98.4375,100.0,98.4375,87.5,75.0,29.6875,48.4375,82.8125,93.75,93.75,81.25,89.0625,87.5,54.6875,71.875,100.0,92.1875,100.0,54.6875,100.0,100.0,100.0,98.4375
46,50.0,35.9375,0.0,31.25,51.5625,20.3125,26.5625,42.1875,43.75,48.4375,0.0,14.0625,78.125,26.5625,0.0,32.8125,100.0,90.625,82.8125,93.75,54.6875,26.5625,35.9375,71.875,93.75,42.1875,85.9375,59.375,93.75,60.9375,100.0,87.5,100.0,100.0,100.0,100.0,82.8125,76.5625,67.1875,76.5625,54.6875,75.0,100.0,71.875,100.0,95.3125,68.75,90.625,62.5,93.75,100.0,87.5,93.75,60.9375,39.0625,43.75,85.9375,87.5,95.3125,75.0,82.8125,71.875,56.25,67.1875,100.0,82.8125,100.0,37.5,96.875,98.4375,100.0,90.625
47,35.9375,32.8125,3.125,50.0,56.25,31.25,1.5625,54.6875,1.5625,45.3125,0.0,28.125,53.125,62.5,0.0,43.75,100.0,95.3125,90.625,95.3125,60.9375,26.5625,37.5,68.75,93.75,32.8125,81.25,64.0625,93.75,51.5625,100.0,95.3125,100.0,100.0,100.0,100.0,81.25,92.1875,75.0,76.5625,53.125,76.5625,100.0,71.875,100.0,95.3125,51.5625,92.1875,59.375,95.3125,100.0,90.625,92.1875,57.8125,42.1875,56.25,95.3125,89.0625,84.375,84.375,73.4375,84.375,93.75,68.75,100.0,67.1875,100.0,45.3125,100.0,100.0,100.0,90.625
48,64.0625,29.6875,0.0,45.3125,81.25,20.3125,35.9375,68.75,10.9375,29.6875,0.0,37.5,84.375,20.3125,3.125,62.5,100.0,95.3125,95.3125,95.3125,68.75,29.6875,35.9375,56.25,95.3125,43.75,79.6875,65.625,93.75,57.8125,100.0,92.1875,100.0,100.0,100.0,100.0,79.6875,79.6875,65.625,82.8125,59.375,78.125,100.0,73.4375,100.0,90.625,67.1875,81.25,53.125,90.625,100.0,98.4375,90.625,60.9375,28.125,53.125,92.1875,81.25,96.875,87.5,42.1875,85.9375,95.3125,79.6875,100.0,75.0,100.0,50.0,100.0,96.875,84.375,89.0625
49,20.3125,23.4375,0.0,26.5625,43.75,21.875,10.9375,60.9375,34.375,42.1875,21.875,35.9375,89.0625,35.9375,7.8125,65.625,100.0,96.875,92.1875,92.1875,64.0625,26.5625,34.375,57.8125,98.4375,34.375,90.625,64.0625,93.75,57.8125,100.0,90.625,100.0,100.0,100.0,100.0,90.625,81.25,64.0625,71.875,54.6875,82.8125,100.0,70.3125,100.0,89.0625,71.875,81.25,46.875,95.3125,100.0,98.4375,84.375,60.9375,37.5,43.75,95.3125,90.625,87.5,79.6875,46.875,89.0625,93.75,73.4375,100.0,75.0,84.375,48.4375,100.0,100.0,100.0,85.9375
50,64.0625,18.75,0.0,35.9375,39.0625,9.375,89.0625,57.8125,54.6875,32.8125,0.0,62.5,31.25,46.875,1.5625,56.25,100.0,90.625,79.6875,92.1875,73.4375,32.8125,32.8125,62.5,95.3125,34.375,79.6875,62.5,95.3125,56.25,100.0,96.875,100.0,100.0,100.0,100.0,65.625,79.6875,64.0625,76.5625,57.8125,85.9375,100.0,76.5625,100.0,95.3125,65.625,89.0625,67.1875,98.4375,100.0,100.0,89.0625,68.75,37.5,46.875,96.875,85.9375,85.9375,85.9375,81.25,82.8125,67.1875,92.1875,100.0,81.25,100.0,42.1875,100.0,98.4375,100.0,96.875


==> csv/wandb_ftal_finetune_acc.csv <==
epoch,certified_adv_resnet_cifar10_medlr,certified_adv_resnet_cifar10_smalllr,certified_noise_resnet_cifar10_medlr,certified_noise_resnet_cifar10_smalllr,certified_textoverlay_resnet_cifar10_medlr,adi_adv_resnet_cifar10_smalllr,adi_noise_resnet_cifar10_smalllr,adi_textoverlay_resnet_cifar10_smalllr,certified_textoverlay_resnet_cifar10_smalllr,certified_adv_resnet_cifar10_biglr,adi_adv_resnet_cifar10_medlr,adi_noise_resnet_cifar10_medlr,adi_textoverlay_resnet_cifar10_medlr,certified_noise_resnet_cifar10_biglr,certified_textoverlay_resnet_cifar10_biglr,adi_adv_resnet_cifar10_biglr,adi_noise_resnet_cifar10_biglr,adi_textoverlay_resnet_cifar10_biglr,certified_unrelated_resnet_cifar10_smalllr,certified_unrelated_resnet_cifar10_multi_smalllr,certified_unrelated_resnet_cifar10_medlr,certified_unrelated_resnet_cifar10_multi_medlr,certified_unrelated_resnet_cifar10_biglr,certified_unrelated_resnet_cifar10_multi_biglr,adi_unrelated_resnet_cifar10_smalllr,adi_unrelated_resnet_cifar10_multi_smalllr,adi_unrelated_resnet_cifar10_medlr,adi_unrelated_resnet_cifar10_multi_medlr,adi_unrelated_resnet_cifar10_biglr,adi_unrelated_resnet_cifar10_multi_biglr,app_adv_resnet_cifar10_smalllr,app_noise_resnet_cifar10_smalllr,app_unrelated_resnet_cifar10_smalllr,app_textoverlay_resnet_cifar10_smalllr,app_adv_resnet_cifar10_medlr,app_noise_resnet_cifar10_medlr,app_unrelated_resnet_cifar10_medlr,app_textoverlay_resnet_cifar10_medlr,app_adv_resnet_cifar10_biglr,app_noise_resnet_cifar10_biglr,app_unrelated_resnet_cifar10_biglr,app_textoverlay_resnet_cifar10_biglr,app_adv_resnet_cifar10_multi_smalllr,app_noise_resnet_cifar10_multi_smalllr,app_unrelated_resnet_cifar10_multi_smalllr,app_textoverlay_resnet_cifar10_multi_smalllr,certified_adv_resnet_cifar10_multi_smalllr,certified_noise_resnet_cifar10_multi_smalllr,certified_textoverlay_resnet_cifar10_multi_smalllr,certified_adv_resnet_cifar10_multi_medlr,certified_noise_resnet_cifar10_multi_medlr,certified_textoverlay_resnet_cifar10_multi_medlr,certified_noise_resnet_cifar10_multi_biglr,certified_adv_resnet_cifar10_multi_biglr,certified_textoverlay_resnet_cifar10_multi_biglr,adi_adv_resnet_cifar10_multi_smalllr,adi_adv_vit_cifar10_smalllr,app_adv_resnet_cifar10_multi_medlr,adi_adv_resnet_cifar10_multi_medlr,app_adv_resnet_cifar10_multi_biglr,adi_adv_vit_cifar10_medlr,adi_adv_resnet_cifar10_multi_biglr,app_noise_resnet_cifar10_multi_medlr,adi_noise_resnet_cifar10_multi_smalllr,adi_adv_vit_cifar10_biglr,adi_noise_resnet_cifar10_multi_medlr,app_noise_resnet_cifar10_multi_biglr,adi_noise_resnet_cifar10_multi_biglr,app_textoverlay_resnet_cifar10_multi_medlr,adi_noise_vit_cifar10_smalllr,adi_textoverlay_resnet_cifar10_multi_smalllr,app_textoverlay_resnet_cifar10_multi_biglr,adi_textoverlay_resnet_cifar10_multi_medlr,adi_noise_vit_cifar10_medlr,adi_textoverlay_resnet_cifar10_multi_biglr,app_unrelated_resnet_cifar10_multi_medlr,app_unrelated_resnet_cifar10_multi_biglr,adi_noise_vit_cifar10_biglr,adi_textoverlay_vit_cifar10_smalllr,app_adv_vit_cifar10_smalllr,adi_textoverlay_vit_cifar10_medlr,rowback_adv_resnet_cifar10_smalllr,rowback_adv_resnet_cifar10_medlr,app_adv_vit_cifar10_medlr,adi_textoverlay_vit_cifar10_biglr,rowback_adv_resnet_cifar10_biglr,rowback_noise_resnet_cifar10_smalllr,app_adv_vit_cifar10_biglr,adi_unrelated_vit_cifar10_smalllr,rowback_noise_resnet_cifar10_medlr,rowback_noise_resnet_cifar10_biglr,app_noise_vit_cifar10_smalllr,adi_unrelated_vit_cifar10_medlr,rowback_textoverlay_resnet_cifar10_smalllr,app_noise_vit_cifar10_medlr,rowback_textoverlay_resnet_cifar10_medlr,adi_unrelated_vit_cifar10_biglr,rowback_textoverlay_resnet_cifar10_biglr,app_noise_vit_cifar10_biglr,rowback_unrelated_resnet_cifar10_smalllr,adi_adv_vit_cifar10_multi_smalllr,rowback_unrelated_resnet_cifar10_medlr,app_textoverlay_vit_cifar10_smalllr,rowback_unrelated_resnet_cifar10_biglr,adi_adv_vit_cifar10_multi_medlr,rowback_adv_resnet_cifar10_multi_smalllr,app_textoverlay_vit_cifar10_medlr,rowback_adv_resnet_cifar10_multi_medlr,adi_adv_vit_cifar10_multi_biglr,rowback_adv_resnet_cifar10_multi_biglr,app_textoverlay_vit_cifar10_biglr,rowback_noise_resnet_cifar10_multi_smalllr,adi_noise_vit_cifar10_multi_smalllr,rowback_noise_resnet_cifar10_multi_medlr,app_unrelated_vit_cifar10_smalllr,rowback_noise_resnet_cifar10_multi_biglr,adi_noise_vit_cifar10_multi_medlr,rowback_textoverlay_resnet_cifar10_multi_smalllr,app_unrelated_vit_cifar10_medlr,rowback_textoverlay_resnet_cifar10_multi_medlr,adi_noise_vit_cifar10_multi_biglr,rowback_textoverlay_resnet_cifar10_multi_biglr,app_unrelated_vit_cifar10_biglr,adi_textoverlay_vit_cifar10_multi_smalllr,rowback_unrelated_resnet_cifar10_multi_smalllr,rowback_unrelated_resnet_cifar10_multi_medlr,app_adv_vit_cifar10_multi_smalllr,adi_textoverlay_vit_cifar10_multi_medlr,rowback_unrelated_resnet_cifar10_multi_biglr,app_adv_vit_cifar10_multi_medlr,adi_textoverlay_vit_cifar10_multi_biglr,app_adv_vit_cifar10_multi_biglr,adi_unrelated_vit_cifar10_multi_smalllr,app_noise_vit_cifar10_multi_smalllr,adi_unrelated_vit_cifar10_multi_medlr,app_noise_vit_cifar10_multi_medlr,adi_unrelated_vit_cifar10_multi_biglr,app_noise_vit_cifar10_multi_biglr,app_textoverlay_vit_cifar10_multi_smalllr,app_textoverlay_vit_cifar10_multi_medlr,app_textoverlay_vit_cifar10_multi_biglr,app_unrelated_vit_cifar10_multi_smalllr,app_unrelated_vit_cifar10_multi_medlr,app_unrelated_vit_cifar10_multi_biglr,ewe_adv_resnet_cifar10_smalllr,ewe_adv_resnet_cifar10_medlr,ewe_adv_resnet_cifar10_biglr,ewe_noise_resnet_cifar10_medlr,ewe_noise_resnet_cifar10_biglr,ewe_textoverlay_resnet_cifar10_smalllr,ewe_textoverlay_resnet_cifar10_medlr,ewe_textoverlay_resnet_cifar10_biglr,ewe_unrelated_resnet_cifar10_smalllr,ewe_unrelated_resnet_cifar10_medlr,ewe_unrelated_resnet_cifar10_biglr,certified_adv_vit_cifar10_smalllr,certified_adv_vit_cifar10_medlr,certified_adv_vit_cifar10_multi_smalllr,certified_adv_vit_cifar10_multi_medlr,certified_noise_vit_cifar10_smalllr,certified_noise_vit_cifar10_medlr,certified_noise_vit_cifar10_multi_smalllr,certified_noise_vit_cifar10_multi_medlr,certified_textoverlay_vit_cifar10_smalllr,certified_textoverlay_vit_cifar10_medlr,certified_textoverlay_vit_cifar10_multi_smalllr,certified_textoverlay_vit_cifar10_multi_medlr,certified_adv_vit_cifar10_biglr,certified_unrelated_vit_cifar10_smalllr,certified_unrelated_vit_cifar10_medlr,certified_adv_vit_cifar10_multi_biglr,certified_unrelated_vit_cifar10_multi_smalllr,certified_unrelated_vit_cifar10_multi_medlr,certified_noise_vit_cifar10_biglr,certified_noise_vit_cifar10_multi_biglr,certified_textoverlay_vit_cifar10_biglr,certified_textoverlay_vit_cifar10_multi_biglr,certified_unrelated_vit_cifar10_biglr,certified_unrelated_vit_cifar10_multi_biglr,ewe_noise_resnet_cifar10_smalllr
0,100,100,100,100,100,100,100,100,100,100,100,100,100,100,100,100,100,100,100,100,100,100,100,100,100,100,100,100,100,100,100,100,100,100,100,100,100,100,100,100,100,100,100,100,100,100,99.47916667,100,100,99.47916667,100,100,100,99.47916667,100,100,100,100,100,100,100,100,100,100,100,100,100,100,100,100,100,100,100,100,100,100,100,100,100,100,100,100,100,100,100,100,100,100,100,100,100,100,100,100,100,100,100,100,100,100,100,100,100,100,100,75,100,75,100,75,100,98.4375,100,98.4375,100,98.4375,100,100,100,100,100,100,100,100,99.47916667,99.47916667,98.95833333,100,99.47916667,98.95833333,100,98.95833333,100,100,100,100,100,100,89.0625,89.0625,89.0625,96.875,96.875,96.875,100,100,100,100,100,100,100,100,100,100,100,100,100,96.35416667,96.35416667,100,100,100,100,99.47916667,99.47916667,99.47916667,99.47916667,100,100,100,96.35416667,92.1875,92.1875,100,100,99.47916667,99.47916667,100,92.1875,100
1,62.5,98.95833333,31.77083333,100,92.70833333,98.95833333,96.35416667,100,100,45.83333333,69.27083333,47.91666667,94.27083333,38.54166667,72.39583333,61.97916667,46.875,86.97916667,98.95833333,100,75.52083333,80.20833333,65.625,48.95833333,100,98.4375,51.04166667,57.8125,32.8125,37.5,100,100,100,100,70.83333333,3.645833333,80.20833333,98.95833333,40.10416667,0,22.39583333,96.35416667,100,99.47916667,100,100,96.875,100,100,39.0625,51.5625,85.41666667,32.8125,17.1875,34.375,96.35416667,98.4375,70.3125,39.58333333,30.20833333,69.79166667,14.58333333,67.70833333,94.79166667,49.47916667,58.85416667,41.14583333,53.64583333,67.1875,100,98.95833333,19.27083333,70.83333333,69.79166667,30.20833333,63.54166667,41.14583333,68.75,100,100,94.27083333,94.79166667,55.20833333,99.47916667,69.27083333,42.1875,96.875,93.75,97.39583333,94.27083333,21.875,100,77.60416667,98.4375,100,94.79166667,80.72916667,79.6875,100,97.91666667,98.95833333,60.41666667,100,50,58.85416667,63.02083333,99.47916667,16.14583333,39.0625,10.9375,99.47916667,77.60416667,97.91666667,60.9375,100,46.875,41.66666667,92.1875,100,52.08333333,36.97916667,18.75,100,100,89.0625,44.27083333,97.91666667,80.20833333,32.29166667,61.97916667,32.8125,33.33333333,96.35416667,100,65.625,91.66666667,39.0625,58.33333333,86.97916667,70.3125,37.5,86.45833333,58.33333333,33.33333333,92.70833333,39.58333333,7.8125,92.1875,60.9375,99.47916667,85.41666667,61.97916667,100,85.9375,44.27083333,93.22916667,54.16666667,90.625,45.3125,100,50,100,79.6875,97.91666667,96.875,97.39583333,64.0625,32.8125,92.70833333,55.20833333,18.75,84.375,48.95833333,0,48.4375,73.4375,20.3125,26.04166667,24.47916667,99.47916667
2,76.04166667,96.875,74.47916667,100,78.125,98.4375,99.47916667,100,100,73.95833333,73.4375,38.54166667,93.22916667,46.875,94.79166667,50.52083333,4.166666667,47.91666667,95.83333333,100,64.58333333,70.3125,19.27083333,38.02083333,100,98.95833333,58.33333333,57.29166667,27.60416667,35.41666667,100,100,100,100,45.83333333,36.97916667,78.125,99.47916667,19.79166667,0,29.6875,94.79166667,97.91666667,98.95833333,97.91666667,100,94.27083333,100,100,42.1875,50.52083333,62.5,19.79166667,19.79166667,32.29166667,91.14583333,97.91666667,78.64583333,42.70833333,39.58333333,68.22916667,17.1875,77.08333333,90.10416667,54.16666667,56.77083333,46.35416667,25.52083333,50,99.47916667,98.4375,21.35416667,52.08333333,67.70833333,22.91666667,66.66666667,39.0625,18.75,100,100,88.02083333,80.72916667,46.35416667,98.95833333,41.66666667,45.83333333,98.95833333,93.22916667,98.4375,17.1875,3.645833333,100,92.70833333,99.47916667,100,96.35416667,63.54166667,70.3125,100,90.10416667,94.27083333,33.85416667,100,37.5,51.5625,59.89583333,99.47916667,19.79166667,22.91666667,9.895833333,98.95833333,89.58333333,96.875,44.79166667,100,25.52083333,39.0625,88.54166667,100,39.0625,21.35416667,23.4375,95.3125,99.47916667,90.625,42.1875,95.3125,60.9375,30.20833333,50.52083333,22.91666667,26.5625,96.35416667,100,50,84.375,34.89583333,50,88.02083333,67.1875,39.0625,86.45833333,48.95833333,37.5,69.27083333,18.22916667,5.208333333,93.75,17.1875,99.47916667,84.89583333,65.625,92.70833333,24.47916667,4.6875,90.10416667,57.29166667,85.41666667,36.45833333,100,67.1875,99.47916667,59.375,97.39583333,77.08333333,95.83333333,47.91666667,40.625,81.77083333,54.6875,20.3125,82.8125,34.89583333,0,28.64583333,18.75,16.66666667,20.83333333,25,100
3,61.97916667,96.875,81.25,99.47916667,70.3125,99.47916667,98.4375,99.47916667,100,38.02083333,74.47916667,50,86.45833333,6.25,53.125,59.89583333,6.770833333,85.41666667,96.875,100,57.29166667,59.89583333,13.54166667,34.375,100,96.875,65.625,46.875,4.166666667,28.64583333,100,100,100,100,39.58333333,96.35416667,77.60416667,98.4375,29.6875,43.75,27.60416667,95.3125,98.95833333,100,95.83333333,100,90.625,97.91666667,100,39.0625,59.89583333,67.1875,37.5,16.14583333,18.75,90.625,94.27083333,58.85416667,29.16666667,33.33333333,66.66666667,12.5,69.79166667,90.10416667,42.1875,59.375,33.33333333,40.10416667,57.29166667,99.47916667,98.95833333,14.0625,52.60416667,70.83333333,16.66666667,65.625,42.1875,36.97916667,100,100,86.45833333,88.54166667,71.875,97.39583333,33.85416667,62.5,98.4375,90.10416667,96.875,36.45833333,19.27083333,100,68.75,98.95833333,100,94.79166667,7.291666667,82.8125,100,95.3125,88.02083333,66.66666667,100,24.47916667,38.54166667,57.8125,99.47916667,15.625,18.75,9.375,98.4375,97.39583333,92.70833333,38.54166667,100,16.14583333,54.6875,89.58333333,100,35.41666667,30.72916667,8.854166667,88.02083333,99.47916667,88.02083333,45.83333333,95.83333333,42.70833333,34.375,45.3125,11.45833333,23.95833333,95.83333333,100,51.5625,66.14583333,29.6875,37.5,86.45833333,52.08333333,16.66666667,82.8125,43.22916667,35.9375,84.375,36.45833333,24.47916667,92.1875,61.45833333,97.91666667,82.8125,70.3125,99.47916667,28.125,9.895833333,93.22916667,45.3125,79.6875,41.14583333,100,96.875,99.47916667,50,98.4375,69.79166667,94.79166667,28.64583333,32.29166667,92.1875,48.4375,22.39583333,81.77083333,42.1875,31.77083333,27.60416667,45.83333333,14.0625,11.45833333,17.1875,100
4,76.5625,97.91666667,4.6875,99.47916667,38.54166667,98.4375,91.66666667,99.47916667,100,23.4375,58.33333333,4.166666667,95.3125,7.291666667,56.25,58.33333333,0,41.14583333,90.625,100,50,60.9375,48.4375,35.9375,98.95833333,97.39583333,79.16666667,49.47916667,57.8125,40.10416667,98.95833333,99.47916667,97.91666667,100,36.97916667,19.79166667,45.3125,96.35416667,45.83333333,11.97916667,44.79166667,81.77083333,97.91666667,100,96.875,98.95833333,85.41666667,98.95833333,99.47916667,27.60416667,68.75,48.4375,21.875,13.02083333,13.54166667,86.97916667,94.79166667,63.02083333,29.16666667,31.25,64.0625,19.27083333,72.91666667,83.33333333,42.70833333,39.0625,35.41666667,14.58333333,36.97916667,99.47916667,97.91666667,19.79166667,37.5,79.16666667,18.22916667,46.875,42.70833333,14.0625,100,100,85.41666667,70.3125,30.20833333,96.875,21.35416667,50.52083333,99.47916667,81.25,95.83333333,8.333333333,0.520833333,100,86.45833333,99.47916667,100,78.64583333,44.27083333,56.77083333,95.83333333,87.5,83.33333333,25.52083333,99.47916667,24.47916667,32.8125,46.875,99.47916667,19.27083333,19.79166667,14.0625,95.3125,85.9375,87.5,25.52083333,100,13.02083333,37.5,88.02083333,100,34.375,21.35416667,16.14583333,93.75,96.875,83.33333333,39.0625,91.14583333,35.9375,33.33333333,42.1875,15.10416667,15.625,93.22916667,100,44.79166667,60.9375,28.64583333,38.54166667,85.41666667,50,11.45833333,81.25,40.625,25.52083333,80.20833333,53.64583333,26.5625,61.97916667,0,97.91666667,80.20833333,54.16666667,92.1875,55.72916667,22.39583333,93.22916667,59.375,79.16666667,29.16666667,100,81.77083333,99.47916667,53.125,97.39583333,70.3125,92.70833333,37.5,45.83333333,91.14583333,72.91666667,11.97916667,74.47916667,34.89583333,17.70833333,23.4375,34.375,15.10416667,31.25,23.4375,100
5,62.5,95.3125,59.89583333,99.47916667,87.5,98.95833333,97.91666667,99.47916667,100,32.29166667,67.1875,67.70833333,81.25,73.95833333,68.75,63.54166667,1.5625,38.54166667,90.10416667,97.91666667,68.75,57.29166667,64.0625,32.8125,97.91666667,95.3125,75,51.04166667,20.83333333,28.125,98.95833333,100,96.875,100,38.02083333,67.1875,68.22916667,94.79166667,60.9375,1.041666667,63.02083333,56.77083333,98.95833333,100,94.79166667,100,84.89583333,97.91666667,98.95833333,32.8125,52.60416667,50.52083333,17.70833333,13.54166667,23.95833333,86.97916667,91.66666667,49.47916667,27.60416667,26.5625,68.75,9.895833333,39.0625,78.125,40.10416667,28.64583333,35.41666667,23.4375,32.8125,100,95.83333333,10.41666667,32.29166667,55.20833333,18.22916667,59.375,36.97916667,5.208333333,100,100,75.52083333,89.0625,68.22916667,95.3125,22.39583333,51.04166667,98.4375,79.16666667,94.27083333,2.083333333,0,100,32.8125,99.47916667,100,81.77083333,23.95833333,61.45833333,98.4375,89.58333333,84.89583333,43.75,100,41.66666667,31.77083333,49.47916667,99.47916667,13.54166667,16.66666667,7.8125,93.22916667,83.85416667,85.9375,16.14583333,100,11.97916667,48.95833333,79.6875,97.39583333,27.60416667,26.5625,18.22916667,82.8125,94.79166667,78.64583333,43.22916667,91.14583333,29.16666667,27.60416667,38.02083333,9.375,16.14583333,90.10416667,100,38.02083333,67.70833333,24.47916667,36.97916667,87.5,51.04166667,10.41666667,83.85416667,48.4375,33.85416667,67.70833333,50.52083333,58.33333333,15.10416667,0,99.47916667,78.64583333,57.29166667,85.41666667,48.95833333,48.95833333,83.33333333,54.6875,72.91666667,32.29166667,100,79.16666667,100,44.27083333,95.83333333,34.375,89.58333333,38.54166667,46.875,88.54166667,57.8125,17.70833333,76.5625,31.25,38.02083333,25,18.22916667,8.333333333,8.333333333,22.91666667,100
6,81.25,93.75,30.72916667,99.47916667,68.75,98.95833333,98.95833333,99.47916667,99.47916667,17.1875,58.85416667,93.22916667,64.58333333,0,20.3125,30.20833333,0,77.60416667,94.27083333,97.39583333,61.97916667,35.9375,9.895833333,32.8125,98.95833333,94.79166667,38.02083333,39.58333333,3.125,34.89583333,94.79166667,100,96.875,100,10.9375,20.83333333,11.97916667,95.3125,21.35416667,3.645833333,7.291666667,73.95833333,97.39583333,99.47916667,94.79166667,100,84.375,95.83333333,98.4375,24.47916667,36.97916667,40.625,21.875,8.854166667,20.83333333,84.89583333,94.79166667,45.83333333,21.875,18.22916667,60.9375,13.02083333,55.20833333,66.14583333,42.70833333,25,30.20833333,25,28.64583333,100,91.66666667,8.854166667,23.95833333,39.0625,11.45833333,55.20833333,43.75,2.604166667,100,100,60.9375,83.33333333,34.375,97.39583333,23.4375,12.5,98.95833333,75,94.79166667,33.85416667,1.041666667,100,47.39583333,95.3125,100,92.70833333,23.4375,75,88.02083333,83.85416667,81.77083333,29.16666667,100,8.333333333,29.16666667,45.83333333,99.47916667,17.1875,15.625,10.9375,83.33333333,82.29166667,79.16666667,26.5625,100,23.95833333,39.0625,79.16666667,100,28.125,20.83333333,13.54166667,91.14583333,93.75,80.20833333,43.75,86.45833333,23.4375,28.125,33.85416667,7.8125,15.625,86.97916667,100,40.10416667,67.1875,21.35416667,29.6875,84.375,32.8125,7.291666667,79.6875,43.22916667,28.125,64.58333333,25,9.895833333,84.375,1.5625,94.79166667,77.08333333,46.875,88.02083333,47.39583333,5.208333333,91.14583333,63.54166667,76.5625,26.04166667,100,71.875,98.95833333,34.89583333,96.35416667,48.95833333,86.45833333,22.91666667,34.89583333,87.5,59.89583333,14.0625,75.52083333,39.0625,7.291666667,21.35416667,11.45833333,7.8125,33.85416667,26.5625,100
7,60.41666667,95.3125,2.083333333,98.4375,67.70833333,98.95833333,71.35416667,97.91666667,100,27.60416667,52.08333333,66.66666667,79.6875,11.97916667,57.29166667,59.89583333,0.520833333,76.04166667,91.66666667,94.27083333,27.60416667,36.97916667,6.770833333,23.4375,96.35416667,92.70833333,54.6875,45.3125,5.208333333,26.04166667,96.875,100,87.5,100,31.77083333,53.125,24.47916667,95.3125,49.47916667,11.97916667,7.291666667,59.89583333,99.47916667,97.39583333,95.3125,100,79.6875,97.91666667,97.91666667,23.4375,45.3125,30.72916667,13.54166667,15.625,10.9375,83.33333333,86.97916667,47.91666667,24.47916667,15.10416667,56.25,9.895833333,51.04166667,79.16666667,53.125,42.1875,16.14583333,17.1875,36.45833333,98.95833333,90.625,11.45833333,17.1875,29.6875,8.854166667,52.08333333,33.33333333,3.645833333,100,100,54.16666667,92.70833333,59.89583333,95.83333333,23.95833333,47.91666667,98.95833333,83.33333333,94.27083333,39.0625,9.375,100,47.39583333,97.91666667,100,79.6875,39.58333333,67.1875,92.1875,89.58333333,77.08333333,44.27083333,99.47916667,22.39583333,25,41.14583333,98.95833333,15.10416667,9.895833333,7.291666667,74.47916667,72.91666667,62.5,13.54166667,100,13.54166667,34.89583333,74.47916667,99.47916667,26.04166667,26.5625,14.58333333,91.14583333,94.27083333,77.60416667,42.70833333,87.5,19.27083333,31.25,32.8125,8.854166667,14.0625,85.9375,100,41.14583333,53.64583333,21.875,35.41666667,83.33333333,35.9375,4.166666667,79.6875,40.625,26.04166667,68.75,33.85416667,24.47916667,71.875,0,97.39583333,73.95833333,61.97916667,90.10416667,23.95833333,10.41666667,92.1875,74.47916667,73.95833333,25.52083333,100,82.29166667,96.875,31.77083333,96.875,61.45833333,86.45833333,14.0625,39.58333333,94.27083333,70.83333333,16.14583333,72.91666667,27.60416667,13.54166667,22.39583333,12.5,6.770833333,46.875,18.75,100
8,74.47916667,93.22916667,62.5,98.95833333,70.83333333,100,93.22916667,98.95833333,98.4375,38.02083333,54.16666667,63.54166667,76.5625,52.08333333,57.29166667,41.14583333,0,57.29166667,88.02083333,94.79166667,59.89583333,46.875,5.729166667,22.39583333,98.4375,90.10416667,41.14583333,40.625,1.041666667,30.72916667,83.85416667,99.47916667,84.89583333,99.47916667,10.9375,28.125,8.333333333,92.1875,10.41666667,1.041666667,3.645833333,64.58333333,96.875,99.47916667,94.79166667,97.91666667,73.95833333,97.91666667,96.35416667,25,47.91666667,26.5625,19.27083333,10.9375,8.854166667,74.47916667,93.75,39.0625,23.95833333,18.22916667,61.45833333,14.0625,42.70833333,80.72916667,34.375,27.08333333,22.91666667,26.5625,22.91666667,95.83333333,89.58333333,8.333333333,28.64583333,19.27083333,15.10416667,47.91666667,33.33333333,0.520833333,99.47916667,100,31.25,91.14583333,89.0625,94.27083333,18.75,70.3125,93.75,61.45833333,95.83333333,0.520833333,2.604166667,100,34.375,95.83333333,100,73.95833333,22.91666667,76.5625,69.79166667,86.45833333,77.08333333,6.25,99.47916667,6.770833333,27.08333333,39.0625,98.95833333,9.895833333,16.14583333,9.375,59.89583333,83.33333333,74.47916667,29.6875,100,15.625,26.04166667,73.95833333,98.4375,26.04166667,18.22916667,8.333333333,71.35416667,86.97916667,64.0625,31.25,82.8125,18.75,31.25,32.29166667,9.375,13.02083333,81.77083333,97.91666667,32.8125,38.02083333,25,26.5625,84.89583333,24.47916667,4.6875,75.52083333,32.8125,21.875,67.70833333,39.58333333,16.14583333,29.16666667,1.041666667,92.1875,60.9375,41.66666667,93.22916667,27.60416667,14.58333333,89.58333333,44.79166667,71.35416667,22.91666667,100,77.60416667,98.4375,35.41666667,95.3125,29.6875,83.85416667,14.58333333,36.97916667,96.35416667,21.875,13.02083333,62.5,35.9375,22.91666667,21.875,17.1875,6.770833333,20.83333333,25.52083333,99.47916667
9,59.89583333,91.66666667,11.45833333,90.10416667,75,97.91666667,79.6875,96.875,98.95833333,40.625,57.8125,0.520833333,68.75,0,29.6875,38.02083333,0,57.8125,64.58333333,95.3125,21.875,40.625,20.83333333,28.64583333,93.75,87.5,25.52083333,39.0625,4.166666667,26.04166667,84.375,94.27083333,78.64583333,100,10.9375,58.85416667,11.45833333,89.58333333,21.35416667,5.208333333,4.166666667,57.8125,97.39583333,96.875,91.14583333,96.875,77.60416667,93.75,98.95833333,21.875,46.875,29.16666667,15.625,9.375,7.8125,78.64583333,86.97916667,37.5,25.52083333,19.27083333,33.33333333,10.41666667,40.625,80.72916667,25.52083333,16.66666667,19.79166667,18.22916667,25,98.4375,88.02083333,11.45833333,22.39583333,70.3125,7.291666667,38.54166667,30.20833333,1.041666667,97.39583333,100,32.29166667,75.52083333,57.29166667,91.14583333,12.5,27.60416667,96.35416667,41.66666667,94.79166667,6.25,4.166666667,100,26.04166667,96.35416667,100,74.47916667,10.41666667,61.45833333,68.75,77.08333333,70.83333333,8.854166667,99.47916667,3.645833333,25.52083333,35.41666667,97.91666667,7.8125,11.45833333,7.291666667,35.9375,84.89583333,64.58333333,25.52083333,100,16.14583333,36.97916667,78.125,95.3125,20.83333333,22.91666667,9.895833333,56.25,90.10416667,67.70833333,25.52083333,80.72916667,21.875,25.52083333,27.08333333,5.729166667,9.895833333,82.29166667,98.4375,28.125,46.35416667,25.52083333,32.8125,81.77083333,22.91666667,6.25,71.875,35.9375,23.95833333,46.35416667,14.0625,9.375,35.41666667,1.5625,91.14583333,69.79166667,47.39583333,76.5625,9.895833333,5.208333333,69.79166667,33.85416667,66.66666667,23.4375,100,77.60416667,98.4375,35.9375,88.54166667,18.22916667,69.27083333,10.9375,30.72916667,85.41666667,34.89583333,8.854166667,69.27083333,32.8125,9.895833333,25.52083333,13.02083333,4.6875,8.333333333,26.04166667,98.4375
10,57.29166667,93.75,54.6875,93.75,71.35416667,98.95833333,54.6875,97.91666667,97.91666667,52.60416667,40.10416667,0.520833333,59.375,5.208333333,66.66666667,35.41666667,0,7.291666667,70.3125,94.27083333,31.25,41.66666667,8.333333333,22.39583333,95.3125,89.0625,13.02083333,41.14583333,4.166666667,26.04166667,86.97916667,84.375,77.08333333,100,33.33333333,3.645833333,23.95833333,88.02083333,42.1875,0,3.645833333,23.95833333,97.39583333,97.91666667,94.27083333,97.39583333,78.125,95.83333333,96.875,22.91666667,29.6875,28.125,19.79166667,7.291666667,11.97916667,78.64583333,90.10416667,40.10416667,15.625,13.54166667,59.375,7.8125,45.3125,61.97916667,25.52083333,24.47916667,27.08333333,17.70833333,23.95833333,96.35416667,91.66666667,7.8125,12.5,49.47916667,11.45833333,42.70833333,36.45833333,4.6875,98.4375,100,28.64583333,84.89583333,49.47916667,86.97916667,11.45833333,60.41666667,71.35416667,45.3125,94.27083333,0.520833333,0.520833333,100,25,93.75,100,48.95833333,9.895833333,51.5625,64.0625,77.60416667,73.4375,14.58333333,99.47916667,6.25,16.14583333,36.45833333,98.95833333,12.5,11.45833333,7.8125,30.20833333,43.75,75.52083333,26.04166667,99.47916667,17.1875,39.0625,79.16666667,96.35416667,13.02083333,23.4375,6.770833333,50,86.97916667,55.20833333,24.47916667,78.125,15.625,25,25.52083333,8.854166667,12.5,81.77083333,98.4375,29.16666667,47.39583333,24.47916667,27.60416667,83.85416667,24.47916667,7.291666667,71.35416667,31.77083333,27.08333333,52.08333333,8.854166667,8.333333333,4.6875,0,92.1875,44.27083333,32.29166667,85.41666667,12.5,14.0625,86.97916667,42.1875,63.02083333,20.3125,100,91.66666667,96.35416667,34.375,89.0625,43.75,71.35416667,12.5,24.47916667,81.77083333,22.39583333,10.9375,66.66666667,31.77083333,14.58333333,23.95833333,15.10416667,6.770833333,11.97916667,23.95833333,96.35416667
11,59.375,93.22916667,5.729166667,98.4375,81.25,98.4375,55.72916667,97.91666667,96.35416667,38.02083333,50.52083333,2.083333333,64.58333333,8.854166667,28.64583333,39.0625,1.041666667,45.83333333,86.45833333,93.22916667,39.58333333,35.41666667,16.14583333,20.83333333,97.39583333,87.5,25.52083333,40.625,5.729166667,27.08333333,90.625,90.625,80.20833333,99.47916667,36.45833333,2.083333333,19.79166667,95.83333333,18.75,0,8.854166667,56.77083333,95.83333333,95.83333333,93.22916667,96.35416667,71.35416667,91.14583333,97.91666667,19.27083333,32.29166667,28.64583333,16.14583333,10.9375,14.0625,77.60416667,85.41666667,27.60416667,17.1875,17.1875,50.52083333,6.25,47.39583333,73.4375,39.58333333,24.47916667,22.39583333,16.66666667,25,94.79166667,92.70833333,9.375,26.04166667,25.52083333,11.45833333,34.375,26.5625,2.604166667,98.95833333,100,17.70833333,86.45833333,53.64583333,82.8125,9.375,17.70833333,77.08333333,54.16666667,97.91666667,9.375,1.041666667,100,38.54166667,96.35416667,99.47916667,69.79166667,16.66666667,32.29166667,52.60416667,78.64583333,66.14583333,24.47916667,99.47916667,9.375,18.75,42.70833333,94.27083333,9.895833333,12.5,7.8125,32.8125,65.625,70.83333333,21.35416667,100,13.54166667,38.54166667,76.5625,94.79166667,18.75,20.83333333,8.854166667,38.54166667,89.0625,60.9375,25,79.16666667,11.97916667,16.14583333,25.52083333,4.166666667,13.54166667,80.20833333,97.39583333,28.64583333,46.35416667,22.91666667,31.77083333,81.77083333,17.1875,5.208333333,69.27083333,32.8125,23.95833333,64.0625,20.3125,26.04166667,8.333333333,0,91.14583333,57.29166667,16.66666667,80.20833333,17.70833333,4.6875,83.85416667,43.22916667,61.45833333,21.35416667,100,60.41666667,94.79166667,30.72916667,90.10416667,25.52083333,67.70833333,9.375,22.39583333,84.375,44.27083333,11.45833333,66.14583333,30.72916667,15.10416667,25,7.291666667,6.25,17.1875,20.3125,99.47916667
12,60.41666667,92.1875,8.854166667,95.3125,60.41666667,95.3125,92.70833333,95.83333333,93.75,44.79166667,30.20833333,0,57.8125,23.4375,35.41666667,23.4375,5.729166667,72.39583333,75.52083333,88.54166667,21.35416667,30.20833333,14.0625,22.91666667,94.79166667,89.58333333,5.208333333,29.6875,3.645833333,21.875,88.02083333,99.47916667,79.16666667,99.47916667,25,38.54166667,12.5,91.14583333,32.29166667,1.5625,7.8125,61.45833333,97.39583333,95.83333333,89.58333333,98.95833333,68.75,89.0625,94.27083333,20.83333333,40.10416667,25.52083333,18.22916667,10.41666667,11.45833333,73.95833333,85.9375,33.85416667,16.66666667,18.75,32.29166667,8.854166667,41.66666667,77.60416667,23.95833333,43.22916667,21.35416667,16.14583333,21.35416667,93.22916667,89.0625,8.854166667,17.1875,5.208333333,11.45833333,44.27083333,21.875,0,95.83333333,100,18.75,78.125,56.25,82.29166667,5.729166667,48.4375,85.41666667,46.35416667,92.1875,5.729166667,6.770833333,100,20.3125,93.75,99.47916667,75.52083333,15.625,65.625,59.375,85.41666667,64.0625,15.10416667,99.47916667,5.208333333,18.22916667,35.41666667,94.79166667,14.0625,14.0625,5.208333333,7.8125,73.95833333,65.625,32.8125,99.47916667,16.66666667,26.04166667,70.3125,94.79166667,16.14583333,20.3125,11.45833333,45.3125,86.45833333,59.89583333,18.22916667,80.72916667,13.02083333,19.27083333,26.04166667,5.208333333,10.41666667,81.77083333,97.39583333,27.08333333,35.9375,16.66666667,26.5625,77.60416667,11.45833333,3.125,72.39583333,34.89583333,23.95833333,55.72916667,20.3125,15.625,73.95833333,16.66666667,95.3125,75.52083333,62.5,83.85416667,22.91666667,5.729166667,83.33333333,47.39583333,65.10416667,19.27083333,100,56.25,93.75,26.5625,89.0625,18.75,67.1875,10.41666667,34.89583333,81.25,27.60416667,13.54166667,64.0625,30.72916667,0.520833333,21.875,4.166666667,2.083333333,25.52083333,21.875,99.47916667
13,71.875,90.625,41.14583333,96.35416667,63.02083333,92.70833333,52.08333333,95.83333333,95.3125,13.02083333,25.52083333,8.333333333,59.375,0,46.35416667,57.29166667,0,55.72916667,79.16666667,84.89583333,63.54166667,33.33333333,33.85416667,27.08333333,91.14583333,80.72916667,60.9375,27.60416667,9.375,25.52083333,69.79166667,88.54166667,64.58333333,99.47916667,23.4375,31.77083333,3.645833333,86.97916667,18.75,0,9.375,21.35416667,96.35416667,91.66666667,90.10416667,98.95833333,68.75,84.375,93.22916667,16.14583333,33.85416667,18.75,17.1875,9.375,10.9375,66.14583333,80.72916667,33.33333333,13.54166667,14.58333333,23.4375,6.770833333,43.22916667,70.83333333,15.625,14.0625,20.3125,18.22916667,18.75,94.79166667,81.25,10.41666667,15.625,14.0625,8.333333333,40.625,26.04166667,0.520833333,96.875,100,8.854166667,85.9375,64.58333333,67.1875,3.645833333,32.29166667,45.3125,25.52083333,93.22916667,20.83333333,0.520833333,100,20.83333333,90.10416667,97.91666667,68.22916667,7.291666667,47.39583333,15.10416667,82.29166667,65.625,10.9375,99.47916667,31.25,17.1875,33.85416667,88.02083333,7.291666667,11.97916667,10.9375,7.8125,61.45833333,67.1875,19.79166667,99.47916667,16.66666667,28.64583333,64.58333333,91.14583333,10.41666667,17.70833333,8.854166667,30.72916667,88.02083333,48.95833333,24.47916667,77.08333333,13.02083333,22.91666667,27.60416667,4.6875,12.5,74.47916667,94.79166667,25.52083333,42.1875,22.39583333,25,79.6875,17.1875,2.604166667,68.22916667,29.16666667,21.35416667,61.97916667,42.1875,30.20833333,2.083333333,0,88.02083333,46.35416667,36.45833333,77.60416667,28.125,13.02083333,67.1875,27.08333333,64.58333333,21.35416667,99.47916667,46.875,90.625,25.52083333,88.54166667,15.625,66.66666667,7.8125,17.70833333,84.89583333,45.83333333,14.58333333,59.89583333,32.29166667,5.729166667,19.27083333,2.604166667,3.125,14.0625,20.83333333,97.39583333
14,69.27083333,91.66666667,1.041666667,96.875,54.6875,96.875,82.29166667,95.3125,93.22916667,25.52083333,36.97916667,1.5625,68.22916667,1.5625,10.41666667,36.45833333,0,52.60416667,82.8125,90.10416667,50,30.20833333,29.6875,21.35416667,92.1875,81.25,17.70833333,31.25,5.208333333,23.4375,86.97916667,100,57.8125,98.95833333,33.85416667,1.5625,18.75,64.0625,48.95833333,0,28.64583333,47.91666667,95.83333333,93.22916667,84.375,97.91666667,66.66666667,85.41666667,95.3125,20.83333333,27.60416667,25,8.854166667,6.770833333,9.895833333,71.875,79.16666667,33.33333333,15.625,14.58333333,36.97916667,7.291666667,43.75,51.5625,25,15.625,22.39583333,19.79166667,24.47916667,94.27083333,90.10416667,12.5,18.22916667,47.39583333,11.45833333,32.29166667,23.95833333,1.041666667,94.27083333,100,11.97916667,74.47916667,61.45833333,62.5,10.41666667,21.35416667,44.27083333,31.77083333,88.02083333,0.520833333,1.041666667,100,14.58333333,95.83333333,95.83333333,77.08333333,16.14583333,38.02083333,15.625,88.02083333,64.0625,23.95833333,99.47916667,9.895833333,19.27083333,33.85416667,85.9375,10.41666667,10.41666667,9.375,5.208333333,59.89583333,67.70833333,18.22916667,100,15.625,27.08333333,71.875,79.16666667,21.875,21.875,8.854166667,32.29166667,85.9375,44.79166667,17.70833333,79.16666667,9.375,20.83333333,23.95833333,7.8125,11.45833333,69.27083333,96.35416667,20.83333333,34.375,18.22916667,21.875,74.47916667,14.58333333,3.645833333,67.1875,31.25,20.3125,54.16666667,10.9375,11.97916667,2.083333333,0,89.58333333,58.33333333,30.72916667,88.02083333,10.9375,1.041666667,75,30.20833333,60.9375,16.14583333,100,48.4375,95.3125,30.20833333,89.0625,21.35416667,61.97916667,4.6875,22.39583333,84.375,36.97916667,11.45833333,64.0625,29.6875,7.291666667,17.70833333,4.6875,4.6875,15.625,21.875,98.95833333
15,81.25,90.625,11.97916667,93.75,27.60416667,93.75,70.3125,92.1875,93.75,18.22916667,51.04166667,42.1875,49.47916667,1.041666667,37.5,17.1875,4.166666667,53.64583333,71.875,88.02083333,31.25,34.89583333,10.9375,27.08333333,83.85416667,76.5625,8.333333333,38.54166667,5.729166667,15.10416667,70.3125,97.91666667,54.6875,98.95833333,24.47916667,4.6875,6.770833333,71.875,13.02083333,0,3.125,36.45833333,94.79166667,96.875,88.54166667,97.39583333,65.10416667,80.20833333,92.1875,22.91666667,35.41666667,13.02083333,16.66666667,9.375,9.375,68.22916667,80.72916667,36.97916667,19.79166667,18.22916667,34.375,7.8125,50,65.10416667,21.875,34.375,15.625,27.60416667,18.75,93.75,81.77083333,11.45833333,9.895833333,16.14583333,12.5,38.54166667,21.875,6.25,93.75,98.95833333,7.291666667,81.25,35.41666667,61.45833333,4.6875,32.8125,76.5625,38.02083333,92.1875,14.0625,23.95833333,100,25,92.1875,98.95833333,45.3125,18.22916667,37.5,56.25,85.41666667,58.85416667,5.208333333,99.47916667,9.375,19.27083333,31.77083333,86.97916667,8.333333333,8.854166667,10.9375,5.208333333,73.4375,69.27083333,19.79166667,99.47916667,18.22916667,29.16666667,67.70833333,81.25,15.10416667,21.875,9.895833333,27.60416667,85.41666667,67.70833333,20.3125,75,14.0625,12.5,23.4375,10.41666667,10.41666667,69.79166667,95.3125,23.4375,40.625,18.22916667,23.95833333,70.83333333,10.9375,4.6875,67.1875,30.72916667,16.66666667,54.16666667,7.291666667,7.8125,42.70833333,0,93.22916667,52.08333333,42.1875,73.95833333,20.83333333,9.375,82.29166667,31.25,58.33333333,15.625,100,59.375,94.79166667,26.04166667,89.58333333,22.39583333,61.97916667,8.333333333,23.4375,87.5,23.4375,11.97916667,54.16666667,26.04166667,47.39583333,22.39583333,16.66666667,3.645833333,13.54166667,16.66666667,99.47916667
16,53.64583333,90.625,13.54166667,94.79166667,17.70833333,89.58333333,59.89583333,90.625,93.75,48.95833333,34.89583333,25,66.66666667,0,22.91666667,65.10416667,0,22.91666667,70.3125,94.27083333,33.33333333,30.20833333,32.29166667,30.72916667,89.58333333,80.20833333,11.97916667,31.25,8.854166667,27.60416667,84.375,96.875,52.08333333,99.47916667,29.6875,7.291666667,4.166666667,61.97916667,23.95833333,0.520833333,5.729166667,48.4375,91.66666667,89.58333333,83.85416667,98.4375,63.54166667,84.375,88.02083333,17.70833333,22.91666667,19.79166667,24.47916667,9.375,11.45833333,61.45833333,75.52083333,28.125,16.66666667,13.54166667,36.97916667,8.854166667,44.79166667,69.27083333,21.875,16.14583333,22.91666667,13.02083333,20.83333333,90.10416667,84.89583333,7.291666667,13.02083333,5.208333333,4.166666667,37.5,30.20833333,0,95.3125,99.47916667,13.54166667,87.5,62.5,67.1875,4.6875,34.375,90.10416667,35.9375,88.54166667,0.520833333,0,100,25,90.625,99.47916667,54.6875,22.91666667,46.875,9.375,83.85416667,63.54166667,16.14583333,99.47916667,8.333333333,16.66666667,32.29166667,83.33333333,7.8125,8.854166667,5.208333333,8.854166667,67.70833333,59.375,14.58333333,99.47916667,15.10416667,23.4375,68.22916667,90.10416667,11.97916667,16.14583333,5.729166667,30.72916667,83.33333333,58.33333333,22.91666667,74.47916667,12.5,19.27083333,20.83333333,6.770833333,13.02083333,63.54166667,94.27083333,27.60416667,29.6875,16.66666667,22.39583333,71.35416667,7.291666667,3.645833333,63.54166667,26.5625,16.66666667,50,42.1875,23.4375,8.854166667,0.520833333,93.75,55.72916667,33.85416667,82.29166667,50,16.66666667,83.33333333,26.5625,60.41666667,20.3125,100,29.16666667,83.85416667,21.875,90.10416667,16.66666667,66.66666667,7.8125,28.125,86.45833333,27.08333333,12.5,61.45833333,31.25,2.083333333,15.10416667,6.770833333,7.8125,20.83333333,18.22916667,98.95833333
17,71.875,85.41666667,32.29166667,96.875,26.04166667,92.1875,57.8125,90.10416667,94.27083333,31.25,27.60416667,0,35.41666667,3.125,16.14583333,62.5,3.645833333,33.33333333,82.29166667,88.02083333,18.22916667,31.77083333,18.22916667,28.64583333,89.58333333,79.16666667,34.375,27.08333333,9.375,17.70833333,66.66666667,95.83333333,56.77083333,98.95833333,53.125,3.125,8.854166667,51.04166667,28.125,0,5.208333333,23.95833333,91.14583333,95.83333333,84.89583333,97.91666667,62.5,69.79166667,90.10416667,15.10416667,31.77083333,17.1875,11.97916667,4.166666667,9.895833333,67.1875,72.91666667,31.77083333,15.10416667,15.10416667,43.75,8.854166667,33.33333333,66.14583333,31.77083333,28.125,15.10416667,19.27083333,11.97916667,90.10416667,83.33333333,7.291666667,17.70833333,33.33333333,8.333333333,41.14583333,25.52083333,2.604166667,93.22916667,99.47916667,9.895833333,79.6875,59.375,61.45833333,3.125,52.60416667,86.45833333,34.375,87.5,48.4375,3.645833333,100,34.375,90.10416667,99.47916667,64.0625,41.14583333,60.9375,23.95833333,80.72916667,64.0625,34.89583333,99.47916667,16.66666667,18.22916667,33.85416667,88.02083333,13.02083333,9.895833333,6.25,15.10416667,54.6875,60.9375,23.95833333,99.47916667,14.0625,23.4375,66.14583333,82.8125,19.79166667,17.1875,13.54166667,32.8125,79.6875,52.08333333,22.91666667,73.4375,6.770833333,19.79166667,19.79166667,5.729166667,8.854166667,64.0625,91.66666667,24.47916667,39.0625,19.27083333,28.64583333,71.35416667,5.208333333,3.125,65.625,28.125,14.58333333,47.39583333,4.6875,14.0625,38.54166667,1.041666667,92.70833333,63.02083333,33.85416667,79.6875,13.02083333,7.8125,77.08333333,46.875,61.45833333,19.27083333,100,44.27083333,90.625,27.08333333,80.72916667,14.58333333,69.27083333,8.854166667,21.875,87.5,20.3125,10.41666667,55.20833333,29.6875,1.5625,23.4375,7.291666667,5.208333333,21.35416667,18.75,97.39583333
18,77.60416667,86.97916667,30.20833333,88.02083333,34.375,96.875,46.35416667,93.22916667,91.14583333,31.25,32.29166667,0.520833333,80.20833333,0.520833333,5.208333333,26.04166667,0,10.9375,60.9375,79.6875,31.77083333,34.89583333,38.02083333,23.95833333,83.85416667,81.77083333,13.54166667,29.16666667,6.770833333,21.35416667,81.77083333,93.22916667,73.95833333,98.4375,46.35416667,0,2.083333333,67.1875,59.89583333,0,3.125,18.22916667,90.625,80.72916667,82.29166667,96.35416667,62.5,72.39583333,83.33333333,13.54166667,19.27083333,17.70833333,14.0625,8.854166667,6.770833333,65.625,72.91666667,30.72916667,15.625,13.02083333,40.10416667,7.291666667,34.375,57.29166667,25,17.1875,18.75,14.0625,13.02083333,89.0625,82.8125,4.6875,10.9375,9.375,6.25,36.97916667,26.5625,0.520833333,94.27083333,98.95833333,21.35416667,93.22916667,48.95833333,60.9375,10.9375,9.375,37.5,36.45833333,91.66666667,0.520833333,3.125,100,16.66666667,91.14583333,99.47916667,70.3125,9.375,40.10416667,22.39583333,69.79166667,61.97916667,10.41666667,99.47916667,2.083333333,19.79166667,31.25,81.25,7.8125,9.375,4.6875,9.375,55.20833333,69.79166667,22.39583333,100,14.58333333,25.52083333,66.14583333,78.125,10.41666667,19.79166667,4.6875,26.04166667,74.47916667,45.83333333,30.20833333,71.875,10.9375,20.83333333,19.27083333,4.166666667,11.45833333,65.625,91.14583333,27.60416667,30.72916667,24.47916667,23.95833333,71.35416667,5.729166667,3.125,64.58333333,32.8125,22.91666667,59.375,16.14583333,8.854166667,15.10416667,0,90.10416667,52.08333333,28.64583333,69.79166667,4.6875,3.125,65.625,46.875,57.29166667,17.70833333,97.91666667,29.6875,83.85416667,22.91666667,83.33333333,27.60416667,64.58333333,8.333333333,25,83.33333333,17.70833333,9.375,56.25,26.04166667,5.208333333,19.27083333,16.14583333,6.770833333,11.45833333,19.27083333,95.83333333
19,65.625,79.16666667,11.45833333,95.83333333,15.625,97.91666667,43.75,89.58333333,93.22916667,57.29166667,51.04166667,2.083333333,39.58333333,0,28.125,22.91666667,6.25,37.5,69.79166667,84.375,25,37.5,7.291666667,19.27083333,81.25,83.33333333,5.729166667,35.9375,8.333333333,29.6875,76.5625,95.3125,54.16666667,96.875,43.22916667,0,4.6875,30.72916667,37.5,0.520833333,2.083333333,19.79166667,93.75,89.0625,80.72916667,95.83333333,61.45833333,80.72916667,86.97916667,15.625,33.33333333,15.10416667,19.79166667,10.9375,7.8125,75.52083333,73.95833333,27.08333333,17.70833333,11.97916667,36.45833333,10.9375,33.33333333,62.5,17.70833333,14.58333333,16.66666667,15.625,13.02083333,83.85416667,75,5.729166667,11.45833333,28.125,5.729166667,28.125,32.8125,0,91.14583333,98.95833333,18.75,79.6875,36.45833333,50,8.854166667,30.20833333,78.64583333,33.85416667,74.47916667,0.520833333,0,100,10.9375,92.1875,94.79166667,58.33333333,8.854166667,41.14583333,5.208333333,71.35416667,57.8125,11.45833333,99.47916667,5.208333333,13.54166667,29.6875,73.95833333,12.5,12.5,7.8125,10.41666667,41.14583333,61.97916667,12.5,99.47916667,12.5,19.27083333,59.375,72.39583333,13.02083333,18.75,4.6875,31.25,79.16666667,39.0625,23.4375,71.35416667,7.291666667,23.4375,17.1875,6.25,11.97916667,62.5,90.10416667,31.25,28.125,19.27083333,21.35416667,71.35416667,5.208333333,4.6875,64.58333333,25.52083333,24.47916667,52.08333333,11.97916667,11.97916667,0.520833333,0,88.54166667,31.25,16.14583333,69.79166667,14.0625,8.333333333,67.70833333,23.4375,56.25,16.14583333,100,44.79166667,78.125,21.875,88.02083333,7.291666667,55.72916667,5.729166667,17.70833333,88.02083333,44.79166667,9.895833333,56.77083333,29.16666667,5.208333333,19.27083333,8.333333333,7.8125,11.45833333,26.04166667,97.39583333
20,43.75,73.95833333,59.375,91.66666667,43.22916667,97.91666667,57.8125,92.1875,92.1875,50.52083333,38.54166667,14.58333333,16.14583333,0.520833333,17.70833333,33.33333333,0,29.16666667,72.39583333,81.77083333,39.0625,37.5,6.25,23.95833333,89.58333333,78.64583333,32.8125,34.375,23.4375,19.27083333,61.97916667,84.89583333,62.5,97.39583333,13.02083333,14.0625,8.333333333,65.625,12.5,0.520833333,7.291666667,15.625,95.3125,92.1875,79.6875,96.35416667,61.97916667,80.72916667,87.5,20.3125,27.60416667,28.125,17.1875,5.208333333,7.8125,71.35416667,75.52083333,30.20833333,10.9375,16.14583333,34.89583333,3.125,34.89583333,55.20833333,25,15.625,14.58333333,14.58333333,8.854166667,88.02083333,81.77083333,7.291666667,7.8125,13.02083333,9.375,28.125,32.29166667,0.520833333,90.625,98.95833333,16.66666667,84.375,40.10416667,52.08333333,9.895833333,9.375,89.0625,35.41666667,79.16666667,0.520833333,0,100,8.333333333,89.0625,94.79166667,58.85416667,7.8125,31.77083333,5.729166667,88.02083333,57.29166667,15.625,99.47916667,8.854166667,14.58333333,30.72916667,60.9375,8.854166667,7.8125,7.8125,14.0625,35.41666667,72.39583333,14.58333333,99.47916667,14.0625,26.5625,59.89583333,64.0625,10.41666667,16.66666667,9.375,26.5625,78.125,45.3125,20.83333333,65.625,8.854166667,18.75,19.79166667,4.166666667,8.333333333,61.97916667,91.66666667,25,35.41666667,21.35416667,19.27083333,70.3125,5.729166667,4.6875,61.97916667,24.47916667,18.75,68.22916667,16.66666667,14.0625,0.520833333,0,90.10416667,35.9375,11.45833333,80.20833333,10.9375,4.6875,73.95833333,44.27083333,54.16666667,17.1875,100,56.25,85.41666667,26.5625,81.77083333,17.70833333,56.77083333,5.208333333,36.97916667,81.77083333,31.25,10.9375,53.64583333,24.47916667,3.125,21.35416667,6.770833333,5.208333333,29.6875,20.83333333,93.75
21,55.72916667,64.0625,54.6875,91.14583333,27.08333333,90.10416667,69.27083333,92.1875,95.83333333,34.89583333,48.4375,1.5625,47.91666667,1.5625,13.54166667,22.91666667,13.54166667,26.5625,69.79166667,82.8125,43.22916667,32.29166667,11.45833333,27.60416667,81.25,69.27083333,22.91666667,29.6875,26.5625,28.64583333,59.89583333,92.1875,46.35416667,97.39583333,39.58333333,3.125,14.0625,39.58333333,14.58333333,0,11.45833333,18.22916667,91.66666667,86.97916667,82.8125,95.3125,61.45833333,69.79166667,85.9375,14.58333333,13.54166667,14.0625,19.27083333,13.54166667,7.291666667,65.10416667,70.83333333,28.125,15.10416667,18.75,34.375,5.208333333,33.33333333,54.16666667,38.54166667,27.60416667,17.1875,15.625,5.208333333,90.10416667,81.77083333,7.8125,11.45833333,8.333333333,7.8125,35.41666667,36.45833333,1.041666667,91.14583333,98.95833333,10.41666667,82.29166667,42.70833333,54.16666667,6.25,35.9375,67.1875,34.375,81.25,11.45833333,1.5625,100,14.0625,85.41666667,100,57.29166667,8.854166667,46.35416667,21.35416667,80.72916667,55.72916667,11.45833333,99.47916667,4.166666667,12.5,31.77083333,56.77083333,6.770833333,9.375,8.854166667,11.97916667,52.08333333,54.16666667,17.70833333,99.47916667,14.58333333,22.91666667,70.3125,59.375,9.375,18.75,10.41666667,29.16666667,75,33.33333333,28.64583333,67.70833333,8.854166667,19.79166667,19.79166667,5.729166667,9.895833333,55.20833333,88.54166667,22.39583333,33.33333333,18.22916667,22.91666667,67.1875,6.770833333,2.604166667,61.45833333,29.16666667,17.70833333,45.3125,6.25,18.22916667,30.72916667,0,90.625,40.625,12.5,72.91666667,6.25,3.645833333,69.27083333,38.02083333,55.20833333,16.14583333,100,45.83333333,77.08333333,24.47916667,80.72916667,10.41666667,53.64583333,5.208333333,33.85416667,86.97916667,47.39583333,9.375,55.72916667,23.95833333,4.166666667,22.39583333,10.9375,3.645833333,7.8125,20.3125,96.875
22,59.89583333,80.20833333,46.875,61.45833333,29.16666667,82.8125,57.29166667,86.45833333,92.70833333,10.41666667,47.91666667,42.1875,41.66666667,1.5625,12.5,25,38.54166667,53.64583333,68.22916667,80.20833333,22.39583333,33.85416667,4.6875,29.16666667,92.1875,67.70833333,3.125,35.9375,0.520833333,18.75,52.60416667,82.29166667,52.60416667,97.91666667,5.729166667,0.520833333,15.10416667,41.14583333,11.97916667,0,1.5625,16.66666667,90.625,92.70833333,83.85416667,94.79166667,65.625,78.125,87.5,14.0625,26.5625,16.66666667,16.66666667,9.895833333,6.25,66.66666667,74.47916667,22.39583333,15.10416667,14.58333333,34.89583333,7.291666667,42.70833333,59.89583333,31.77083333,17.70833333,16.14583333,19.27083333,7.8125,86.97916667,73.4375,4.6875,9.375,10.9375,6.770833333,28.125,27.60416667,2.604166667,88.54166667,98.95833333,12.5,72.39583333,37.5,52.60416667,4.6875,10.41666667,39.0625,30.20833333,76.04166667,1.5625,30.72916667,100,9.895833333,86.45833333,94.27083333,52.08333333,9.895833333,30.72916667,10.41666667,79.6875,57.29166667,5.208333333,99.47916667,2.604166667,12.5,31.25,59.375,11.45833333,8.854166667,6.770833333,15.625,62.5,61.97916667,20.3125,100,15.625,23.95833333,63.54166667,44.27083333,6.770833333,14.0625,7.8125,28.64583333,68.75,45.83333333,22.91666667,70.3125,6.770833333,21.875,16.14583333,5.729166667,7.8125,56.25,86.97916667,22.39583333,27.08333333,22.91666667,20.3125,69.27083333,2.604166667,6.25,60.41666667,28.64583333,18.75,58.85416667,3.645833333,4.6875,13.02083333,0,83.33333333,38.02083333,23.4375,73.95833333,8.333333333,1.5625,67.70833333,26.5625,52.08333333,14.0625,100,33.85416667,66.14583333,25,80.20833333,8.333333333,44.27083333,8.333333333,17.1875,88.02083333,27.60416667,12.5,58.85416667,24.47916667,4.6875,17.70833333,8.854166667,4.166666667,10.9375,19.79166667,92.70833333
23,63.02083333,85.41666667,2.083333333,80.72916667,11.97916667,84.89583333,55.72916667,91.14583333,93.75,3.645833333,22.39583333,0.520833333,35.9375,3.125,8.333333333,9.895833333,0,3.645833333,61.97916667,80.20833333,31.25,38.02083333,16.14583333,24.47916667,83.85416667,71.875,8.333333333,24.47916667,3.645833333,17.1875,54.6875,86.45833333,52.08333333,97.39583333,20.3125,1.5625,5.729166667,27.60416667,22.91666667,0,4.166666667,13.02083333,91.14583333,93.75,77.60416667,96.35416667,62.5,72.39583333,78.125,14.58333333,14.0625,17.1875,16.14583333,7.8125,9.895833333,69.79166667,72.91666667,29.6875,16.66666667,18.22916667,35.9375,8.333333333,39.58333333,47.39583333,26.04166667,14.58333333,20.83333333,16.66666667,14.58333333,91.66666667,80.72916667,2.604166667,10.41666667,9.895833333,7.8125,38.02083333,32.29166667,1.041666667,88.54166667,98.95833333,8.333333333,82.29166667,20.3125,45.83333333,3.125,15.10416667,42.70833333,26.5625,63.54166667,3.125,0,100,13.54166667,77.08333333,96.35416667,18.22916667,8.333333333,4.6875,9.375,71.875,53.125,6.25,99.47916667,2.083333333,12.5,31.77083333,51.04166667,13.54166667,8.854166667,9.375,8.333333333,50.52083333,71.875,9.895833333,100,14.58333333,25,67.70833333,66.14583333,13.54166667,18.22916667,4.166666667,26.5625,65.625,40.10416667,21.35416667,67.1875,5.729166667,22.91666667,17.70833333,5.208333333,9.375,52.60416667,86.45833333,23.95833333,33.33333333,20.3125,22.39583333,67.70833333,3.125,4.166666667,54.16666667,26.04166667,16.66666667,46.35416667,19.27083333,18.22916667,0.520833333,0,85.41666667,36.97916667,14.58333333,67.1875,4.6875,1.5625,68.22916667,33.33333333,51.04166667,15.10416667,100,44.79166667,77.08333333,24.47916667,75,6.770833333,44.79166667,4.6875,15.10416667,81.25,44.27083333,12.5,52.60416667,26.5625,3.645833333,20.3125,5.208333333,2.083333333,28.64583333,18.75,95.3125
24,51.5625,85.41666667,0.520833333,82.29166667,8.854166667,92.1875,47.39583333,83.33333333,93.22916667,35.9375,29.6875,33.33333333,15.10416667,3.125,21.35416667,14.0625,36.45833333,11.45833333,42.1875,80.20833333,55.72916667,29.6875,9.375,19.27083333,90.10416667,70.3125,22.91666667,33.33333333,4.166666667,16.14583333,60.41666667,94.79166667,45.3125,96.875,17.1875,0,1.5625,16.66666667,11.45833333,0,2.604166667,11.97916667,88.02083333,89.58333333,72.91666667,94.79166667,60.9375,69.27083333,80.20833333,16.66666667,34.375,14.58333333,17.1875,9.375,7.291666667,60.9375,76.04166667,26.04166667,15.10416667,14.0625,34.375,3.645833333,40.10416667,42.70833333,33.33333333,15.10416667,19.79166667,14.58333333,9.895833333,86.45833333,81.25,7.8125,10.9375,22.39583333,8.854166667,26.5625,27.60416667,1.5625,89.0625,99.47916667,15.625,77.08333333,17.1875,43.22916667,9.895833333,33.33333333,79.6875,18.75,58.85416667,6.25,0.520833333,100,18.75,86.45833333,84.89583333,48.4375,5.729166667,26.5625,18.22916667,83.33333333,53.125,6.770833333,99.47916667,5.208333333,15.10416667,28.125,48.95833333,8.333333333,9.375,6.25,21.875,46.875,65.625,19.27083333,99.47916667,16.14583333,22.91666667,63.02083333,67.70833333,9.895833333,18.22916667,9.375,16.66666667,65.625,39.0625,25.52083333,68.75,8.333333333,16.14583333,12.5,6.770833333,9.375,52.08333333,80.72916667,23.95833333,33.85416667,20.83333333,20.83333333,68.75,4.6875,4.166666667,56.25,23.4375,19.27083333,54.6875,10.41666667,17.1875,20.83333333,0.520833333,79.16666667,35.9375,18.75,75.52083333,7.291666667,9.895833333,67.70833333,31.25,48.95833333,16.14583333,100,59.89583333,69.27083333,23.95833333,77.08333333,20.3125,45.3125,3.125,24.47916667,78.64583333,26.04166667,7.8125,53.64583333,23.95833333,0,21.875,11.45833333,4.166666667,12.5,15.625,91.14583333
25,40.10416667,80.72916667,14.0625,73.4375,27.60416667,89.58333333,15.625,85.41666667,93.75,16.66666667,24.47916667,1.5625,47.91666667,1.041666667,22.91666667,38.54166667,3.645833333,20.3125,43.22916667,74.47916667,38.54166667,27.60416667,13.54166667,21.35416667,78.125,72.39583333,31.77083333,23.95833333,9.895833333,26.04166667,73.95833333,96.35416667,35.41666667,97.39583333,26.04166667,3.645833333,7.8125,34.89583333,15.625,0,6.25,33.33333333,86.45833333,90.10416667,64.0625,95.3125,54.16666667,66.66666667,84.375,13.02083333,21.875,18.75,13.54166667,10.41666667,7.291666667,65.625,66.14583333,26.04166667,12.5,14.0625,28.125,7.8125,30.20833333,34.89583333,18.22916667,22.91666667,20.83333333,15.625,13.02083333,83.33333333,82.29166667,6.770833333,10.41666667,6.25,6.770833333,28.64583333,31.77083333,0,84.375,98.95833333,5.208333333,83.85416667,65.625,42.1875,4.166666667,48.95833333,54.6875,22.39583333,62.5,1.5625,19.79166667,100,11.97916667,82.29166667,90.10416667,56.77083333,12.5,36.45833333,19.79166667,66.66666667,48.95833333,20.83333333,99.47916667,6.25,18.22916667,23.95833333,30.72916667,7.8125,11.97916667,5.208333333,9.375,49.47916667,57.29166667,16.66666667,99.47916667,18.75,26.04166667,61.45833333,53.125,8.333333333,16.66666667,7.291666667,22.91666667,63.54166667,38.02083333,19.27083333,65.10416667,5.208333333,20.83333333,16.66666667,5.729166667,8.333333333,52.60416667,81.25,27.08333333,26.04166667,23.4375,20.83333333,68.22916667,3.125,5.729166667,57.29166667,23.95833333,20.3125,49.47916667,16.66666667,16.14583333,32.29166667,0,84.375,34.375,30.72916667,76.04166667,10.41666667,17.1875,67.70833333,23.95833333,47.39583333,19.79166667,100,60.41666667,76.04166667,23.4375,69.79166667,6.770833333,41.66666667,4.6875,18.75,84.375,21.875,7.8125,53.125,16.14583333,3.645833333,17.70833333,7.8125,3.125,6.770833333,14.58333333,94.79166667
26,53.64583333,75.52083333,3.125,27.60416667,36.45833333,89.58333333,43.22916667,83.33333333,93.22916667,10.9375,23.95833333,2.083333333,41.66666667,0,11.45833333,32.8125,1.041666667,16.66666667,51.04166667,71.35416667,56.25,30.20833333,14.58333333,18.75,65.10416667,66.66666667,28.64583333,27.60416667,6.25,18.75,60.9375,99.47916667,41.66666667,94.79166667,11.45833333,6.25,8.333333333,28.125,10.9375,8.333333333,13.54166667,21.875,88.54166667,92.1875,57.8125,94.27083333,54.16666667,66.14583333,83.33333333,11.45833333,24.47916667,18.75,12.5,8.333333333,6.770833333,60.9375,71.875,24.47916667,14.0625,10.41666667,32.8125,8.854166667,26.04166667,41.14583333,16.66666667,22.91666667,15.625,18.22916667,9.375,85.41666667,77.08333333,5.729166667,14.0625,2.083333333,5.208333333,27.60416667,26.04166667,0,84.89583333,98.95833333,8.854166667,72.91666667,50,36.97916667,7.8125,47.91666667,15.625,17.1875,70.83333333,0,4.166666667,100,17.70833333,81.25,71.875,22.91666667,22.39583333,16.66666667,1.5625,75,51.5625,5.729166667,99.47916667,3.125,16.14583333,20.83333333,39.58333333,6.770833333,10.41666667,8.333333333,7.291666667,38.02083333,60.9375,19.27083333,100,14.0625,23.95833333,65.625,63.54166667,14.0625,18.22916667,7.291666667,39.0625,64.0625,38.02083333,27.60416667,67.70833333,7.8125,22.91666667,15.10416667,6.25,11.97916667,51.04166667,80.72916667,23.95833333,25,17.1875,23.4375,68.22916667,4.166666667,2.604166667,56.25,20.3125,19.79166667,58.33333333,10.41666667,11.45833333,10.9375,0.520833333,82.29166667,22.91666667,11.45833333,75.52083333,8.333333333,4.166666667,71.875,17.70833333,46.35416667,14.58333333,98.95833333,19.27083333,73.4375,20.3125,73.95833333,7.8125,43.75,4.6875,13.54166667,89.58333333,28.125,9.895833333,50.52083333,22.39583333,0,19.27083333,3.645833333,2.604166667,3.645833333,18.75,93.75
27,45.83333333,64.0625,40.10416667,68.22916667,45.83333333,90.625,17.1875,83.85416667,96.35416667,18.75,18.22916667,26.5625,21.35416667,4.6875,9.895833333,20.3125,0,15.625,52.60416667,75,22.39583333,32.8125,6.25,23.95833333,44.27083333,72.39583333,3.125,30.72916667,0,30.20833333,50,86.45833333,35.41666667,98.95833333,14.58333333,1.041666667,1.5625,20.83333333,17.70833333,0.520833333,4.166666667,13.02083333,88.02083333,89.58333333,73.4375,81.77083333,56.25,64.58333333,83.33333333,15.625,27.08333333,11.97916667,12.5,6.770833333,5.208333333,66.14583333,71.35416667,24.47916667,11.45833333,14.58333333,35.9375,5.729166667,15.10416667,30.20833333,20.83333333,18.75,16.14583333,20.3125,7.8125,90.10416667,67.70833333,8.854166667,10.41666667,16.14583333,8.333333333,38.54166667,28.125,1.041666667,81.25,98.95833333,11.45833333,63.02083333,13.54166667,59.89583333,5.208333333,34.375,58.33333333,28.64583333,59.89583333,6.770833333,3.645833333,100,5.729166667,85.9375,78.64583333,42.1875,5.729166667,48.4375,9.375,71.35416667,47.39583333,7.291666667,99.47916667,2.604166667,13.02083333,23.95833333,29.16666667,9.375,7.8125,4.166666667,6.770833333,40.10416667,64.58333333,16.14583333,99.47916667,14.0625,18.75,54.6875,40.625,9.375,18.22916667,5.208333333,15.625,61.45833333,48.4375,28.125,60.41666667,5.729166667,17.70833333,16.14583333,5.729166667,7.291666667,50.52083333,79.6875,27.08333333,22.91666667,19.79166667,17.70833333,62.5,6.25,5.208333333,55.20833333,28.125,19.27083333,37.5,13.54166667,6.25,4.6875,0,83.85416667,29.16666667,32.8125,78.125,5.208333333,4.166666667,69.79166667,17.1875,44.79166667,16.14583333,99.47916667,16.14583333,77.08333333,20.3125,77.08333333,9.895833333,41.66666667,3.645833333,23.4375,84.375,13.02083333,9.895833333,49.47916667,24.47916667,1.041666667,19.79166667,13.54166667,2.604166667,11.45833333,20.83333333,96.875
28,46.35416667,68.22916667,25.52083333,78.125,33.33333333,90.625,39.0625,88.02083333,93.75,41.66666667,34.375,3.125,33.85416667,3.645833333,1.5625,29.6875,0,12.5,30.20833333,75.52083333,48.95833333,30.20833333,9.895833333,23.4375,65.10416667,65.10416667,10.41666667,33.33333333,3.645833333,31.77083333,40.625,93.75,22.91666667,96.35416667,10.9375,0,18.22916667,16.66666667,26.5625,1.5625,8.854166667,5.729166667,83.85416667,84.89583333,79.16666667,90.625,60.9375,66.14583333,85.41666667,14.0625,26.04166667,15.10416667,13.54166667,8.333333333,6.25,55.72916667,71.875,20.3125,13.54166667,6.770833333,44.79166667,6.770833333,36.45833333,34.89583333,37.5,14.0625,20.83333333,14.0625,10.41666667,86.45833333,71.875,6.770833333,9.895833333,11.45833333,8.333333333,36.45833333,33.33333333,1.5625,84.375,100,16.66666667,79.16666667,42.70833333,50,9.895833333,26.5625,22.91666667,32.8125,66.14583333,1.041666667,0,100,17.1875,79.6875,61.97916667,35.9375,15.10416667,8.854166667,11.97916667,73.4375,49.47916667,30.72916667,99.47916667,0.520833333,16.14583333,29.16666667,30.72916667,10.41666667,10.9375,6.25,11.97916667,29.16666667,60.41666667,14.0625,99.47916667,14.0625,23.4375,63.02083333,66.14583333,6.25,17.1875,3.125,24.47916667,58.85416667,35.9375,19.79166667,65.10416667,8.333333333,20.3125,15.10416667,7.291666667,6.25,51.04166667,76.5625,27.08333333,32.8125,15.10416667,25,57.8125,4.166666667,4.6875,54.6875,24.47916667,16.66666667,32.29166667,13.54166667,16.14583333,2.083333333,0,79.6875,27.08333333,14.0625,64.58333333,4.166666667,3.125,72.39583333,28.125,45.83333333,14.0625,99.47916667,55.72916667,71.875,23.95833333,76.04166667,19.79166667,44.79166667,5.729166667,18.22916667,88.54166667,40.625,11.97916667,52.60416667,23.95833333,7.291666667,15.10416667,7.291666667,6.770833333,4.166666667,18.22916667,75
29,34.375,71.875,0.520833333,88.02083333,9.895833333,83.85416667,13.54166667,85.9375,93.22916667,17.1875,35.41666667,2.083333333,39.58333333,2.604166667,5.208333333,21.35416667,0,12.5,49.47916667,77.08333333,37.5,25,4.6875,17.1875,66.14583333,67.1875,23.4375,24.47916667,3.125,19.27083333,33.33333333,85.41666667,38.54166667,92.70833333,17.1875,0,2.604166667,17.1875,21.875,0,2.083333333,4.166666667,85.9375,81.77083333,79.16666667,93.75,57.29166667,74.47916667,75.52083333,15.625,31.25,10.41666667,13.02083333,13.02083333,6.770833333,59.89583333,67.70833333,22.39583333,15.10416667,9.895833333,35.41666667,11.97916667,39.0625,21.35416667,26.5625,18.22916667,18.75,14.58333333,9.895833333,88.54166667,75,8.333333333,9.895833333,5.729166667,5.729166667,23.4375,22.91666667,1.5625,82.29166667,98.4375,6.770833333,76.04166667,21.35416667,45.83333333,4.166666667,10.9375,26.04166667,28.125,76.04166667,0,0.520833333,100,17.70833333,79.16666667,70.83333333,21.35416667,8.854166667,8.854166667,1.041666667,58.85416667,50.52083333,13.02083333,99.47916667,1.041666667,13.02083333,24.47916667,23.4375,7.8125,10.41666667,5.208333333,11.45833333,27.60416667,69.27083333,16.66666667,99.47916667,15.10416667,23.4375,58.85416667,62.5,9.895833333,21.35416667,7.291666667,20.83333333,55.20833333,33.85416667,16.66666667,58.33333333,6.25,17.70833333,14.0625,7.291666667,9.895833333,48.4375,78.64583333,22.91666667,28.125,19.79166667,21.875,57.8125,4.6875,4.6875,52.08333333,25.52083333,21.875,52.08333333,14.58333333,9.375,2.083333333,0.520833333,79.6875,29.6875,14.0625,59.89583333,5.208333333,2.083333333,69.27083333,19.79166667,44.79166667,18.75,100,23.95833333,70.3125,21.35416667,78.125,10.41666667,38.02083333,5.208333333,25.52083333,84.89583333,26.04166667,9.895833333,53.125,21.35416667,3.125,17.70833333,10.41666667,4.6875,13.54166667,23.4375,78.64583333
30,55.72916667,82.29166667,5.208333333,91.66666667,10.9375,94.27083333,19.27083333,69.79166667,90.10416667,14.58333333,31.77083333,0,19.79166667,0,18.22916667,27.60416667,7.291666667,13.54166667,38.02083333,75.52083333,23.4375,31.77083333,13.54166667,22.39583333,82.8125,75.52083333,3.645833333,26.5625,3.125,21.875,31.77083333,96.875,38.54166667,93.22916667,34.89583333,22.39583333,3.645833333,20.83333333,29.6875,0,7.8125,9.375,81.25,94.79166667,73.4375,90.625,58.33333333,76.04166667,75,14.0625,20.3125,8.333333333,13.54166667,8.333333333,9.375,51.5625,65.10416667,23.95833333,15.10416667,13.02083333,43.75,6.25,24.47916667,53.125,25.52083333,23.95833333,8.854166667,16.66666667,8.854166667,88.54166667,75,5.729166667,7.291666667,10.9375,5.729166667,25.52083333,25,1.041666667,82.29166667,98.4375,8.854166667,73.95833333,45.83333333,47.91666667,6.25,44.79166667,30.72916667,31.25,61.97916667,0,0,100,14.58333333,83.33333333,69.79166667,39.0625,8.333333333,32.8125,16.14583333,87.5,44.79166667,2.083333333,99.47916667,2.604166667,10.9375,29.6875,34.375,9.375,10.41666667,7.291666667,11.97916667,33.85416667,57.29166667,13.02083333,99.47916667,16.66666667,21.875,57.29166667,33.85416667,6.770833333,18.75,6.25,12.5,60.9375,35.41666667,20.83333333,57.29166667,7.291666667,17.1875,15.625,5.208333333,9.375,52.08333333,78.125,26.04166667,27.60416667,21.35416667,22.39583333,53.125,4.166666667,6.25,54.16666667,20.83333333,17.1875,46.35416667,13.02083333,1.5625,1.041666667,0,81.77083333,41.14583333,8.333333333,63.54166667,9.375,5.729166667,72.91666667,34.375,45.3125,11.45833333,100,27.60416667,74.47916667,25,81.77083333,10.41666667,38.02083333,4.166666667,31.25,83.33333333,21.35416667,10.41666667,53.125,22.91666667,2.604166667,18.22916667,7.8125,3.645833333,6.770833333,22.91666667,95.83333333
31,38.54166667,79.6875,37.5,96.875,25.52083333,86.97916667,17.1875,81.25,92.1875,36.97916667,11.45833333,0,32.8125,0.520833333,13.02083333,2.083333333,0,4.6875,55.20833333,74.47916667,42.1875,23.4375,28.125,15.625,83.33333333,75,6.770833333,22.39583333,5.729166667,21.875,43.22916667,93.75,52.60416667,94.27083333,10.9375,31.77083333,3.645833333,7.8125,20.3125,0,3.125,3.645833333,87.5,70.83333333,75.52083333,87.5,53.64583333,78.125,81.25,18.75,31.25,11.45833333,13.02083333,12.5,5.208333333,52.60416667,54.16666667,24.47916667,11.45833333,7.8125,23.4375,5.208333333,33.33333333,54.6875,18.22916667,21.35416667,21.35416667,13.54166667,9.375,85.41666667,71.875,5.208333333,13.02083333,3.125,4.6875,28.64583333,28.125,0,79.16666667,98.4375,9.895833333,64.0625,22.91666667,43.22916667,4.166666667,18.22916667,60.41666667,19.79166667,51.5625,9.895833333,1.5625,100,13.54166667,70.3125,86.45833333,25.52083333,9.895833333,14.58333333,3.125,60.9375,50.52083333,5.208333333,99.47916667,3.125,12.5,30.20833333,23.95833333,5.729166667,10.9375,6.25,6.770833333,29.6875,43.75,14.58333333,99.47916667,16.14583333,17.1875,58.33333333,51.04166667,10.41666667,15.10416667,3.125,18.75,53.64583333,31.77083333,18.22916667,59.375,6.25,19.27083333,16.66666667,5.208333333,8.854166667,49.47916667,72.91666667,21.35416667,26.04166667,19.79166667,17.1875,50.52083333,4.166666667,3.645833333,50,23.95833333,18.75,38.02083333,14.0625,3.645833333,2.604166667,0,79.16666667,20.3125,6.25,51.04166667,7.8125,5.208333333,63.54166667,10.41666667,41.66666667,16.66666667,98.4375,22.39583333,65.625,21.35416667,70.83333333,5.208333333,36.97916667,4.166666667,18.75,81.25,30.20833333,11.45833333,48.95833333,22.39583333,0,19.27083333,5.729166667,4.6875,10.41666667,20.3125,89.0625
32,69.79166667,85.9375,0,88.54166667,18.22916667,79.16666667,69.27083333,79.6875,91.14583333,19.27083333,14.0625,44.27083333,39.58333333,0,44.79166667,36.97916667,11.45833333,3.645833333,51.5625,69.79166667,20.3125,30.20833333,7.8125,26.5625,81.77083333,69.79166667,7.8125,22.91666667,2.083333333,23.95833333,36.97916667,95.83333333,33.33333333,95.83333333,28.125,18.22916667,3.645833333,25,20.3125,0,1.5625,18.75,77.60416667,80.20833333,68.22916667,85.9375,54.16666667,79.6875,82.8125,14.58333333,23.4375,10.9375,15.10416667,8.333333333,6.25,57.29166667,63.02083333,19.27083333,13.54166667,13.02083333,31.77083333,9.375,34.89583333,42.1875,23.4375,19.79166667,17.1875,16.66666667,7.291666667,80.20833333,73.95833333,6.25,11.45833333,5.208333333,2.604166667,23.4375,24.47916667,1.5625,75.52083333,97.91666667,8.854166667,77.08333333,35.41666667,35.9375,17.1875,32.8125,53.125,22.91666667,60.9375,2.083333333,0,100,11.97916667,85.41666667,83.85416667,48.95833333,5.208333333,34.375,8.854166667,38.02083333,43.75,4.6875,99.47916667,1.5625,15.10416667,22.39583333,35.9375,7.291666667,10.41666667,7.8125,19.27083333,29.6875,50.52083333,16.66666667,99.47916667,14.58333333,19.79166667,65.625,36.45833333,16.14583333,16.66666667,5.729166667,20.83333333,59.89583333,35.9375,15.625,57.29166667,7.8125,15.625,14.58333333,8.333333333,7.291666667,50,69.79166667,20.83333333,27.60416667,20.3125,19.27083333,53.64583333,6.25,6.770833333,51.5625,24.47916667,19.79166667,53.64583333,22.39583333,15.625,1.041666667,0,86.97916667,34.375,11.97916667,73.95833333,19.79166667,11.45833333,59.375,22.39583333,36.45833333,16.14583333,99.47916667,17.1875,59.89583333,23.95833333,71.875,9.895833333,34.375,5.729166667,11.97916667,82.8125,18.22916667,7.8125,48.95833333,18.22916667,4.6875,16.14583333,7.8125,4.166666667,3.645833333,17.70833333,89.0625
33,71.875,76.5625,4.166666667,47.91666667,23.4375,82.8125,47.39583333,73.95833333,88.02083333,23.95833333,27.60416667,0,14.58333333,0,9.895833333,22.39583333,0.520833333,8.333333333,54.16666667,57.8125,25.52083333,29.16666667,10.9375,20.83333333,81.25,61.45833333,10.9375,20.3125,4.166666667,25.52083333,44.27083333,91.14583333,44.27083333,94.27083333,15.625,0,9.375,51.5625,19.27083333,0,9.375,14.0625,81.77083333,77.60416667,71.35416667,83.85416667,49.47916667,79.6875,81.77083333,11.45833333,17.70833333,11.45833333,16.66666667,8.333333333,7.8125,52.60416667,65.625,22.39583333,11.97916667,12.5,28.125,7.8125,19.27083333,42.70833333,22.91666667,11.45833333,14.58333333,14.58333333,9.375,88.02083333,78.64583333,7.291666667,10.9375,13.02083333,5.208333333,31.25,27.60416667,1.041666667,78.125,97.39583333,11.45833333,80.72916667,29.6875,43.75,9.895833333,15.625,25.52083333,31.25,62.5,0,0,100,20.3125,76.5625,80.20833333,52.60416667,11.45833333,16.14583333,15.10416667,73.4375,39.58333333,7.8125,99.47916667,2.604166667,11.97916667,24.47916667,21.35416667,8.333333333,8.854166667,8.333333333,14.58333333,25,55.72916667,15.625,99.47916667,14.58333333,20.3125,56.77083333,26.5625,11.45833333,15.625,6.770833333,11.97916667,54.16666667,37.5,18.75,56.77083333,4.166666667,19.79166667,13.02083333,6.770833333,9.895833333,42.1875,74.47916667,17.1875,26.5625,22.91666667,18.75,55.72916667,7.291666667,4.6875,51.5625,22.91666667,16.66666667,56.77083333,13.02083333,9.895833333,7.8125,0,77.60416667,28.125,6.770833333,79.6875,7.291666667,6.25,59.89583333,19.79166667,43.22916667,15.625,97.91666667,21.875,66.66666667,22.39583333,70.3125,10.9375,32.29166667,5.208333333,16.66666667,83.85416667,27.60416667,10.41666667,47.91666667,18.75,3.645833333,17.70833333,10.41666667,5.208333333,6.770833333,15.625,81.77083333
34,40.625,80.72916667,0,23.95833333,26.04166667,84.375,32.8125,76.5625,91.66666667,43.75,28.125,5.208333333,40.625,1.041666667,13.02083333,19.79166667,0,26.5625,33.85416667,65.625,7.291666667,27.60416667,16.14583333,23.95833333,82.29166667,64.0625,23.95833333,27.08333333,3.645833333,15.625,41.14583333,89.0625,42.70833333,89.58333333,23.95833333,4.6875,7.8125,41.66666667,36.45833333,0.520833333,2.604166667,14.58333333,82.8125,84.375,69.79166667,92.1875,55.72916667,75,78.125,12.5,21.875,14.58333333,15.10416667,8.333333333,4.6875,63.54166667,69.27083333,17.70833333,11.45833333,7.291666667,42.1875,3.645833333,28.64583333,59.89583333,25,19.79166667,17.1875,8.854166667,11.45833333,82.8125,72.39583333,7.291666667,10.9375,11.45833333,6.25,26.5625,19.79166667,5.208333333,76.5625,96.875,6.770833333,77.60416667,34.89583333,45.3125,10.9375,23.4375,82.29166667,23.95833333,52.60416667,0,0,100,3.645833333,82.8125,75.52083333,29.16666667,2.604166667,9.895833333,22.39583333,77.08333333,43.75,4.6875,99.47916667,2.083333333,14.0625,22.39583333,23.95833333,6.25,8.854166667,6.25,11.45833333,32.29166667,57.8125,13.54166667,99.47916667,10.41666667,19.27083333,58.85416667,18.22916667,11.45833333,16.66666667,8.333333333,3.645833333,55.20833333,34.89583333,19.27083333,51.04166667,4.6875,16.14583333,14.0625,4.6875,7.8125,43.75,73.4375,21.35416667,26.04166667,18.75,19.27083333,54.6875,3.645833333,5.208333333,50.52083333,26.5625,18.22916667,43.75,7.291666667,6.770833333,1.041666667,0,79.6875,38.02083333,5.729166667,73.95833333,6.25,2.604166667,64.0625,28.64583333,39.58333333,10.41666667,99.47916667,34.89583333,65.10416667,20.3125,63.02083333,11.45833333,28.64583333,6.25,19.79166667,81.25,4.166666667,9.895833333,48.4375,20.83333333,6.770833333,16.14583333,13.02083333,3.125,4.166666667,16.66666667,80.20833333
35,32.29166667,74.47916667,2.083333333,65.10416667,9.895833333,83.33333333,38.02083333,77.60416667,88.02083333,10.41666667,9.895833333,0,11.45833333,1.041666667,13.02083333,16.66666667,0.520833333,21.35416667,23.95833333,70.83333333,5.729166667,36.45833333,9.895833333,22.39583333,87.5,67.70833333,7.8125,20.3125,3.645833333,25,55.72916667,82.8125,44.27083333,92.1875,31.25,0.520833333,10.41666667,39.58333333,11.97916667,3.125,2.083333333,22.39583333,78.125,91.66666667,78.125,88.54166667,50.52083333,74.47916667,76.5625,12.5,18.22916667,12.5,15.625,9.375,6.770833333,54.16666667,64.58333333,19.79166667,13.54166667,8.854166667,31.25,8.333333333,29.16666667,34.89583333,22.39583333,17.1875,22.39583333,16.14583333,8.333333333,75.52083333,73.4375,9.895833333,9.375,4.166666667,5.729166667,35.41666667,32.29166667,0.520833333,75.52083333,95.83333333,7.291666667,77.08333333,59.89583333,47.91666667,5.729166667,27.60416667,36.97916667,17.70833333,52.08333333,0,0,100,10.9375,77.08333333,81.25,51.04166667,5.208333333,40.625,3.125,61.97916667,42.70833333,6.770833333,99.47916667,3.125,12.5,25.52083333,18.75,6.25,9.895833333,6.25,10.9375,31.25,48.95833333,19.27083333,99.47916667,16.66666667,20.3125,57.8125,27.60416667,9.895833333,14.58333333,2.604166667,11.97916667,47.91666667,24.47916667,20.83333333,53.64583333,7.8125,20.83333333,12.5,4.6875,8.333333333,47.39583333,74.47916667,21.35416667,23.4375,15.10416667,17.70833333,53.125,6.25,3.125,47.39583333,28.64583333,18.75,55.20833333,4.6875,14.58333333,3.125,0,74.47916667,57.29166667,15.10416667,64.58333333,13.02083333,5.208333333,69.79166667,31.77083333,40.625,11.45833333,97.91666667,26.04166667,65.10416667,19.79166667,68.22916667,7.8125,31.77083333,5.729166667,19.79166667,84.89583333,30.72916667,6.770833333,55.72916667,22.39583333,4.166666667,17.70833333,4.166666667,6.25,8.854166667,17.70833333,78.125
36,27.08333333,80.72916667,0.520833333,66.66666667,31.77083333,86.97916667,88.54166667,76.04166667,91.66666667,24.47916667,33.85416667,0,27.08333333,11.97916667,17.70833333,8.854166667,0,10.9375,32.29166667,64.0625,43.75,26.04166667,5.729166667,18.75,92.1875,60.41666667,2.083333333,24.47916667,5.729166667,18.22916667,25.52083333,93.75,40.625,65.625,20.83333333,1.5625,30.72916667,17.70833333,22.91666667,0,2.604166667,34.375,80.72916667,85.41666667,59.375,85.41666667,48.95833333,67.70833333,76.5625,13.02083333,21.35416667,12.5,19.27083333,6.770833333,7.8125,55.20833333,60.41666667,14.0625,8.854166667,9.895833333,29.16666667,7.291666667,29.6875,52.60416667,28.64583333,21.875,22.39583333,16.14583333,10.9375,81.77083333,65.10416667,4.6875,10.41666667,2.083333333,4.166666667,22.39583333,32.8125,0.520833333,76.04166667,96.875,8.333333333,74.47916667,32.8125,35.9375,5.729166667,22.39583333,12.5,20.83333333,48.95833333,1.041666667,0,100,18.75,73.4375,43.75,40.625,6.770833333,27.60416667,0.520833333,52.60416667,41.66666667,5.208333333,99.47916667,4.166666667,14.0625,26.04166667,12.5,10.9375,7.291666667,5.729166667,13.02083333,23.95833333,46.35416667,14.58333333,100,16.14583333,18.75,58.33333333,39.0625,6.25,15.10416667,3.125,12.5,38.02083333,27.60416667,19.79166667,53.125,6.770833333,17.70833333,12.5,5.208333333,6.770833333,44.27083333,75.52083333,18.75,28.125,13.02083333,19.27083333,53.125,4.6875,5.208333333,51.04166667,24.47916667,17.70833333,47.39583333,22.91666667,4.6875,2.083333333,0,80.72916667,51.04166667,40.625,59.89583333,6.770833333,7.291666667,69.79166667,31.25,36.97916667,13.54166667,99.47916667,26.5625,70.3125,24.47916667,65.625,6.770833333,30.20833333,5.208333333,14.58333333,75,16.66666667,10.41666667,48.95833333,20.83333333,0,19.27083333,6.770833333,4.6875,5.729166667,16.66666667,77.08333333
37,30.72916667,84.375,0.520833333,39.58333333,7.291666667,84.89583333,65.10416667,79.6875,89.0625,24.47916667,35.9375,0,8.854166667,8.854166667,14.58333333,37.5,1.5625,4.6875,45.83333333,64.0625,22.39583333,23.95833333,2.604166667,19.27083333,80.20833333,58.85416667,15.625,24.47916667,4.166666667,16.14583333,25.52083333,33.33333333,42.70833333,83.33333333,39.58333333,0,19.79166667,11.45833333,41.14583333,0,3.125,24.47916667,72.39583333,75.52083333,72.39583333,87.5,56.77083333,71.875,73.4375,14.0625,9.375,9.375,13.02083333,5.208333333,4.6875,61.97916667,61.97916667,20.3125,9.375,11.97916667,27.60416667,9.895833333,17.1875,47.91666667,24.47916667,11.45833333,19.79166667,14.0625,8.333333333,77.08333333,63.02083333,5.729166667,8.333333333,13.02083333,6.25,34.375,25,1.041666667,69.27083333,96.35416667,7.291666667,81.25,47.91666667,41.66666667,8.854166667,19.79166667,37.5,25,45.3125,0,0,100,13.02083333,74.47916667,69.79166667,29.16666667,8.854166667,8.333333333,5.208333333,76.5625,40.10416667,13.54166667,100,2.083333333,6.25,25.52083333,16.66666667,6.770833333,5.729166667,5.729166667,8.333333333,30.72916667,54.6875,18.75,100,15.10416667,17.1875,53.125,39.0625,7.291666667,13.54166667,10.41666667,9.895833333,42.70833333,37.5,17.1875,50.52083333,5.729166667,13.02083333,10.41666667,2.604166667,5.208333333,52.08333333,73.4375,21.35416667,21.875,15.625,17.70833333,45.83333333,6.25,4.6875,51.04166667,23.4375,15.10416667,33.33333333,10.9375,12.5,10.41666667,0,76.04166667,44.79166667,22.39583333,54.16666667,12.5,5.729166667,60.41666667,17.70833333,41.14583333,11.97916667,97.91666667,7.291666667,64.58333333,20.83333333,65.10416667,7.291666667,29.16666667,3.125,21.35416667,71.875,20.3125,12.5,55.72916667,19.79166667,0.520833333,15.10416667,9.375,6.25,5.729166667,19.27083333,84.89583333
38,32.29166667,81.25,1.041666667,18.75,18.75,84.375,65.625,81.25,90.625,16.14583333,59.375,3.645833333,11.45833333,0,7.291666667,42.70833333,0,15.625,47.91666667,63.02083333,27.08333333,22.39583333,4.6875,22.91666667,88.02083333,61.45833333,27.08333333,22.91666667,4.166666667,18.75,30.20833333,50,45.83333333,93.75,28.64583333,0,6.770833333,7.291666667,10.9375,0,2.604166667,7.8125,80.20833333,85.41666667,71.35416667,90.10416667,53.64583333,66.66666667,76.04166667,15.10416667,22.39583333,11.97916667,14.58333333,7.8125,4.6875,58.33333333,63.02083333,18.75,10.41666667,8.333333333,30.72916667,4.6875,24.47916667,48.4375,28.64583333,22.91666667,16.14583333,16.66666667,7.8125,85.41666667,68.22916667,6.770833333,11.45833333,14.0625,4.6875,23.95833333,24.47916667,0.520833333,66.14583333,96.35416667,9.895833333,40.10416667,18.22916667,32.29166667,8.333333333,7.8125,34.375,19.27083333,48.95833333,10.9375,0,100,8.333333333,64.58333333,89.58333333,10.41666667,2.083333333,0,9.375,45.83333333,42.1875,4.6875,99.47916667,10.41666667,11.45833333,24.47916667,21.35416667,9.375,7.291666667,7.8125,13.02083333,42.1875,57.29166667,14.58333333,99.47916667,17.1875,21.875,55.72916667,42.1875,8.333333333,13.54166667,4.166666667,7.8125,46.35416667,33.85416667,20.83333333,53.64583333,7.291666667,20.3125,13.54166667,5.729166667,9.375,48.4375,73.4375,19.79166667,27.60416667,17.1875,19.79166667,47.91666667,4.6875,4.6875,48.4375,29.16666667,17.70833333,50.52083333,8.333333333,27.60416667,2.083333333,0,77.08333333,19.79166667,32.29166667,65.625,5.208333333,1.5625,64.58333333,16.66666667,35.9375,11.97916667,98.95833333,6.770833333,62.5,22.91666667,51.5625,7.8125,27.60416667,4.166666667,10.41666667,66.14583333,8.333333333,8.333333333,47.91666667,25.52083333,1.041666667,16.66666667,3.125,5.729166667,1.5625,18.22916667,82.8125
39,33.85416667,66.66666667,7.291666667,22.39583333,20.83333333,87.5,90.10416667,80.72916667,89.58333333,28.64583333,38.02083333,2.604166667,29.16666667,0,6.25,36.45833333,0,11.45833333,43.22916667,55.72916667,18.22916667,30.72916667,3.125,19.27083333,84.89583333,60.9375,11.45833333,24.47916667,3.645833333,23.95833333,46.875,53.64583333,44.79166667,94.79166667,20.83333333,1.041666667,9.895833333,25,14.0625,0,11.45833333,6.25,73.95833333,76.04166667,68.75,87.5,56.25,69.27083333,75.52083333,11.97916667,15.625,12.5,11.45833333,5.729166667,5.208333333,55.20833333,66.66666667,23.95833333,11.97916667,11.97916667,26.5625,5.208333333,29.6875,38.54166667,19.27083333,20.83333333,18.22916667,18.75,9.375,78.125,75,8.854166667,8.854166667,2.083333333,6.770833333,27.60416667,26.04166667,0,65.625,96.35416667,6.770833333,85.41666667,17.1875,33.85416667,16.14583333,39.0625,86.45833333,23.95833333,56.25,2.083333333,0,100,14.0625,66.14583333,73.4375,48.4375,5.208333333,26.5625,12.5,77.08333333,36.97916667,5.208333333,99.47916667,1.5625,12.5,21.35416667,27.08333333,10.41666667,7.291666667,7.8125,15.625,19.79166667,55.20833333,18.22916667,99.47916667,15.10416667,20.3125,56.25,30.72916667,10.9375,15.625,3.645833333,6.770833333,44.27083333,25.52083333,25,51.04166667,5.729166667,11.97916667,13.02083333,8.333333333,4.6875,53.125,66.66666667,19.79166667,23.95833333,17.1875,19.79166667,51.04166667,7.291666667,4.6875,43.22916667,23.4375,19.27083333,59.89583333,8.854166667,33.33333333,8.854166667,0,79.16666667,52.08333333,33.33333333,69.79166667,6.25,3.125,66.66666667,24.47916667,33.85416667,11.97916667,98.4375,20.3125,56.25,20.3125,63.02083333,10.41666667,30.72916667,4.166666667,18.75,65.10416667,25,7.291666667,45.83333333,21.875,0,22.39583333,7.8125,5.208333333,6.25,20.83333333,91.14583333
40,41.14583333,76.5625,4.6875,73.4375,7.291666667,87.5,92.70833333,74.47916667,91.66666667,35.41666667,43.75,5.208333333,19.79166667,2.083333333,22.91666667,9.895833333,0,14.58333333,57.8125,58.85416667,26.5625,31.25,3.645833333,23.4375,78.64583333,67.1875,13.54166667,28.64583333,4.6875,27.60416667,47.39583333,86.45833333,39.0625,89.0625,28.125,4.166666667,3.125,15.10416667,15.625,0,2.083333333,14.58333333,75.52083333,80.72916667,72.39583333,81.25,52.08333333,65.10416667,67.1875,10.41666667,20.3125,9.375,18.75,8.333333333,3.645833333,56.77083333,60.9375,17.1875,9.375,9.895833333,33.85416667,5.208333333,23.4375,27.60416667,17.1875,15.10416667,14.0625,16.14583333,7.8125,82.8125,65.10416667,3.645833333,7.8125,2.604166667,3.645833333,28.64583333,25,0,64.0625,95.83333333,7.291666667,67.1875,55.20833333,37.5,6.770833333,24.47916667,48.95833333,24.47916667,50,0,0,100,4.166666667,65.10416667,74.47916667,24.47916667,2.083333333,9.895833333,14.58333333,64.58333333,35.9375,3.125,99.47916667,3.125,9.375,23.95833333,15.10416667,5.208333333,9.375,5.729166667,8.854166667,30.20833333,56.77083333,10.9375,99.47916667,15.625,18.75,51.5625,23.4375,10.41666667,15.625,3.645833333,15.10416667,43.22916667,33.85416667,18.22916667,54.16666667,3.125,20.3125,11.97916667,3.645833333,5.729166667,47.91666667,63.54166667,21.35416667,22.91666667,18.75,14.58333333,52.60416667,6.25,4.166666667,46.35416667,25,18.22916667,47.39583333,12.5,10.9375,0.520833333,0.520833333,79.6875,22.91666667,19.79166667,81.25,10.41666667,5.208333333,56.77083333,29.6875,35.9375,14.0625,97.91666667,29.6875,63.02083333,18.75,54.16666667,11.45833333,23.4375,4.6875,11.45833333,66.14583333,7.8125,8.333333333,43.22916667,19.27083333,0.520833333,16.14583333,6.770833333,3.125,2.604166667,20.83333333,76.5625
41,75,59.89583333,0,63.54166667,23.95833333,84.375,68.22916667,79.16666667,92.1875,11.97916667,30.20833333,2.604166667,13.02083333,0,25,15.625,0,31.77083333,40.625,60.41666667,45.83333333,29.16666667,4.166666667,21.35416667,82.8125,55.72916667,19.27083333,22.39583333,5.208333333,29.16666667,45.3125,33.85416667,40.625,93.22916667,17.1875,0,8.854166667,14.0625,29.6875,0,3.125,34.375,76.04166667,73.4375,64.58333333,82.29166667,55.72916667,69.79166667,72.39583333,14.0625,24.47916667,13.54166667,12.5,7.8125,7.291666667,55.72916667,57.8125,24.47916667,11.97916667,9.895833333,29.6875,5.729166667,25.52083333,37.5,18.22916667,12.5,19.79166667,14.58333333,7.8125,81.77083333,69.27083333,8.333333333,9.375,2.604166667,7.291666667,21.875,25,0,59.89583333,94.79166667,3.125,53.125,23.4375,47.39583333,11.45833333,10.41666667,5.729166667,25.52083333,46.875,0,0,100,10.9375,59.89583333,72.91666667,23.95833333,3.125,24.47916667,4.6875,64.0625,40.10416667,6.770833333,99.47916667,3.645833333,12.5,21.35416667,14.58333333,7.8125,6.770833333,7.291666667,6.770833333,34.89583333,45.83333333,18.22916667,99.47916667,13.02083333,16.66666667,54.6875,31.25,8.854166667,14.0625,3.645833333,19.27083333,41.66666667,32.29166667,18.75,52.60416667,7.291666667,15.625,11.97916667,5.729166667,6.770833333,47.39583333,67.70833333,22.91666667,26.04166667,15.625,17.70833333,46.35416667,6.770833333,3.645833333,42.70833333,23.95833333,20.3125,48.4375,16.66666667,29.6875,6.770833333,0,82.29166667,53.64583333,13.02083333,56.77083333,10.9375,3.125,63.02083333,21.875,39.0625,13.02083333,99.47916667,33.33333333,61.45833333,19.79166667,56.25,8.333333333,22.91666667,5.208333333,14.58333333,70.3125,24.47916667,7.8125,42.70833333,30.72916667,0,14.58333333,5.208333333,5.729166667,9.895833333,22.91666667,89.58333333
42,39.0625,72.91666667,1.5625,67.1875,28.64583333,78.125,93.22916667,74.47916667,91.14583333,9.895833333,17.70833333,11.45833333,18.75,0,29.16666667,16.66666667,1.5625,37.5,30.72916667,65.625,17.1875,31.77083333,14.58333333,26.04166667,81.25,59.89583333,7.291666667,31.25,4.166666667,25.52083333,27.08333333,20.3125,39.58333333,84.375,19.27083333,5.208333333,16.66666667,26.04166667,26.5625,0,1.041666667,19.79166667,76.5625,73.4375,78.125,88.54166667,56.77083333,68.22916667,69.79166667,11.97916667,26.04166667,8.854166667,19.27083333,8.333333333,6.770833333,50,62.5,18.75,11.97916667,7.8125,42.70833333,4.166666667,28.125,43.22916667,16.66666667,14.58333333,19.79166667,12.5,8.854166667,80.72916667,68.22916667,6.25,6.770833333,8.854166667,2.604166667,30.72916667,21.35416667,0,54.6875,92.70833333,4.6875,60.41666667,31.77083333,40.625,9.895833333,28.125,32.29166667,18.75,48.4375,0,0.520833333,100,17.1875,63.02083333,59.375,13.54166667,7.8125,17.1875,5.208333333,55.20833333,36.45833333,6.25,99.47916667,1.041666667,11.45833333,27.08333333,12.5,8.854166667,7.291666667,5.208333333,8.333333333,10.9375,52.60416667,12.5,98.95833333,10.41666667,22.91666667,47.39583333,27.60416667,5.208333333,15.625,4.166666667,3.645833333,36.45833333,32.29166667,25,43.75,6.25,21.875,10.9375,4.6875,7.291666667,46.875,69.27083333,19.79166667,23.95833333,20.83333333,17.1875,46.35416667,6.770833333,5.208333333,43.75,26.04166667,20.3125,48.95833333,6.25,13.02083333,2.604166667,0.520833333,67.70833333,25.52083333,24.47916667,59.89583333,8.333333333,5.729166667,66.14583333,14.58333333,39.58333333,10.41666667,100,22.39583333,61.45833333,19.79166667,47.39583333,9.895833333,20.3125,6.25,20.3125,71.35416667,14.58333333,7.291666667,45.83333333,27.08333333,2.604166667,17.70833333,9.895833333,5.729166667,6.25,19.27083333,77.60416667
43,25,75,1.5625,86.97916667,14.58333333,73.4375,82.8125,71.875,86.97916667,25,16.14583333,0,29.16666667,1.041666667,63.54166667,19.79166667,0,19.27083333,47.91666667,61.97916667,19.79166667,25.52083333,8.854166667,16.14583333,77.08333333,59.375,11.45833333,30.72916667,7.8125,18.22916667,33.33333333,82.8125,42.70833333,91.14583333,21.875,0,3.125,11.97916667,16.14583333,0,0.520833333,10.9375,70.83333333,64.58333333,58.33333333,77.08333333,58.33333333,63.02083333,68.75,11.97916667,20.3125,9.895833333,13.02083333,8.854166667,6.25,50.52083333,56.25,18.22916667,12.5,11.45833333,36.45833333,5.729166667,20.83333333,49.47916667,31.25,10.9375,16.66666667,13.54166667,4.6875,77.60416667,71.35416667,7.8125,9.895833333,5.729166667,5.729166667,22.39583333,23.95833333,2.083333333,55.20833333,94.27083333,9.895833333,57.29166667,57.8125,32.29166667,4.166666667,23.4375,13.02083333,26.04166667,34.89583333,0,1.5625,100,13.02083333,72.39583333,62.5,19.27083333,13.02083333,7.291666667,4.166666667,73.4375,38.02083333,2.083333333,99.47916667,5.729166667,9.895833333,20.3125,17.1875,7.291666667,7.291666667,7.8125,7.8125,23.95833333,47.39583333,18.22916667,99.47916667,13.54166667,17.1875,54.6875,23.95833333,6.770833333,17.70833333,5.729166667,9.375,28.125,41.66666667,20.83333333,44.79166667,6.25,17.70833333,13.02083333,6.25,7.291666667,43.22916667,65.10416667,21.35416667,24.47916667,18.75,16.66666667,45.83333333,3.645833333,3.645833333,40.625,22.39583333,16.14583333,42.1875,16.66666667,15.625,3.645833333,0,75,27.08333333,9.895833333,62.5,7.291666667,5.208333333,54.6875,27.60416667,36.45833333,14.58333333,98.4375,35.9375,57.8125,19.27083333,44.27083333,10.41666667,20.83333333,4.6875,14.58333333,60.9375,14.58333333,9.375,42.1875,21.875,1.041666667,17.1875,3.125,4.6875,2.604166667,13.54166667,92.1875
44,31.25,75.52083333,7.8125,32.8125,44.79166667,90.625,81.25,70.3125,90.625,26.04166667,7.8125,0,22.39583333,0,14.0625,13.02083333,0,7.291666667,19.27083333,66.66666667,5.208333333,24.47916667,1.041666667,19.79166667,85.41666667,67.1875,23.95833333,19.79166667,7.8125,16.66666667,32.8125,22.91666667,35.9375,86.97916667,20.83333333,0,8.333333333,27.08333333,24.47916667,0,3.125,17.70833333,72.91666667,76.04166667,67.70833333,86.97916667,55.72916667,60.41666667,70.83333333,11.45833333,27.08333333,5.729166667,16.66666667,8.333333333,6.770833333,53.125,60.41666667,19.79166667,8.854166667,7.291666667,26.04166667,6.770833333,26.04166667,58.33333333,22.91666667,21.35416667,16.66666667,22.39583333,11.45833333,67.70833333,65.625,6.770833333,8.333333333,3.125,4.6875,27.60416667,17.1875,0.520833333,58.85416667,94.79166667,9.895833333,78.125,39.0625,26.04166667,6.770833333,9.375,32.8125,16.14583333,50,11.97916667,4.166666667,100,10.41666667,74.47916667,52.60416667,18.75,9.375,10.9375,17.1875,56.25,37.5,4.166666667,99.47916667,3.645833333,8.854166667,23.4375,10.41666667,4.6875,7.8125,8.854166667,11.45833333,22.91666667,45.83333333,16.66666667,99.47916667,10.9375,18.75,54.6875,43.22916667,9.375,15.10416667,6.770833333,11.97916667,39.0625,40.10416667,21.35416667,45.3125,7.291666667,19.27083333,13.02083333,5.729166667,6.770833333,43.22916667,66.14583333,19.27083333,22.39583333,14.58333333,20.83333333,41.66666667,3.645833333,3.125,41.66666667,21.35416667,19.79166667,31.77083333,14.0625,16.66666667,0.520833333,0,81.77083333,43.75,26.04166667,68.75,5.729166667,2.604166667,55.20833333,21.35416667,36.97916667,9.895833333,97.39583333,3.125,60.9375,18.75,40.625,8.854166667,20.83333333,4.6875,20.3125,67.70833333,14.58333333,7.8125,43.75,22.39583333,1.5625,16.66666667,8.854166667,4.6875,3.645833333,18.75,81.25
45,53.125,73.4375,4.6875,17.1875,6.25,88.02083333,81.25,66.66666667,88.54166667,22.39583333,30.20833333,0,47.91666667,11.97916667,6.770833333,24.47916667,0,16.14583333,62.5,68.75,56.77083333,27.60416667,10.41666667,25.52083333,90.625,53.64583333,20.83333333,20.3125,6.770833333,23.4375,29.6875,54.6875,32.29166667,82.8125,13.02083333,0,5.208333333,10.9375,22.91666667,0,4.166666667,18.22916667,74.47916667,72.91666667,70.83333333,77.60416667,50,62.5,74.47916667,13.02083333,27.08333333,10.41666667,18.22916667,6.770833333,6.770833333,51.04166667,60.41666667,18.75,9.895833333,9.375,26.5625,5.208333333,26.04166667,56.77083333,25,15.625,17.70833333,11.97916667,4.6875,82.8125,64.58333333,4.166666667,5.208333333,1.041666667,3.645833333,21.35416667,26.5625,0.520833333,64.0625,93.75,8.333333333,56.25,36.45833333,38.54166667,8.333333333,14.58333333,38.54166667,23.4375,48.95833333,0,2.604166667,100,5.729166667,65.625,57.29166667,5.729166667,4.6875,2.083333333,5.208333333,58.85416667,38.54166667,27.60416667,99.47916667,7.291666667,11.97916667,17.70833333,5.208333333,8.333333333,7.291666667,6.770833333,6.770833333,18.22916667,45.3125,18.22916667,100,14.58333333,15.625,51.04166667,13.54166667,7.8125,16.14583333,5.208333333,15.10416667,33.33333333,30.20833333,20.3125,41.66666667,4.166666667,15.625,12.5,5.208333333,8.854166667,42.1875,64.58333333,16.14583333,20.3125,15.10416667,17.70833333,38.02083333,6.770833333,5.729166667,40.625,22.39583333,15.10416667,26.04166667,9.375,16.66666667,0,0,81.77083333,30.72916667,23.95833333,61.45833333,17.1875,4.166666667,70.3125,26.5625,32.29166667,9.895833333,96.875,22.39583333,58.85416667,19.79166667,52.60416667,10.41666667,21.35416667,5.208333333,25,55.72916667,6.25,5.729166667,46.875,19.79166667,2.083333333,15.10416667,8.854166667,6.770833333,7.8125,18.22916667,64.58333333
46,30.20833333,54.16666667,0.520833333,11.97916667,14.58333333,88.02083333,67.70833333,66.66666667,90.10416667,23.4375,25.52083333,0.520833333,46.35416667,11.45833333,20.3125,6.770833333,1.041666667,33.33333333,32.8125,66.14583333,23.4375,19.27083333,19.79166667,18.22916667,61.97916667,61.97916667,18.75,30.20833333,8.333333333,20.3125,28.64583333,83.85416667,40.10416667,89.0625,21.35416667,0,1.5625,15.10416667,14.0625,0,8.854166667,15.625,71.875,75.52083333,71.875,80.20833333,52.60416667,69.79166667,64.58333333,9.895833333,20.83333333,9.375,13.54166667,2.604166667,5.208333333,50,59.375,15.625,10.9375,10.41666667,24.47916667,6.770833333,36.97916667,59.89583333,26.04166667,17.1875,19.27083333,14.58333333,7.291666667,75.52083333,68.22916667,5.729166667,6.770833333,0.520833333,5.208333333,20.3125,15.625,1.5625,56.77083333,91.14583333,12.5,53.64583333,31.77083333,41.66666667,14.58333333,47.91666667,75.52083333,30.20833333,51.04166667,0,0,100,9.895833333,59.375,73.4375,44.79166667,6.25,21.35416667,16.14583333,43.22916667,37.5,3.645833333,99.47916667,1.041666667,9.895833333,25,10.9375,5.208333333,6.25,7.8125,14.0625,31.77083333,44.27083333,16.66666667,100,13.54166667,19.79166667,48.95833333,20.83333333,7.8125,16.66666667,3.645833333,6.770833333,38.02083333,31.25,21.35416667,44.27083333,4.166666667,18.22916667,14.58333333,2.604166667,7.8125,45.83333333,64.58333333,17.70833333,24.47916667,16.14583333,19.79166667,33.85416667,5.208333333,4.6875,44.27083333,23.95833333,15.625,33.33333333,10.9375,13.54166667,0,0,68.22916667,36.97916667,26.04166667,59.375,3.125,3.645833333,60.9375,17.1875,31.77083333,10.41666667,97.39583333,5.208333333,55.20833333,19.27083333,42.70833333,6.25,17.1875,5.208333333,19.79166667,77.60416667,13.54166667,8.333333333,45.83333333,18.75,0.520833333,14.0625,6.770833333,6.770833333,3.125,13.02083333,72.91666667
47,29.6875,70.83333333,0,38.54166667,26.5625,79.16666667,82.8125,72.39583333,85.41666667,23.95833333,33.85416667,0.520833333,16.66666667,0,6.770833333,17.70833333,3.125,11.97916667,20.83333333,66.66666667,11.97916667,29.16666667,8.333333333,18.22916667,79.6875,67.70833333,20.3125,23.4375,14.0625,14.0625,21.875,84.375,37.5,81.77083333,15.10416667,0,2.604166667,7.8125,17.1875,0,2.083333333,5.208333333,72.91666667,77.08333333,56.25,85.9375,46.35416667,70.3125,70.83333333,10.9375,15.10416667,11.45833333,12.5,4.166666667,5.729166667,50.52083333,58.33333333,16.66666667,9.375,10.41666667,30.72916667,6.25,21.875,52.60416667,22.39583333,18.75,15.10416667,15.10416667,4.6875,78.64583333,63.54166667,3.125,7.8125,2.083333333,3.645833333,23.95833333,24.47916667,0,63.02083333,91.66666667,4.166666667,57.8125,20.83333333,27.08333333,11.45833333,17.70833333,3.125,27.08333333,41.14583333,0,0,100,6.25,69.27083333,69.79166667,27.60416667,2.604166667,15.10416667,9.375,45.83333333,35.41666667,4.6875,99.47916667,4.166666667,10.41666667,22.91666667,12.5,8.854166667,7.291666667,7.291666667,11.45833333,24.47916667,51.5625,17.70833333,99.47916667,13.54166667,21.35416667,50,32.8125,4.6875,17.1875,10.41666667,22.39583333,34.89583333,22.91666667,22.39583333,40.625,4.6875,16.66666667,10.41666667,4.166666667,6.770833333,42.1875,60.41666667,20.3125,27.08333333,16.66666667,18.22916667,41.14583333,6.25,4.6875,41.66666667,21.35416667,16.14583333,30.72916667,15.10416667,7.8125,0.520833333,0,71.35416667,27.08333333,21.35416667,61.97916667,3.645833333,10.9375,51.04166667,22.91666667,33.85416667,9.895833333,97.91666667,13.02083333,54.6875,20.3125,34.89583333,8.333333333,19.27083333,5.729166667,29.6875,71.35416667,27.60416667,8.854166667,41.66666667,17.1875,1.041666667,18.75,12.5,5.208333333,9.895833333,19.79166667,85.9375
48,39.0625,77.08333333,2.604166667,34.375,16.14583333,70.83333333,94.79166667,75,89.58333333,38.02083333,25.52083333,0.520833333,17.70833333,6.770833333,9.375,47.39583333,0,21.875,35.9375,66.66666667,12.5,26.04166667,5.208333333,17.70833333,88.02083333,55.20833333,4.6875,26.04166667,4.6875,18.75,32.29166667,21.875,38.54166667,64.58333333,14.58333333,0,2.083333333,5.729166667,31.25,0,7.291666667,6.770833333,79.16666667,81.25,66.66666667,82.29166667,51.5625,67.1875,65.10416667,10.41666667,17.1875,8.333333333,12.5,5.208333333,9.375,49.47916667,54.6875,16.66666667,11.45833333,8.854166667,31.77083333,8.333333333,25.52083333,45.83333333,18.22916667,21.875,17.70833333,15.625,5.729166667,77.60416667,65.10416667,3.125,6.770833333,7.291666667,4.6875,19.79166667,17.70833333,2.083333333,47.39583333,92.70833333,10.9375,72.39583333,39.0625,28.64583333,7.291666667,21.35416667,8.333333333,18.22916667,45.83333333,0,2.083333333,100,16.14583333,70.83333333,67.70833333,10.9375,6.25,7.8125,26.04166667,45.3125,36.45833333,11.97916667,100,2.604166667,9.895833333,25,9.895833333,4.6875,8.854166667,8.333333333,9.895833333,23.4375,48.4375,17.70833333,98.95833333,12.5,20.3125,48.4375,46.35416667,6.770833333,16.14583333,10.9375,7.291666667,31.77083333,27.60416667,25,40.625,4.166666667,18.75,12.5,5.208333333,7.8125,45.3125,60.41666667,18.22916667,20.83333333,21.875,17.1875,36.45833333,6.25,6.25,41.14583333,20.3125,19.79166667,24.47916667,8.854166667,18.75,0,0,69.79166667,41.66666667,15.10416667,55.20833333,2.604166667,6.770833333,56.77083333,25,34.89583333,8.333333333,97.39583333,14.58333333,56.77083333,20.3125,45.3125,9.895833333,20.3125,7.291666667,8.854166667,69.79166667,12.5,10.9375,45.83333333,24.47916667,0.520833333,17.1875,6.25,7.8125,6.25,17.1875,77.60416667
49,46.875,86.45833333,3.645833333,57.8125,8.333333333,72.91666667,98.95833333,73.95833333,82.29166667,21.35416667,35.41666667,7.8125,13.54166667,0,2.083333333,28.125,0,14.0625,38.02083333,72.39583333,28.125,31.77083333,21.35416667,22.39583333,77.08333333,63.54166667,45.3125,22.39583333,5.208333333,26.5625,32.29166667,27.08333333,23.4375,62.5,19.27083333,5.208333333,3.125,13.02083333,20.3125,0,3.645833333,22.39583333,68.22916667,71.875,62.5,84.375,46.875,66.66666667,65.625,13.54166667,15.625,9.895833333,13.02083333,7.8125,5.729166667,49.47916667,45.3125,17.70833333,6.770833333,8.854166667,32.8125,6.25,27.08333333,53.125,24.47916667,18.22916667,20.3125,13.54166667,3.645833333,77.08333333,59.89583333,6.25,8.854166667,1.041666667,7.8125,27.60416667,23.95833333,2.604166667,46.875,92.1875,7.291666667,67.1875,43.22916667,30.20833333,3.645833333,38.02083333,11.45833333,27.08333333,53.64583333,0,3.125,100,5.729166667,48.95833333,63.02083333,38.02083333,3.125,9.895833333,3.645833333,31.77083333,33.85416667,5.208333333,99.47916667,2.083333333,11.45833333,24.47916667,12.5,5.208333333,7.8125,6.770833333,13.02083333,25.52083333,39.58333333,18.22916667,98.95833333,16.14583333,17.70833333,44.27083333,18.22916667,7.8125,15.625,6.770833333,17.70833333,34.375,34.89583333,25.52083333,38.02083333,4.6875,21.35416667,10.9375,4.166666667,4.6875,45.83333333,60.41666667,21.35416667,25,19.27083333,19.79166667,41.66666667,4.6875,5.208333333,43.22916667,23.4375,20.83333333,47.39583333,14.58333333,22.39583333,0,0,67.1875,28.64583333,9.895833333,63.02083333,10.9375,5.208333333,51.04166667,15.625,31.25,10.9375,96.35416667,17.1875,46.35416667,16.66666667,36.97916667,6.770833333,16.66666667,5.729166667,10.9375,56.77083333,3.125,6.25,45.3125,22.91666667,0.520833333,15.625,4.166666667,6.770833333,2.604166667,21.35416667,49.47916667
50,29.16666667,70.83333333,0,38.54166667,9.895833333,84.375,45.83333333,68.75,88.54166667,13.02083333,12.5,0,11.97916667,1.5625,3.125,32.29166667,0,23.95833333,18.75,65.625,27.08333333,27.60416667,26.5625,21.875,71.35416667,63.02083333,10.41666667,26.04166667,8.333333333,19.27083333,42.1875,86.97916667,32.8125,76.04166667,36.45833333,1.041666667,31.25,11.45833333,17.1875,0,6.770833333,36.45833333,74.47916667,73.95833333,68.75,75,46.35416667,63.54166667,68.22916667,10.41666667,18.22916667,7.291666667,14.58333333,8.333333333,6.25,45.83333333,55.72916667,18.75,14.0625,13.02083333,31.25,7.291666667,28.125,39.0625,19.79166667,13.02083333,14.58333333,16.14583333,5.729166667,67.1875,61.45833333,5.208333333,5.208333333,1.041666667,3.125,21.35416667,17.70833333,2.083333333,54.16666667,93.75,6.25,58.85416667,34.89583333,28.64583333,8.333333333,15.625,32.29166667,15.625,38.02083333,0,0,100,3.125,72.91666667,41.66666667,27.08333333,9.895833333,23.4375,4.166666667,54.6875,33.33333333,23.4375,99.47916667,6.25,10.9375,25.52083333,4.166666667,7.8125,7.8125,5.729166667,7.291666667,27.08333333,41.66666667,19.27083333,99.47916667,14.58333333,17.1875,48.4375,27.08333333,5.729166667,16.14583333,1.5625,9.375,35.41666667,34.375,23.95833333,39.0625,4.6875,13.54166667,11.45833333,5.208333333,6.770833333,44.27083333,56.25,19.79166667,18.75,15.10416667,18.75,31.77083333,3.125,4.6875,44.79166667,19.79166667,19.79166667,33.33333333,13.02083333,12.5,0.520833333,0,67.70833333,35.41666667,32.29166667,49.47916667,19.79166667,7.8125,58.33333333,10.9375,34.375,7.8125,97.39583333,16.14583333,51.5625,19.27083333,42.70833333,8.333333333,15.10416667,7.291666667,17.70833333,48.4375,7.291666667,8.333333333,45.3125,23.4375,1.5625,18.75,8.854166667,4.166666667,5.729166667,15.625,47.91666667

==> csv/wandb_ftal_mix_acc.csv <==
epoch,ewe_adv_resnet_cifar10_smalllr,adi_adv_resnet_cifar10_smalllr,adi_adv_resnet_cifar10_biglr,adi_adv_resnet_cifar10_medlr,adi_adv_resnet_cifar10_multi_medlr,adi_adv_resnet_cifar10_multi_biglr,adi_adv_resnet_cifar10_multi_smalllr,ewe_adv_resnet_cifar10_medlr,adi_noise_resnet_cifar10_medlr,adi_noise_resnet_cifar10_smalllr,adi_noise_resnet_cifar10_biglr,adi_noise_resnet_cifar10_multi_medlr,adi_noise_resnet_cifar10_multi_biglr,adi_noise_resnet_cifar10_multi_smalllr,adi_textoverlay_resnet_cifar10_medlr,ewe_adv_resnet_cifar10_biglr,adi_textoverlay_resnet_cifar10_biglr,adi_textoverlay_resnet_cifar10_smalllr,adi_textoverlay_resnet_cifar10_multi_medlr,adi_textoverlay_resnet_cifar10_multi_smalllr,adi_textoverlay_resnet_cifar10_multi_biglr,adi_unrelated_resnet_cifar10_medlr,ewe_noise_resnet_cifar10_smalllr,adi_unrelated_resnet_cifar10_biglr,adi_unrelated_resnet_cifar10_smalllr,adi_unrelated_resnet_cifar10_multi_medlr,adi_unrelated_resnet_cifar10_multi_smalllr,adi_unrelated_resnet_cifar10_multi_biglr,ewe_noise_resnet_cifar10_medlr,ewe_noise_resnet_cifar10_biglr,ewe_textoverlay_resnet_cifar10_smalllr,ewe_textoverlay_resnet_cifar10_medlr,ewe_textoverlay_resnet_cifar10_biglr,ewe_unrelated_resnet_cifar10_smalllr,ewe_unrelated_resnet_cifar10_medlr,ewe_unrelated_resnet_cifar10_biglr,adi_adv_vit_cifar10_smalllr,adi_adv_vit_cifar10_medlr,adi_adv_vit_cifar10_biglr,adi_adv_vit_cifar10_multi_medlr,adi_adv_vit_cifar10_multi_smalllr,adi_adv_vit_cifar10_multi_biglr,adi_noise_vit_cifar10_medlr,adi_noise_vit_cifar10_smalllr,adi_noise_vit_cifar10_biglr,adi_noise_vit_cifar10_multi_medlr,adi_noise_vit_cifar10_multi_smalllr,adi_noise_vit_cifar10_multi_biglr,adi_textoverlay_vit_cifar10_medlr,adi_textoverlay_vit_cifar10_smalllr,adi_textoverlay_vit_cifar10_biglr,adi_textoverlay_vit_cifar10_multi_medlr,adi_textoverlay_vit_cifar10_multi_smalllr,adi_textoverlay_vit_cifar10_multi_biglr,adi_unrelated_vit_cifar10_medlr,adi_unrelated_vit_cifar10_smalllr,adi_unrelated_vit_cifar10_multi_medlr,adi_unrelated_vit_cifar10_biglr,adi_unrelated_vit_cifar10_multi_smalllr,adi_unrelated_vit_cifar10_multi_biglr,certified_adv_resnet_cifar10_smalllr,certified_adv_resnet_cifar10_medlr,certified_adv_resnet_cifar10_multi_smalllr,certified_adv_resnet_cifar10_biglr,certified_adv_resnet_cifar10_multi_medlr,certified_noise_resnet_cifar10_smalllr,certified_adv_resnet_cifar10_multi_biglr,certified_noise_resnet_cifar10_medlr,certified_noise_resnet_cifar10_multi_smalllr,certified_noise_resnet_cifar10_biglr,certified_noise_resnet_cifar10_multi_medlr,certified_textoverlay_resnet_cifar10_smalllr,certified_noise_resnet_cifar10_multi_biglr,certified_textoverlay_resnet_cifar10_medlr,certified_textoverlay_resnet_cifar10_multi_smalllr,certified_textoverlay_resnet_cifar10_biglr,certified_textoverlay_resnet_cifar10_multi_medlr,certified_unrelated_resnet_cifar10_smalllr,certified_textoverlay_resnet_cifar10_multi_biglr,certified_unrelated_resnet_cifar10_medlr,certified_unrelated_resnet_cifar10_multi_smalllr,certified_unrelated_resnet_cifar10_biglr,certified_unrelated_resnet_cifar10_multi_medlr,certified_unrelated_resnet_cifar10_multi_biglr,app_adv_resnet_cifar10_biglr,app_adv_resnet_cifar10_medlr,app_adv_resnet_cifar10_smalllr,app_adv_resnet_cifar10_multi_medlr,app_adv_resnet_cifar10_multi_smalllr,app_adv_resnet_cifar10_multi_biglr,app_noise_resnet_cifar10_medlr,app_noise_resnet_cifar10_smalllr,app_noise_resnet_cifar10_biglr,app_noise_resnet_cifar10_multi_medlr,app_noise_resnet_cifar10_multi_smalllr,app_noise_resnet_cifar10_multi_biglr,app_textoverlay_resnet_cifar10_medlr,app_textoverlay_resnet_cifar10_smalllr,app_textoverlay_resnet_cifar10_biglr,app_textoverlay_resnet_cifar10_multi_medlr,app_textoverlay_resnet_cifar10_multi_smalllr,app_textoverlay_resnet_cifar10_multi_biglr,app_unrelated_resnet_cifar10_medlr,app_unrelated_resnet_cifar10_smalllr,app_unrelated_resnet_cifar10_biglr,app_unrelated_resnet_cifar10_multi_medlr,app_unrelated_resnet_cifar10_multi_smalllr,app_unrelated_resnet_cifar10_multi_biglr,app_adv_vit_cifar10_biglr,app_adv_vit_cifar10_medlr,app_adv_vit_cifar10_smalllr,app_adv_vit_cifar10_multi_biglr,app_adv_vit_cifar10_multi_smalllr,app_adv_vit_cifar10_multi_medlr,app_noise_vit_cifar10_biglr,app_noise_vit_cifar10_smalllr,app_noise_vit_cifar10_medlr,app_noise_vit_cifar10_multi_biglr,app_noise_vit_cifar10_multi_smalllr,app_noise_vit_cifar10_multi_medlr,app_textoverlay_vit_cifar10_biglr,app_textoverlay_vit_cifar10_smalllr,app_textoverlay_vit_cifar10_medlr,app_textoverlay_vit_cifar10_multi_medlr,app_textoverlay_vit_cifar10_multi_smalllr,app_textoverlay_vit_cifar10_multi_biglr,app_unrelated_vit_cifar10_smalllr,app_unrelated_vit_cifar10_biglr,app_unrelated_vit_cifar10_medlr,app_unrelated_vit_cifar10_multi_biglr,app_unrelated_vit_cifar10_multi_medlr,app_unrelated_vit_cifar10_multi_smalllr,rowback_adv_resnet_cifar10_smalllr,rowback_adv_resnet_cifar10_medlr,rowback_adv_resnet_cifar10_biglr,rowback_adv_resnet_cifar10_multi_smalllr,rowback_adv_resnet_cifar10_multi_medlr,rowback_adv_resnet_cifar10_multi_biglr,rowback_noise_resnet_cifar10_smalllr,rowback_noise_resnet_cifar10_medlr,rowback_noise_resnet_cifar10_biglr,rowback_noise_resnet_cifar10_multi_smalllr,rowback_noise_resnet_cifar10_multi_medlr,rowback_noise_resnet_cifar10_multi_biglr,rowback_textoverlay_resnet_cifar10_smalllr,rowback_textoverlay_resnet_cifar10_medlr,rowback_textoverlay_resnet_cifar10_biglr,rowback_textoverlay_resnet_cifar10_multi_smalllr,rowback_textoverlay_resnet_cifar10_multi_medlr,rowback_textoverlay_resnet_cifar10_multi_biglr,rowback_unrelated_resnet_cifar10_smalllr,rowback_unrelated_resnet_cifar10_medlr,rowback_unrelated_resnet_cifar10_biglr,rowback_unrelated_resnet_cifar10_multi_smalllr,rowback_unrelated_resnet_cifar10_multi_medlr,rowback_unrelated_resnet_cifar10_multi_biglr,certified_adv_vit_cifar10_smalllr,certified_adv_vit_cifar10_medlr,certified_adv_vit_cifar10_biglr,certified_adv_vit_cifar10_multi_biglr,certified_adv_vit_cifar10_multi_medlr,certified_adv_vit_cifar10_multi_smalllr,certified_noise_vit_cifar10_smalllr,certified_noise_vit_cifar10_biglr,certified_noise_vit_cifar10_medlr,certified_noise_vit_cifar10_multi_biglr,certified_noise_vit_cifar10_multi_medlr,certified_noise_vit_cifar10_multi_smalllr,certified_textoverlay_vit_cifar10_smalllr,certified_textoverlay_vit_cifar10_medlr,certified_textoverlay_vit_cifar10_biglr,certified_textoverlay_vit_cifar10_multi_smalllr,certified_textoverlay_vit_cifar10_multi_biglr,certified_textoverlay_vit_cifar10_multi_medlr,certified_unrelated_vit_cifar10_biglr,certified_unrelated_vit_cifar10_medlr,certified_unrelated_vit_cifar10_smalllr,certified_unrelated_vit_cifar10_multi_medlr,certified_unrelated_vit_cifar10_multi_smalllr,certified_unrelated_vit_cifar10_multi_biglr
0,100,100,100,100,100,100,100,100,100,100,100,99.47916667,99.47916667,99.47916667,100,100,100,100,100,100,100,100,100,100,100,100,100,100,100,100,100,100,100,100,100,100,100,100,100,100,100,100,100,100,100,93.22916667,93.22916667,93.22916667,100,100,100,100,100,100,100,100,100,100,100,100,100,100,99.47916667,100,99.47916667,100,99.47916667,100,100,100,100,100,100,100,100,100,100,100,100,100,100,100,100,100,100,100,100,100,100,100,100,100,100,100,100,100,100,100,100,100,100,100,100,100,100,100,100,100,100,100,100,98.4375,98.4375,98.4375,100,100,100,99.47916667,99.47916667,99.47916667,100,100,100,88.02083333,88.02083333,88.02083333,100,100,100,96.875,96.875,96.875,100,100,100,75,75,75,100,100,100,98.4375,98.4375,98.4375,100,100,100,100,100,100,100,100,100,99.47916667,99.47916667,99.47916667,100,100,100,96.35416667,96.35416667,96.35416667,100,100,100,100,100,100,99.47916667,99.47916667,99.47916667,99.47916667,99.47916667,99.47916667,100,100,100,92.1875,92.1875,92.1875
1,94.27083333,98.95833333,89.58333333,81.77083333,39.0625,16.14583333,94.27083333,94.27083333,31.77083333,96.875,0,63.02083333,21.35416667,86.45833333,92.70833333,94.27083333,77.60416667,99.47916667,72.39583333,98.4375,33.33333333,55.72916667,100,51.04166667,100,72.39583333,98.4375,40.625,100,100,99.47916667,99.47916667,99.47916667,99.47916667,99.47916667,99.47916667,99.47916667,82.8125,47.91666667,60.9375,97.91666667,25.52083333,60.9375,96.35416667,9.375,37.5,64.58333333,19.27083333,98.4375,100,66.14583333,78.125,100,28.125,97.91666667,100,67.70833333,80.20833333,98.95833333,45.83333333,100,93.22916667,98.4375,71.875,43.22916667,99.47916667,23.95833333,41.14583333,100,0,80.20833333,100,30.72916667,92.1875,100,36.97916667,81.25,99.47916667,43.22916667,92.1875,100,65.625,79.16666667,54.16666667,28.64583333,63.02083333,100,82.29166667,100,40.10416667,33.33333333,98.4375,3.125,68.75,95.83333333,49.47916667,99.47916667,100,93.22916667,67.70833333,99.47916667,26.04166667,86.45833333,100,56.25,64.58333333,100,46.35416667,95.83333333,98.95833333,100,27.08333333,96.35416667,65.625,100,100,100,38.02083333,98.4375,69.27083333,99.47916667,100,100,73.95833333,86.97916667,33.85416667,100,100,100,41.14583333,67.1875,93.22916667,95.83333333,88.02083333,62.5,64.0625,18.75,9.375,98.95833333,24.47916667,0,85.9375,56.77083333,27.60416667,98.95833333,90.625,81.25,93.22916667,56.25,22.91666667,97.91666667,73.95833333,25.52083333,95.3125,46.875,31.25,95.3125,71.35416667,65.10416667,20.83333333,43.75,90.10416667,100,3.125,85.9375,43.22916667,71.875,100,98.95833333,79.6875,47.39583333,99.47916667,33.33333333,74.47916667,46.875,74.47916667,98.95833333,43.22916667,83.33333333,29.6875
2,79.16666667,100,45.3125,82.8125,40.10416667,17.70833333,92.70833333,79.16666667,46.35416667,92.70833333,0,39.0625,26.04166667,91.66666667,91.14583333,79.16666667,72.39583333,99.47916667,51.5625,98.95833333,19.79166667,88.54166667,100,67.70833333,100,57.29166667,98.4375,39.0625,100,100,99.47916667,99.47916667,99.47916667,98.95833333,98.95833333,98.95833333,97.91666667,57.29166667,41.66666667,40.10416667,94.79166667,20.83333333,46.35416667,93.75,1.041666667,25.52083333,63.54166667,18.75,89.58333333,100,50.52083333,57.8125,99.47916667,15.625,93.75,99.47916667,60.41666667,75.52083333,99.47916667,29.16666667,100,82.8125,91.14583333,54.6875,39.0625,98.95833333,18.22916667,76.04166667,98.95833333,5.208333333,60.41666667,100,29.6875,92.70833333,100,83.85416667,65.625,99.47916667,17.1875,94.27083333,100,85.9375,49.47916667,38.02083333,33.33333333,48.95833333,100,67.1875,98.4375,34.89583333,0.520833333,94.27083333,0,49.47916667,95.3125,33.85416667,97.39583333,100,83.33333333,56.77083333,100,20.83333333,77.08333333,100,78.64583333,53.64583333,99.47916667,43.75,89.58333333,98.95833333,100,29.16666667,95.83333333,55.20833333,100,100,100,27.08333333,98.95833333,49.47916667,98.4375,100,99.47916667,62.5,88.54166667,21.875,100,96.875,100,40.10416667,60.41666667,92.1875,94.79166667,68.22916667,35.9375,58.33333333,21.35416667,7.291666667,98.95833333,21.35416667,1.041666667,83.33333333,33.33333333,20.3125,98.95833333,89.0625,82.8125,92.1875,39.0625,14.0625,99.47916667,77.08333333,54.16666667,92.1875,44.79166667,31.77083333,92.70833333,63.54166667,42.70833333,22.91666667,40.10416667,85.41666667,100,9.895833333,93.22916667,31.25,46.35416667,100,96.875,69.27083333,13.02083333,98.95833333,22.39583333,45.83333333,15.625,64.58333333,94.27083333,41.14583333,83.85416667,23.95833333
3,86.97916667,100,40.625,75.52083333,23.4375,8.854166667,89.58333333,86.97916667,0,69.27083333,0,32.29166667,18.75,81.25,63.02083333,86.97916667,57.29166667,99.47916667,41.66666667,100,18.75,49.47916667,99.47916667,4.166666667,99.47916667,54.6875,97.39583333,28.125,99.47916667,99.47916667,97.39583333,97.39583333,97.39583333,97.91666667,97.91666667,97.91666667,97.91666667,76.04166667,54.16666667,32.8125,92.70833333,16.14583333,41.66666667,93.75,9.375,30.72916667,61.97916667,22.39583333,93.22916667,100,37.5,40.10416667,98.95833333,11.97916667,89.58333333,99.47916667,53.125,46.875,98.95833333,27.08333333,97.39583333,74.47916667,91.66666667,63.02083333,38.54166667,97.39583333,13.02083333,15.625,97.39583333,35.41666667,47.91666667,98.4375,32.8125,81.77083333,100,47.39583333,47.91666667,98.4375,16.66666667,48.95833333,99.47916667,11.45833333,63.54166667,40.10416667,9.895833333,29.6875,98.95833333,59.375,97.91666667,35.41666667,7.8125,89.0625,0,45.3125,94.79166667,46.35416667,95.3125,100,68.75,39.0625,97.91666667,15.10416667,31.25,98.95833333,5.208333333,53.64583333,97.39583333,39.0625,85.41666667,97.91666667,100,14.58333333,94.79166667,49.47916667,93.22916667,100,100,26.04166667,97.91666667,50,97.91666667,100,99.47916667,44.27083333,87.5,15.625,100,96.875,100,32.29166667,52.08333333,88.54166667,92.70833333,63.02083333,45.83333333,52.60416667,19.79166667,7.8125,96.875,1.041666667,7.291666667,86.45833333,25,20.3125,93.22916667,83.33333333,63.54166667,85.9375,22.91666667,16.14583333,96.35416667,42.70833333,7.291666667,86.97916667,43.22916667,28.64583333,93.22916667,63.54166667,35.9375,16.14583333,33.85416667,81.77083333,100,23.4375,76.5625,22.91666667,45.83333333,100,94.79166667,51.5625,20.3125,92.1875,5.208333333,21.35416667,30.20833333,57.29166667,96.35416667,30.20833333,79.6875,21.35416667
4,85.9375,100,39.58333333,67.1875,39.0625,17.1875,87.5,85.9375,32.29166667,51.5625,6.25,41.66666667,19.27083333,73.95833333,71.875,85.9375,70.3125,99.47916667,38.02083333,99.47916667,15.10416667,84.375,100,26.5625,100,55.20833333,94.27083333,38.02083333,100,100,97.39583333,97.39583333,97.39583333,97.39583333,97.39583333,97.39583333,94.27083333,63.54166667,45.3125,29.16666667,89.0625,10.41666667,22.39583333,93.22916667,0,21.875,60.41666667,16.14583333,55.72916667,100,13.54166667,35.9375,99.47916667,7.8125,95.83333333,100,43.22916667,58.33333333,98.4375,32.29166667,97.39583333,60.41666667,89.0625,25.52083333,33.85416667,96.875,18.22916667,86.45833333,96.875,26.5625,51.5625,100,25.52083333,79.16666667,100,59.375,41.66666667,99.47916667,19.79166667,89.0625,99.47916667,94.27083333,58.33333333,33.33333333,24.47916667,40.625,98.95833333,57.29166667,98.4375,27.08333333,11.45833333,56.77083333,8.854166667,49.47916667,95.3125,30.72916667,95.83333333,100,89.58333333,24.47916667,98.95833333,13.54166667,73.95833333,100,50,63.54166667,98.95833333,40.625,65.10416667,93.22916667,100,17.1875,92.70833333,42.1875,69.79166667,100,100,19.27083333,96.35416667,24.47916667,84.89583333,100,99.47916667,33.33333333,86.45833333,8.333333333,100,94.27083333,99.47916667,31.25,48.4375,86.97916667,88.54166667,52.08333333,33.85416667,47.91666667,19.79166667,13.54166667,94.27083333,29.6875,6.25,78.125,17.1875,19.27083333,93.22916667,90.10416667,59.375,94.79166667,39.58333333,14.58333333,99.47916667,81.77083333,32.8125,88.02083333,33.33333333,33.85416667,92.70833333,59.89583333,47.39583333,14.0625,27.08333333,77.08333333,100,3.125,58.33333333,22.39583333,30.20833333,100,97.91666667,43.22916667,26.04166667,92.70833333,6.770833333,11.97916667,63.02083333,81.25,98.95833333,36.45833333,75,27.08333333
5,68.22916667,99.47916667,28.125,60.41666667,33.85416667,13.54166667,90.625,68.22916667,34.375,54.16666667,3.645833333,34.375,22.39583333,79.6875,84.89583333,68.22916667,43.75,99.47916667,27.60416667,99.47916667,11.45833333,70.83333333,100,41.14583333,98.4375,55.20833333,94.27083333,34.375,100,100,97.39583333,97.39583333,97.39583333,97.39583333,97.39583333,97.39583333,94.27083333,79.16666667,59.375,27.60416667,84.89583333,12.5,29.16666667,92.1875,4.166666667,30.72916667,60.9375,18.22916667,37.5,100,15.625,38.02083333,97.91666667,11.45833333,85.9375,99.47916667,40.10416667,72.91666667,96.35416667,23.95833333,98.4375,85.9375,86.45833333,72.91666667,29.16666667,99.47916667,13.02083333,92.70833333,97.39583333,85.41666667,56.25,99.47916667,18.75,42.70833333,99.47916667,56.77083333,47.39583333,94.27083333,17.70833333,71.875,96.35416667,68.75,55.20833333,33.33333333,25,33.33333333,95.3125,46.875,99.47916667,27.08333333,11.45833333,80.20833333,0,46.35416667,98.4375,43.75,95.83333333,100,56.25,24.47916667,97.91666667,10.9375,41.66666667,91.66666667,25,57.8125,97.91666667,40.10416667,63.02083333,96.875,100,15.625,92.70833333,38.02083333,29.6875,100,100,21.35416667,95.83333333,35.9375,83.33333333,100,99.47916667,30.20833333,84.375,6.770833333,100,94.27083333,99.47916667,25,43.75,87.5,86.97916667,45.3125,38.02083333,50,19.79166667,10.41666667,99.47916667,28.64583333,1.041666667,81.77083333,27.60416667,18.22916667,98.95833333,78.64583333,38.02083333,89.0625,30.20833333,13.54166667,92.70833333,49.47916667,19.27083333,84.89583333,44.79166667,31.25,93.22916667,69.27083333,52.08333333,17.70833333,25,79.16666667,100,6.25,53.64583333,25,33.85416667,97.39583333,95.3125,32.29166667,10.41666667,89.58333333,8.854166667,11.97916667,61.45833333,94.27083333,97.91666667,39.58333333,70.83333333,23.95833333
6,82.8125,99.47916667,26.5625,47.39583333,20.3125,10.41666667,78.64583333,82.8125,43.75,55.20833333,11.45833333,36.97916667,28.64583333,86.45833333,79.6875,82.8125,28.125,99.47916667,25,94.79166667,10.9375,31.77083333,99.47916667,11.45833333,100,39.0625,95.83333333,35.41666667,99.47916667,99.47916667,95.3125,95.3125,95.3125,95.3125,95.3125,95.3125,95.3125,64.58333333,46.35416667,24.47916667,81.77083333,14.0625,14.0625,91.66666667,1.5625,21.35416667,56.25,17.70833333,41.14583333,100,17.70833333,25,95.3125,6.770833333,59.375,97.91666667,30.72916667,26.04166667,91.66666667,26.04166667,97.91666667,59.89583333,81.77083333,46.35416667,30.20833333,99.47916667,13.54166667,96.35416667,99.47916667,45.83333333,51.5625,99.47916667,23.95833333,38.02083333,100,34.89583333,34.89583333,98.4375,11.45833333,92.70833333,96.35416667,56.25,53.64583333,32.8125,16.66666667,20.3125,84.375,50,98.95833333,19.27083333,92.1875,96.875,62.5,59.375,97.39583333,35.9375,91.14583333,100,23.4375,28.125,96.35416667,5.729166667,52.08333333,94.79166667,11.45833333,56.77083333,97.91666667,34.375,63.54166667,93.75,100,13.54166667,91.66666667,32.29166667,22.39583333,100,100,19.27083333,95.83333333,33.33333333,73.95833333,100,99.47916667,24.47916667,84.375,4.6875,100,79.16666667,97.91666667,27.60416667,42.70833333,83.33333333,93.75,68.75,40.10416667,47.39583333,10.9375,5.208333333,93.75,50.52083333,26.04166667,88.54166667,30.20833333,13.54166667,96.875,65.10416667,22.91666667,80.72916667,30.20833333,6.770833333,98.95833333,56.25,21.35416667,70.83333333,41.14583333,33.33333333,88.54166667,46.875,25.52083333,13.02083333,22.91666667,75.52083333,100,3.125,81.25,23.95833333,26.5625,98.95833333,92.70833333,10.41666667,6.770833333,90.625,6.25,11.97916667,10.41666667,54.6875,95.3125,38.02083333,77.60416667,23.95833333
7,84.375,98.4375,51.04166667,77.60416667,18.22916667,8.333333333,85.41666667,84.375,4.6875,15.10416667,40.10416667,34.89583333,26.04166667,80.72916667,79.16666667,84.375,60.41666667,97.91666667,19.27083333,95.83333333,10.9375,38.02083333,99.47916667,17.1875,98.4375,47.39583333,95.83333333,26.04166667,99.47916667,99.47916667,93.22916667,93.22916667,93.22916667,96.875,96.875,96.875,89.58333333,42.1875,38.54166667,20.83333333,78.125,9.375,21.875,91.66666667,2.083333333,25.52083333,60.41666667,17.1875,28.64583333,99.47916667,14.0625,22.39583333,95.83333333,6.25,62.5,97.91666667,31.77083333,33.85416667,93.75,25.52083333,100,68.75,80.20833333,56.25,33.85416667,82.8125,10.9375,5.208333333,97.39583333,1.5625,50.52083333,96.35416667,23.95833333,19.27083333,97.91666667,35.9375,31.25,98.95833333,11.45833333,85.41666667,97.91666667,58.85416667,41.66666667,28.125,31.25,22.39583333,66.66666667,43.22916667,100,24.47916667,6.770833333,91.66666667,10.41666667,58.85416667,94.79166667,36.97916667,70.83333333,100,26.04166667,20.83333333,98.95833333,9.895833333,28.125,93.22916667,12.5,39.58333333,97.91666667,31.77083333,50,91.14583333,100,13.02083333,90.10416667,26.04166667,18.75,100,100,30.20833333,93.22916667,33.85416667,40.10416667,100,99.47916667,21.35416667,80.72916667,6.25,100,64.58333333,99.47916667,21.875,40.10416667,80.20833333,93.22916667,56.77083333,54.6875,50,10.9375,6.25,91.66666667,4.6875,48.4375,72.39583333,23.95833333,11.45833333,88.54166667,72.39583333,51.5625,84.375,23.95833333,11.97916667,98.4375,28.64583333,7.291666667,85.9375,29.16666667,24.47916667,91.66666667,54.16666667,36.97916667,15.10416667,23.95833333,77.08333333,100,7.291666667,74.47916667,22.91666667,30.20833333,98.4375,86.97916667,19.27083333,8.854166667,87.5,4.166666667,8.333333333,25,67.70833333,94.79166667,33.85416667,79.6875,23.4375
8,84.89583333,97.39583333,22.39583333,27.60416667,17.70833333,7.8125,68.22916667,84.89583333,3.125,44.27083333,0.520833333,16.66666667,23.95833333,76.04166667,60.9375,84.89583333,33.33333333,95.3125,18.75,89.58333333,5.729166667,40.10416667,96.35416667,29.6875,98.95833333,53.125,95.3125,31.77083333,96.35416667,96.35416667,92.1875,92.1875,92.1875,94.27083333,94.27083333,94.27083333,87.5,34.89583333,25.52083333,17.70833333,79.6875,7.8125,7.8125,91.14583333,1.5625,27.08333333,60.9375,20.83333333,12.5,98.4375,6.25,11.97916667,96.875,7.8125,68.22916667,99.47916667,36.45833333,29.16666667,90.10416667,21.875,95.83333333,78.125,75,58.85416667,23.95833333,95.3125,9.895833333,17.70833333,97.91666667,0,42.1875,96.35416667,18.22916667,55.72916667,97.91666667,44.27083333,26.04166667,94.79166667,9.895833333,89.0625,97.39583333,60.41666667,54.6875,30.72916667,6.25,22.39583333,85.41666667,43.75,98.4375,17.1875,1.5625,87.5,0,35.9375,95.3125,17.70833333,72.91666667,99.47916667,39.0625,22.91666667,99.47916667,8.333333333,52.08333333,89.0625,19.27083333,54.6875,94.27083333,28.64583333,39.0625,80.20833333,100,9.375,88.54166667,27.08333333,14.58333333,100,99.47916667,21.875,92.70833333,35.41666667,24.47916667,100,98.4375,11.97916667,84.375,6.25,100,73.95833333,98.4375,27.08333333,40.625,82.8125,83.85416667,40.10416667,23.95833333,42.1875,11.97916667,5.208333333,98.95833333,4.6875,0,78.64583333,19.79166667,14.0625,93.75,73.4375,69.27083333,85.41666667,15.10416667,6.770833333,98.95833333,20.83333333,4.6875,68.22916667,36.97916667,27.08333333,83.85416667,45.3125,32.8125,11.45833333,24.47916667,70.83333333,100,16.66666667,74.47916667,22.91666667,33.33333333,95.83333333,88.54166667,20.3125,11.97916667,71.35416667,6.770833333,7.8125,40.10416667,81.25,97.91666667,36.45833333,75,28.64583333
9,56.25,99.47916667,23.95833333,63.02083333,20.3125,8.333333333,82.29166667,56.25,14.58333333,54.16666667,0.520833333,24.47916667,19.27083333,78.125,66.14583333,56.25,33.33333333,97.91666667,15.625,92.1875,8.333333333,50.52083333,99.47916667,10.9375,97.91666667,47.39583333,94.27083333,29.6875,99.47916667,99.47916667,95.83333333,95.83333333,95.83333333,88.02083333,88.02083333,88.02083333,89.58333333,41.66666667,24.47916667,23.4375,79.16666667,10.9375,13.02083333,85.41666667,0,22.39583333,59.89583333,18.22916667,16.66666667,98.95833333,7.291666667,17.1875,92.1875,4.6875,29.6875,100,33.33333333,11.45833333,84.375,19.79166667,91.14583333,65.10416667,70.3125,46.875,23.95833333,97.91666667,11.45833333,55.20833333,95.3125,12.5,34.375,98.4375,23.95833333,15.625,98.4375,32.29166667,34.375,88.02083333,7.8125,54.6875,92.70833333,46.35416667,46.35416667,25,27.60416667,26.5625,72.91666667,36.45833333,95.3125,18.75,50,93.75,15.10416667,44.79166667,95.83333333,19.27083333,81.25,100,58.33333333,22.39583333,99.47916667,6.25,14.0625,94.27083333,4.6875,45.3125,95.3125,35.9375,35.41666667,83.33333333,100,9.895833333,84.375,27.08333333,4.6875,100,99.47916667,18.75,92.1875,32.29166667,18.22916667,99.47916667,94.27083333,8.333333333,81.77083333,5.208333333,100,40.625,94.79166667,21.35416667,29.6875,80.72916667,79.6875,55.72916667,20.83333333,43.75,15.625,6.770833333,95.83333333,68.75,7.291666667,62.5,25.52083333,17.70833333,93.75,65.10416667,55.20833333,83.85416667,24.47916667,13.02083333,93.75,26.04166667,7.8125,79.16666667,37.5,28.64583333,82.29166667,38.54166667,11.45833333,13.02083333,24.47916667,73.4375,100,0,44.79166667,20.83333333,25.52083333,90.625,83.33333333,11.97916667,3.125,69.79166667,4.6875,4.6875,6.770833333,26.04166667,93.22916667,38.02083333,72.39583333,22.91666667
10,73.95833333,100,32.29166667,76.04166667,22.39583333,4.166666667,74.47916667,73.95833333,6.25,35.9375,0,20.3125,19.27083333,76.04166667,67.70833333,73.95833333,23.95833333,97.39583333,11.97916667,88.02083333,8.854166667,39.0625,99.47916667,18.75,96.875,43.22916667,91.14583333,20.83333333,99.47916667,99.47916667,90.10416667,90.10416667,90.10416667,79.16666667,79.16666667,79.16666667,89.58333333,37.5,30.72916667,16.66666667,73.95833333,9.895833333,7.8125,78.125,0,23.4375,58.85416667,16.66666667,20.83333333,97.91666667,9.375,14.58333333,93.75,6.25,43.75,99.47916667,29.16666667,8.333333333,84.375,23.95833333,95.3125,69.27083333,76.5625,59.375,19.79166667,100,8.854166667,20.3125,91.66666667,1.5625,39.0625,96.35416667,20.3125,53.125,98.95833333,8.333333333,22.91666667,92.1875,9.895833333,83.85416667,93.75,52.60416667,52.08333333,24.47916667,25,15.10416667,63.02083333,38.02083333,96.35416667,13.54166667,0.520833333,63.02083333,0,37.5,91.66666667,22.39583333,85.41666667,100,16.66666667,22.39583333,98.4375,8.854166667,78.125,82.29166667,28.125,43.75,95.3125,40.625,47.39583333,81.77083333,100,10.41666667,84.375,21.875,21.35416667,100,98.95833333,21.35416667,84.89583333,34.375,15.10416667,100,90.625,8.333333333,83.85416667,3.645833333,100,46.875,93.22916667,22.39583333,34.375,76.5625,90.10416667,62.5,27.08333333,40.625,11.45833333,7.291666667,95.3125,10.9375,0,85.41666667,20.3125,15.10416667,91.14583333,56.77083333,2.083333333,76.04166667,19.79166667,7.8125,94.27083333,18.75,11.97916667,68.22916667,34.89583333,30.20833333,82.29166667,42.1875,21.875,11.97916667,21.35416667,70.83333333,100,1.041666667,60.41666667,20.83333333,26.5625,94.79166667,85.41666667,11.97916667,6.25,76.04166667,4.166666667,7.291666667,13.54166667,32.29166667,94.27083333,32.8125,68.75,26.04166667
11,67.1875,96.35416667,26.5625,45.83333333,18.75,13.54166667,75.52083333,67.1875,66.14583333,36.97916667,1.041666667,29.6875,16.14583333,70.83333333,72.91666667,67.1875,39.0625,99.47916667,17.70833333,90.625,10.41666667,26.04166667,99.47916667,3.645833333,92.70833333,44.27083333,91.14583333,20.3125,99.47916667,99.47916667,96.35416667,96.35416667,96.35416667,82.8125,82.8125,82.8125,87.5,30.72916667,24.47916667,20.3125,75,8.854166667,13.54166667,86.97916667,1.041666667,22.91666667,60.41666667,15.625,10.41666667,98.95833333,7.8125,13.02083333,89.0625,6.25,44.27083333,97.91666667,30.72916667,10.9375,87.5,20.83333333,85.9375,44.27083333,64.0625,44.79166667,26.5625,100,11.97916667,52.08333333,95.3125,3.645833333,41.14583333,96.35416667,13.02083333,16.14583333,94.79166667,21.35416667,26.04166667,84.375,15.10416667,36.97916667,92.1875,20.83333333,50,21.35416667,17.1875,16.66666667,67.1875,31.25,96.875,16.66666667,57.8125,91.66666667,0.520833333,41.66666667,94.79166667,17.70833333,34.89583333,100,40.10416667,19.79166667,96.35416667,10.41666667,13.54166667,79.16666667,4.6875,44.27083333,92.70833333,31.25,29.16666667,73.95833333,100,8.854166667,78.64583333,22.39583333,5.208333333,100,99.47916667,21.875,91.14583333,38.54166667,12.5,100,85.41666667,5.208333333,78.125,4.166666667,100,29.6875,96.875,22.39583333,35.9375,75.52083333,84.89583333,40.10416667,13.54166667,40.10416667,12.5,8.333333333,98.95833333,26.5625,2.083333333,84.89583333,20.3125,14.0625,95.83333333,71.875,31.25,76.04166667,22.39583333,10.41666667,81.77083333,9.895833333,7.291666667,78.64583333,18.75,23.95833333,76.04166667,34.375,19.79166667,6.770833333,18.22916667,71.875,100,9.375,32.8125,17.1875,26.04166667,92.1875,79.16666667,13.54166667,3.125,65.10416667,3.645833333,4.166666667,7.291666667,21.875,73.95833333,33.85416667,64.0625,21.35416667
12,66.66666667,97.91666667,37.5,45.3125,13.54166667,7.8125,76.5625,66.66666667,3.125,11.97916667,2.083333333,28.64583333,15.625,40.625,39.58333333,66.66666667,27.60416667,97.91666667,16.66666667,93.22916667,8.333333333,20.3125,100,1.5625,92.70833333,36.97916667,86.97916667,19.79166667,100,100,92.70833333,92.70833333,92.70833333,77.60416667,77.60416667,77.60416667,87.5,39.58333333,28.64583333,14.58333333,71.35416667,8.854166667,5.208333333,89.58333333,0,15.625,57.8125,14.0625,23.4375,98.95833333,10.9375,11.45833333,88.54166667,6.770833333,49.47916667,95.83333333,30.20833333,14.0625,86.97916667,24.47916667,89.0625,30.20833333,67.70833333,40.10416667,23.4375,83.33333333,6.25,81.77083333,87.5,0,27.08333333,97.39583333,16.66666667,33.85416667,95.83333333,19.27083333,21.875,87.5,10.41666667,69.27083333,91.14583333,10.9375,40.625,23.4375,23.4375,12.5,66.66666667,33.33333333,95.83333333,11.45833333,20.3125,83.85416667,0,35.9375,82.8125,18.75,40.10416667,98.95833333,25,16.66666667,96.875,5.729166667,31.77083333,81.25,3.125,33.85416667,92.1875,28.125,40.10416667,75.52083333,100,10.41666667,81.77083333,19.27083333,0,100,98.95833333,16.66666667,88.02083333,28.64583333,15.625,100,79.16666667,4.6875,73.95833333,6.25,100,46.875,92.1875,23.95833333,32.29166667,75,83.85416667,40.10416667,30.20833333,33.33333333,6.770833333,6.770833333,75.52083333,2.604166667,0,55.20833333,21.875,14.58333333,93.22916667,73.95833333,38.02083333,88.02083333,16.14583333,5.208333333,92.1875,15.10416667,8.854166667,62.5,30.20833333,24.47916667,76.5625,48.95833333,32.29166667,13.54166667,18.75,68.22916667,100,4.166666667,68.22916667,19.27083333,23.95833333,89.58333333,87.5,14.58333333,9.895833333,60.41666667,4.6875,7.291666667,23.4375,53.125,91.14583333,33.85416667,67.1875,26.04166667
13,67.1875,98.4375,21.875,59.89583333,14.58333333,9.895833333,72.91666667,67.1875,5.729166667,62.5,19.27083333,21.35416667,14.58333333,63.54166667,65.10416667,67.1875,12.5,97.39583333,22.39583333,93.75,9.375,53.125,100,11.45833333,98.4375,41.14583333,86.45833333,31.25,100,100,95.83333333,95.83333333,95.83333333,88.54166667,88.54166667,88.54166667,84.375,38.54166667,21.35416667,10.9375,70.83333333,8.333333333,5.729166667,85.41666667,1.041666667,22.91666667,57.29166667,17.1875,10.41666667,96.35416667,9.895833333,8.333333333,90.10416667,5.208333333,24.47916667,90.10416667,25.52083333,4.6875,86.97916667,18.22916667,96.875,67.70833333,66.66666667,45.3125,20.3125,86.45833333,13.02083333,39.0625,95.83333333,1.5625,32.8125,94.27083333,16.14583333,45.3125,96.35416667,27.08333333,30.72916667,88.54166667,12.5,85.9375,91.66666667,69.27083333,36.45833333,20.3125,16.66666667,28.125,65.10416667,36.45833333,95.83333333,17.70833333,0.520833333,76.5625,1.5625,35.9375,94.79166667,21.875,57.8125,99.47916667,41.14583333,16.14583333,97.39583333,13.54166667,68.22916667,88.54166667,17.1875,40.10416667,89.58333333,22.39583333,31.77083333,74.47916667,100,7.291666667,82.29166667,21.35416667,2.083333333,100,94.79166667,18.75,89.0625,33.85416667,8.854166667,99.47916667,70.3125,4.6875,74.47916667,4.166666667,100,36.45833333,95.3125,18.22916667,27.60416667,75.52083333,86.97916667,41.66666667,32.8125,36.45833333,10.9375,5.729166667,97.91666667,2.083333333,0.520833333,58.33333333,16.14583333,14.58333333,96.35416667,58.85416667,10.41666667,86.45833333,18.75,7.291666667,90.10416667,37.5,10.41666667,74.47916667,35.41666667,26.04166667,73.95833333,27.08333333,20.3125,9.895833333,14.58333333,64.0625,100,2.083333333,44.27083333,18.22916667,23.95833333,85.41666667,86.97916667,5.729166667,5.208333333,49.47916667,4.166666667,6.25,3.645833333,36.97916667,89.0625,29.6875,67.1875,16.66666667
14,66.14583333,94.27083333,12.5,29.16666667,18.22916667,8.854166667,70.3125,66.14583333,0.520833333,50.52083333,2.083333333,28.125,15.625,72.91666667,52.60416667,66.14583333,31.25,94.79166667,15.10416667,92.1875,5.208333333,51.5625,99.47916667,25.52083333,92.70833333,38.02083333,85.41666667,29.6875,99.47916667,99.47916667,94.27083333,94.27083333,94.27083333,94.79166667,94.79166667,94.79166667,82.8125,41.14583333,31.25,13.54166667,72.39583333,9.895833333,7.291666667,85.41666667,0,19.79166667,55.20833333,16.66666667,10.9375,95.83333333,15.10416667,10.41666667,86.45833333,5.729166667,28.64583333,92.70833333,23.4375,7.8125,81.25,20.3125,97.39583333,56.77083333,69.27083333,48.95833333,19.27083333,93.22916667,8.854166667,4.166666667,95.3125,0,32.29166667,94.27083333,15.625,36.97916667,95.83333333,28.125,27.08333333,89.58333333,7.8125,84.89583333,90.10416667,60.41666667,49.47916667,31.77083333,14.58333333,18.22916667,63.02083333,31.77083333,93.75,10.9375,0,85.9375,0,31.25,77.08333333,27.08333333,22.39583333,98.4375,18.75,20.3125,97.91666667,3.645833333,44.27083333,73.95833333,31.25,46.875,92.70833333,24.47916667,38.02083333,72.91666667,99.47916667,8.333333333,80.20833333,17.70833333,0,100,87.5,17.70833333,84.375,24.47916667,13.02083333,99.47916667,56.77083333,4.6875,69.27083333,4.166666667,99.47916667,31.77083333,91.66666667,20.3125,25,70.83333333,86.45833333,39.0625,33.33333333,34.89583333,11.97916667,5.208333333,45.83333333,0,0,63.54166667,20.3125,13.54166667,90.10416667,41.14583333,25,80.20833333,16.66666667,5.729166667,94.27083333,15.625,7.291666667,66.66666667,29.16666667,22.91666667,79.16666667,42.1875,34.89583333,9.375,18.22916667,64.58333333,100,8.333333333,59.89583333,17.1875,24.47916667,86.45833333,81.77083333,10.9375,10.9375,57.8125,5.729166667,7.291666667,15.625,22.91666667,90.10416667,31.77083333,66.66666667,20.3125
15,75,87.5,18.22916667,48.95833333,14.0625,6.770833333,73.95833333,75,21.35416667,79.6875,0,24.47916667,23.4375,68.75,60.41666667,75,7.8125,94.79166667,10.9375,88.02083333,9.375,29.6875,98.4375,21.35416667,96.875,39.0625,87.5,28.64583333,98.4375,98.4375,92.1875,92.1875,92.1875,94.27083333,94.27083333,94.27083333,75.52083333,35.41666667,30.72916667,15.625,68.75,10.41666667,0.520833333,80.20833333,0,19.27083333,45.83333333,16.66666667,5.208333333,92.1875,8.333333333,8.333333333,84.375,7.8125,18.75,95.83333333,25,9.895833333,84.375,17.70833333,93.75,37.5,67.70833333,65.10416667,18.22916667,90.625,9.895833333,3.645833333,86.45833333,3.645833333,19.79166667,94.27083333,21.875,9.895833333,95.83333333,1.041666667,22.91666667,95.3125,8.333333333,71.35416667,91.66666667,62.5,35.9375,25.52083333,23.4375,24.47916667,60.41666667,31.77083333,97.91666667,15.10416667,2.083333333,97.91666667,0,40.625,89.58333333,23.95833333,14.0625,98.4375,4.6875,10.9375,93.75,6.770833333,63.02083333,81.25,22.91666667,43.22916667,95.3125,26.04166667,34.375,58.85416667,99.47916667,6.770833333,79.16666667,14.0625,2.604166667,100,88.02083333,18.22916667,78.64583333,28.64583333,10.9375,99.47916667,66.14583333,3.645833333,66.66666667,3.645833333,100,29.6875,88.54166667,18.22916667,26.04166667,67.70833333,90.10416667,25.52083333,20.83333333,36.97916667,9.895833333,5.729166667,89.0625,0,0.520833333,68.75,23.4375,15.10416667,94.27083333,39.58333333,8.333333333,86.45833333,11.45833333,13.02083333,81.77083333,32.29166667,11.97916667,67.70833333,28.125,19.79166667,78.64583333,27.08333333,21.875,11.97916667,14.58333333,65.10416667,100,12.5,77.60416667,16.66666667,19.79166667,74.47916667,79.16666667,6.770833333,5.208333333,50.52083333,5.729166667,6.770833333,2.083333333,14.58333333,86.45833333,26.04166667,66.66666667,17.70833333
16,74.47916667,97.39583333,10.9375,36.45833333,18.22916667,9.375,71.35416667,74.47916667,73.95833333,81.77083333,44.79166667,29.6875,14.58333333,72.91666667,48.95833333,74.47916667,37.5,92.70833333,13.54166667,83.33333333,6.770833333,20.83333333,100,6.770833333,96.35416667,40.625,88.02083333,23.4375,100,100,92.1875,92.1875,92.1875,87.5,87.5,87.5,83.85416667,40.10416667,20.83333333,14.58333333,65.10416667,9.375,0,71.875,0,18.75,55.72916667,15.10416667,8.854166667,93.22916667,8.854166667,5.729166667,74.47916667,4.166666667,40.10416667,90.625,26.5625,9.895833333,75,23.4375,88.54166667,68.75,70.3125,26.04166667,20.3125,95.83333333,11.97916667,86.97916667,88.02083333,65.625,29.16666667,95.83333333,18.22916667,55.72916667,91.66666667,27.08333333,19.79166667,84.89583333,7.8125,60.9375,91.14583333,34.375,35.41666667,27.60416667,18.22916667,28.125,54.16666667,35.9375,92.1875,14.0625,59.375,91.66666667,3.125,38.02083333,93.22916667,25.52083333,34.375,99.47916667,27.08333333,18.75,94.27083333,4.6875,27.60416667,80.20833333,18.75,33.85416667,89.58333333,23.95833333,39.0625,50,99.47916667,8.333333333,74.47916667,16.14583333,0.520833333,100,50,15.625,76.5625,19.79166667,4.6875,100,52.08333333,4.166666667,64.0625,3.645833333,99.47916667,23.95833333,79.16666667,23.4375,30.72916667,70.83333333,88.54166667,28.125,15.10416667,38.54166667,9.375,8.854166667,98.95833333,93.75,19.27083333,62.5,27.08333333,11.97916667,91.66666667,71.875,34.89583333,80.20833333,20.83333333,10.41666667,82.8125,34.375,18.22916667,68.22916667,28.125,20.83333333,72.39583333,23.95833333,20.83333333,13.02083333,17.1875,57.8125,100,0,45.83333333,15.625,21.35416667,78.125,71.35416667,8.854166667,7.291666667,43.75,3.125,5.729166667,5.729166667,24.47916667,83.33333333,33.85416667,62.5,25.52083333
17,69.79166667,93.22916667,28.125,22.91666667,14.0625,15.10416667,73.4375,69.79166667,0,55.20833333,0,21.875,13.54166667,56.77083333,45.83333333,69.79166667,5.729166667,93.22916667,11.97916667,83.33333333,8.854166667,9.375,94.79166667,7.8125,97.39583333,33.33333333,87.5,21.35416667,94.79166667,94.79166667,88.54166667,88.54166667,88.54166667,91.66666667,91.66666667,91.66666667,84.89583333,38.02083333,26.04166667,14.0625,58.85416667,7.291666667,0.520833333,79.16666667,0,17.1875,52.08333333,14.0625,8.854166667,93.22916667,11.97916667,8.333333333,73.4375,3.125,17.1875,91.66666667,22.91666667,14.0625,71.35416667,20.3125,94.79166667,50.52083333,67.1875,22.91666667,19.79166667,88.02083333,11.45833333,49.47916667,92.1875,0,30.20833333,89.58333333,15.625,22.91666667,95.3125,12.5,21.875,89.58333333,9.375,34.89583333,87.5,26.04166667,34.89583333,20.3125,16.66666667,27.08333333,52.60416667,30.20833333,96.875,16.14583333,1.5625,87.5,0.520833333,27.60416667,92.70833333,17.1875,16.14583333,98.95833333,10.41666667,14.0625,89.58333333,6.25,18.22916667,83.85416667,12.5,44.79166667,89.58333333,20.3125,28.64583333,50.52083333,99.47916667,6.25,75.52083333,16.66666667,0.520833333,100,69.79166667,18.22916667,79.6875,28.125,7.8125,100,50.52083333,3.645833333,61.45833333,2.604166667,99.47916667,32.29166667,79.6875,19.27083333,27.08333333,71.35416667,82.29166667,36.97916667,17.1875,34.375,13.02083333,7.8125,56.25,0.520833333,0,46.35416667,13.02083333,13.54166667,81.25,51.5625,16.14583333,67.1875,13.54166667,6.770833333,94.79166667,17.70833333,4.166666667,49.47916667,20.83333333,14.58333333,73.95833333,22.91666667,33.85416667,7.8125,14.58333333,59.89583333,100,8.333333333,42.70833333,15.10416667,21.35416667,80.72916667,68.75,12.5,9.895833333,31.25,2.604166667,5.208333333,11.45833333,32.29166667,93.75,29.16666667,67.70833333,20.83333333
18,57.8125,95.83333333,22.39583333,50.52083333,15.10416667,10.41666667,66.14583333,57.8125,0.520833333,43.75,0,22.39583333,17.1875,70.83333333,28.64583333,57.8125,25,95.3125,10.9375,83.33333333,7.291666667,19.27083333,98.95833333,10.9375,91.66666667,32.8125,84.375,11.97916667,98.95833333,98.95833333,86.97916667,86.97916667,86.97916667,85.9375,85.9375,85.9375,79.16666667,28.125,25.52083333,13.02083333,63.02083333,8.854166667,0,83.33333333,0.520833333,18.22916667,51.5625,14.58333333,5.208333333,90.625,9.375,7.8125,81.77083333,6.25,16.66666667,88.54166667,22.91666667,9.375,70.83333333,20.83333333,93.22916667,59.375,69.27083333,38.54166667,16.66666667,98.95833333,11.45833333,7.291666667,82.29166667,0,17.1875,88.54166667,16.14583333,25,91.14583333,19.27083333,22.91666667,86.45833333,8.854166667,57.29166667,91.66666667,51.04166667,34.375,21.35416667,33.85416667,34.375,38.02083333,26.04166667,94.79166667,14.0625,1.041666667,65.10416667,0,27.60416667,86.97916667,16.66666667,25,96.875,11.97916667,10.9375,94.27083333,6.25,29.6875,69.27083333,21.35416667,34.89583333,78.64583333,27.08333333,28.125,29.16666667,99.47916667,9.895833333,75.52083333,14.58333333,0,100,53.64583333,17.70833333,76.5625,21.875,13.54166667,99.47916667,20.3125,2.604166667,66.66666667,3.645833333,99.47916667,26.04166667,84.89583333,19.27083333,28.64583333,68.75,79.6875,31.77083333,36.45833333,34.375,10.41666667,8.333333333,76.5625,0,0,54.6875,20.3125,15.10416667,91.14583333,32.8125,19.79166667,68.75,10.41666667,11.45833333,84.375,25.52083333,36.97916667,45.3125,25,25,67.1875,27.60416667,24.47916667,11.97916667,16.66666667,58.33333333,100,0.520833333,5.208333333,15.10416667,17.70833333,73.95833333,63.02083333,7.291666667,8.854166667,34.89583333,2.083333333,5.208333333,18.75,14.0625,84.375,28.125,62.5,21.35416667
19,56.77083333,93.75,6.770833333,27.60416667,16.14583333,8.854166667,73.95833333,56.77083333,4.6875,90.625,15.625,29.6875,19.27083333,63.02083333,76.5625,56.77083333,23.95833333,91.14583333,16.14583333,89.0625,9.375,60.41666667,98.95833333,22.39583333,96.35416667,23.95833333,80.20833333,25.52083333,98.95833333,98.95833333,90.10416667,90.10416667,90.10416667,81.77083333,81.77083333,81.77083333,78.64583333,40.625,25.52083333,16.66666667,57.8125,9.375,0,86.45833333,0,16.66666667,44.79166667,15.10416667,9.375,92.1875,9.375,9.895833333,77.08333333,5.208333333,42.1875,92.1875,26.5625,26.04166667,66.14583333,18.22916667,91.66666667,35.41666667,71.35416667,11.97916667,18.75,97.39583333,9.895833333,92.70833333,86.45833333,18.22916667,22.91666667,92.70833333,21.35416667,36.45833333,90.625,21.875,16.66666667,93.22916667,9.375,30.20833333,80.20833333,14.0625,32.8125,23.4375,20.83333333,14.0625,29.6875,27.60416667,94.79166667,12.5,53.64583333,75.52083333,2.083333333,38.02083333,91.66666667,23.4375,41.14583333,97.39583333,35.41666667,12.5,92.70833333,8.333333333,41.66666667,88.54166667,6.25,38.54166667,86.97916667,25.52083333,28.125,44.79166667,99.47916667,7.291666667,75,13.54166667,1.5625,100,72.91666667,18.22916667,79.6875,18.75,14.58333333,99.47916667,26.5625,4.166666667,64.0625,4.166666667,99.47916667,22.91666667,81.77083333,18.75,28.125,62.5,69.79166667,31.77083333,25,36.97916667,9.895833333,5.729166667,96.875,2.083333333,0,69.27083333,20.83333333,15.10416667,91.66666667,63.54166667,39.0625,74.47916667,16.66666667,9.895833333,91.14583333,9.375,13.54166667,59.375,30.72916667,21.875,73.4375,39.0625,30.72916667,8.333333333,13.02083333,55.20833333,100,1.5625,36.45833333,15.625,17.70833333,69.79166667,54.16666667,4.6875,6.25,30.72916667,2.604166667,5.208333333,5.208333333,22.39583333,85.9375,29.6875,62.5,19.27083333
20,73.95833333,79.6875,14.58333333,25,10.41666667,3.645833333,64.0625,73.95833333,3.645833333,73.95833333,0,19.27083333,17.1875,55.72916667,45.83333333,73.95833333,1.5625,94.27083333,14.58333333,81.25,6.770833333,47.91666667,100,14.0625,85.9375,31.77083333,82.29166667,20.83333333,100,100,86.45833333,86.45833333,86.45833333,85.41666667,85.41666667,85.41666667,76.5625,21.875,16.66666667,14.0625,60.9375,7.291666667,0,84.375,0,18.75,44.27083333,14.58333333,4.6875,88.02083333,6.770833333,6.770833333,67.1875,4.166666667,24.47916667,91.14583333,21.875,13.54166667,70.83333333,17.1875,84.375,48.4375,66.14583333,23.4375,16.14583333,96.875,7.8125,27.08333333,82.8125,4.166666667,25.52083333,92.70833333,19.79166667,9.895833333,90.625,8.854166667,19.79166667,91.66666667,13.02083333,59.375,91.66666667,34.89583333,38.54166667,30.20833333,16.66666667,8.854166667,50.52083333,22.39583333,86.97916667,13.54166667,0,57.8125,0,29.6875,86.97916667,21.875,15.10416667,95.83333333,5.729166667,17.1875,90.625,6.770833333,35.41666667,77.08333333,10.9375,34.375,86.97916667,23.4375,17.1875,29.16666667,98.95833333,9.895833333,72.39583333,14.58333333,5.208333333,100,33.33333333,17.1875,68.75,19.79166667,4.166666667,99.47916667,13.54166667,3.645833333,60.41666667,3.645833333,99.47916667,34.375,84.375,18.22916667,32.29166667,69.79166667,82.29166667,29.16666667,18.22916667,30.20833333,9.895833333,3.645833333,72.39583333,1.5625,1.5625,55.72916667,19.79166667,13.02083333,86.45833333,28.125,5.729166667,66.14583333,19.79166667,7.8125,82.29166667,17.1875,10.9375,45.83333333,23.95833333,21.875,65.10416667,25.52083333,16.66666667,8.854166667,13.54166667,57.8125,100,1.5625,52.08333333,16.14583333,21.35416667,67.70833333,61.45833333,3.645833333,5.729166667,43.22916667,5.208333333,4.166666667,9.895833333,31.25,85.9375,27.60416667,60.9375,22.91666667
21,63.54166667,95.3125,27.60416667,52.60416667,11.45833333,6.770833333,66.14583333,63.54166667,36.97916667,73.4375,2.083333333,23.95833333,16.14583333,59.89583333,40.10416667,63.54166667,8.854166667,85.41666667,14.58333333,81.25,3.125,64.58333333,97.39583333,10.9375,94.27083333,40.10416667,85.41666667,23.95833333,97.39583333,97.39583333,89.58333333,89.58333333,89.58333333,89.0625,89.0625,89.0625,76.5625,34.375,24.47916667,12.5,56.77083333,8.333333333,2.083333333,77.60416667,0,21.35416667,55.20833333,17.1875,6.770833333,86.97916667,9.895833333,4.166666667,72.39583333,3.125,27.60416667,90.10416667,25,22.39583333,66.66666667,20.83333333,88.02083333,28.64583333,70.3125,40.10416667,14.58333333,91.66666667,6.25,19.27083333,83.85416667,3.645833333,30.20833333,94.79166667,15.10416667,13.02083333,86.45833333,11.45833333,17.70833333,83.33333333,9.895833333,73.4375,88.54166667,19.79166667,36.45833333,21.875,32.29166667,17.70833333,42.70833333,22.91666667,91.14583333,11.45833333,0.520833333,70.83333333,2.604166667,34.375,74.47916667,20.3125,23.4375,95.3125,16.14583333,13.02083333,93.22916667,9.375,22.39583333,73.4375,3.645833333,34.375,89.0625,20.3125,22.91666667,38.02083333,98.95833333,10.9375,65.10416667,13.54166667,2.083333333,100,46.875,18.22916667,75,25,13.54166667,99.47916667,31.25,4.166666667,60.41666667,5.729166667,99.47916667,43.22916667,75,21.35416667,28.125,67.70833333,81.77083333,41.14583333,34.89583333,35.9375,9.895833333,7.291666667,91.14583333,82.8125,0,51.5625,20.83333333,19.27083333,89.58333333,25.52083333,5.729166667,67.70833333,16.14583333,10.41666667,95.83333333,34.375,3.125,57.8125,26.04166667,22.39583333,65.625,29.16666667,23.95833333,9.895833333,13.02083333,57.29166667,100,1.5625,16.14583333,20.3125,24.47916667,60.9375,61.45833333,6.25,4.6875,33.33333333,4.166666667,4.166666667,17.1875,41.14583333,85.41666667,28.125,59.375,25
22,48.4375,90.10416667,9.895833333,22.39583333,15.10416667,9.895833333,64.58333333,48.4375,4.166666667,93.75,0,24.47916667,18.75,68.75,30.20833333,48.4375,3.125,91.66666667,9.895833333,84.375,4.166666667,32.8125,85.41666667,7.8125,78.64583333,26.5625,84.89583333,26.04166667,85.41666667,85.41666667,85.41666667,85.41666667,85.41666667,82.8125,82.8125,82.8125,77.60416667,38.54166667,23.95833333,11.45833333,57.8125,9.895833333,0.520833333,80.20833333,0,18.22916667,53.64583333,17.1875,6.25,76.04166667,9.375,7.8125,65.10416667,6.25,34.375,88.54166667,22.91666667,9.375,64.58333333,16.14583333,90.10416667,37.5,68.75,20.83333333,19.27083333,99.47916667,11.45833333,85.9375,83.33333333,31.25,28.125,93.22916667,16.14583333,32.29166667,78.64583333,8.333333333,20.3125,85.9375,8.333333333,30.72916667,88.54166667,33.85416667,33.33333333,22.39583333,8.854166667,12.5,39.58333333,22.91666667,92.1875,16.14583333,7.8125,72.91666667,0,19.27083333,78.125,15.625,26.5625,95.83333333,3.645833333,7.8125,91.66666667,3.645833333,49.47916667,88.02083333,11.45833333,39.58333333,86.97916667,17.1875,30.20833333,45.83333333,99.47916667,8.333333333,69.27083333,13.54166667,0,100,34.375,16.14583333,76.5625,23.95833333,7.291666667,99.47916667,18.75,4.166666667,66.14583333,2.604166667,100,37.5,86.97916667,14.58333333,27.08333333,68.75,57.8125,31.25,16.66666667,32.8125,11.45833333,5.208333333,73.4375,1.5625,1.041666667,51.5625,17.70833333,15.10416667,82.29166667,20.3125,13.54166667,66.14583333,6.25,4.166666667,90.10416667,13.02083333,9.895833333,56.77083333,27.08333333,25.52083333,70.83333333,31.77083333,19.27083333,8.854166667,14.0625,52.60416667,100,6.25,11.97916667,16.66666667,21.35416667,70.3125,73.95833333,3.645833333,1.041666667,32.29166667,4.166666667,5.208333333,9.895833333,17.70833333,87.5,26.5625,59.375,20.83333333
23,57.29166667,78.64583333,9.895833333,15.10416667,12.5,8.854166667,61.45833333,57.29166667,0.520833333,84.89583333,0,15.10416667,13.54166667,53.64583333,33.85416667,57.29166667,1.041666667,89.0625,5.208333333,86.97916667,4.166666667,22.91666667,80.20833333,19.79166667,74.47916667,32.8125,81.77083333,28.125,80.20833333,80.20833333,84.375,84.375,84.375,81.25,81.25,81.25,72.39583333,34.375,19.27083333,15.10416667,56.25,8.854166667,1.041666667,85.41666667,0,17.70833333,50.52083333,16.14583333,5.729166667,78.125,4.166666667,6.770833333,67.70833333,5.208333333,31.77083333,82.8125,21.875,7.291666667,68.75,17.70833333,93.75,51.5625,64.0625,29.6875,16.14583333,70.83333333,7.8125,3.125,67.70833333,3.125,25,89.58333333,15.10416667,11.45833333,83.85416667,27.08333333,14.58333333,84.89583333,9.375,42.1875,83.85416667,21.35416667,29.16666667,21.35416667,26.5625,15.10416667,39.0625,19.79166667,93.22916667,13.02083333,0,66.66666667,0,19.27083333,70.83333333,13.54166667,16.66666667,92.1875,15.10416667,11.97916667,90.10416667,4.166666667,20.3125,75.52083333,6.770833333,39.0625,86.97916667,19.27083333,22.39583333,35.41666667,98.95833333,9.895833333,65.10416667,16.66666667,3.645833333,100,39.0625,17.70833333,73.4375,21.35416667,4.6875,99.47916667,14.58333333,3.125,58.33333333,4.166666667,100,31.25,73.4375,16.66666667,26.5625,65.625,88.02083333,30.72916667,13.02083333,30.20833333,8.854166667,5.729166667,21.875,3.125,0,43.22916667,16.66666667,17.70833333,78.64583333,39.0625,9.375,60.9375,6.770833333,6.25,92.70833333,7.291666667,6.770833333,54.6875,27.60416667,26.04166667,70.3125,30.72916667,22.39583333,9.375,11.45833333,56.25,100,6.25,55.20833333,18.75,19.79166667,72.39583333,73.4375,4.6875,3.125,39.0625,3.645833333,3.645833333,2.083333333,24.47916667,83.85416667,22.91666667,54.16666667,17.70833333
24,48.4375,80.20833333,18.22916667,19.79166667,14.0625,4.6875,69.27083333,48.4375,0.520833333,96.35416667,0,18.22916667,14.58333333,62.5,42.1875,48.4375,13.54166667,92.1875,5.729166667,88.54166667,5.208333333,13.54166667,91.66666667,9.895833333,63.54166667,29.16666667,76.5625,26.5625,91.66666667,91.66666667,88.54166667,88.54166667,88.54166667,72.39583333,72.39583333,72.39583333,71.875,42.70833333,35.9375,13.54166667,56.25,8.333333333,0,81.25,0,19.27083333,44.79166667,15.625,7.8125,77.60416667,8.333333333,7.291666667,65.10416667,4.6875,20.3125,84.375,21.35416667,8.333333333,65.625,20.3125,84.375,33.85416667,68.22916667,25,16.14583333,83.33333333,6.25,4.166666667,68.75,6.770833333,17.1875,90.10416667,15.10416667,21.875,85.9375,34.375,15.10416667,78.64583333,7.8125,35.41666667,88.02083333,9.375,38.02083333,18.75,16.66666667,23.4375,43.22916667,23.95833333,92.1875,9.895833333,0.520833333,91.14583333,0,22.39583333,73.4375,14.58333333,22.91666667,92.1875,19.27083333,11.45833333,88.02083333,3.645833333,9.895833333,57.29166667,2.604166667,30.20833333,88.02083333,23.95833333,23.95833333,43.22916667,98.4375,7.291666667,69.27083333,16.14583333,0,100,34.375,16.14583333,67.1875,26.04166667,4.166666667,99.47916667,9.375,5.729166667,56.25,2.604166667,100,30.72916667,77.08333333,15.10416667,25,67.70833333,85.41666667,31.25,17.70833333,32.29166667,9.895833333,4.6875,90.10416667,0.520833333,0,43.22916667,14.58333333,14.58333333,86.45833333,42.70833333,11.97916667,62.5,6.25,3.125,83.85416667,7.8125,5.729166667,64.0625,29.16666667,26.04166667,75.52083333,17.70833333,14.58333333,8.854166667,13.02083333,54.16666667,100,0,26.04166667,18.22916667,18.22916667,63.02083333,71.35416667,6.25,2.604166667,34.375,3.125,5.208333333,21.35416667,19.79166667,86.97916667,21.35416667,58.33333333,18.22916667
25,50.52083333,76.04166667,4.6875,25.52083333,7.8125,4.6875,71.35416667,50.52083333,2.083333333,63.02083333,1.041666667,23.95833333,13.02083333,57.8125,42.70833333,50.52083333,35.9375,92.1875,9.895833333,80.72916667,5.208333333,17.70833333,86.45833333,33.33333333,88.54166667,37.5,82.8125,27.08333333,86.45833333,86.45833333,88.54166667,88.54166667,88.54166667,81.77083333,81.77083333,81.77083333,77.08333333,47.91666667,23.4375,11.45833333,50.52083333,6.25,0.520833333,83.33333333,0,18.22916667,36.97916667,16.66666667,9.375,75.52083333,6.25,7.291666667,58.33333333,6.770833333,15.625,80.20833333,18.22916667,8.333333333,68.75,21.35416667,93.22916667,28.125,59.89583333,30.20833333,18.22916667,96.35416667,7.8125,67.70833333,75,0,21.35416667,94.27083333,15.625,27.60416667,82.8125,16.66666667,22.91666667,87.5,6.770833333,60.41666667,85.9375,29.6875,31.77083333,18.75,16.14583333,12.5,40.10416667,20.3125,89.0625,7.8125,9.375,87.5,0.520833333,25.52083333,85.9375,16.66666667,30.72916667,93.75,13.54166667,14.58333333,85.41666667,6.25,18.75,82.29166667,9.895833333,34.375,87.5,27.08333333,28.125,34.375,98.4375,7.291666667,67.1875,14.58333333,0,100,61.97916667,16.66666667,53.125,19.79166667,7.291666667,99.47916667,9.895833333,5.208333333,62.5,4.6875,100,23.95833333,68.22916667,16.14583333,32.29166667,66.66666667,88.54166667,22.91666667,10.41666667,31.25,6.770833333,2.604166667,89.0625,1.5625,2.083333333,55.72916667,12.5,15.10416667,80.20833333,55.72916667,28.64583333,60.9375,9.375,5.208333333,81.77083333,2.604166667,3.125,52.08333333,33.85416667,26.04166667,63.54166667,35.41666667,20.3125,8.333333333,15.625,48.95833333,100,0,26.5625,16.66666667,19.79166667,65.625,58.33333333,3.645833333,6.25,30.72916667,6.770833333,4.6875,13.02083333,11.45833333,88.54166667,24.47916667,54.6875,19.79166667
26,52.08333333,80.72916667,7.291666667,30.20833333,9.895833333,6.770833333,63.54166667,52.08333333,4.166666667,97.39583333,0,12.5,15.10416667,63.02083333,28.64583333,52.08333333,11.45833333,90.10416667,11.97916667,77.08333333,7.8125,4.6875,96.35416667,9.375,81.25,18.22916667,69.27083333,19.27083333,96.35416667,96.35416667,92.1875,92.1875,92.1875,75,75,75,71.35416667,45.3125,19.79166667,11.97916667,53.125,8.854166667,3.645833333,84.89583333,0,18.22916667,43.22916667,16.14583333,8.854166667,70.83333333,5.729166667,6.25,61.45833333,3.645833333,29.16666667,68.75,23.95833333,14.0625,69.27083333,17.1875,79.6875,44.79166667,59.375,14.0625,14.0625,71.35416667,8.854166667,10.41666667,80.72916667,0,25.52083333,88.54166667,14.58333333,23.4375,80.72916667,13.02083333,16.14583333,81.77083333,4.6875,59.375,84.375,28.125,30.72916667,18.22916667,27.60416667,20.83333333,40.625,20.83333333,90.625,9.895833333,0,88.02083333,0,32.8125,81.77083333,23.4375,20.3125,95.3125,8.333333333,10.41666667,87.5,4.6875,10.41666667,54.6875,8.333333333,29.16666667,79.6875,17.70833333,13.02083333,28.125,99.47916667,10.41666667,67.70833333,11.45833333,4.166666667,100,56.25,16.14583333,58.85416667,18.22916667,6.25,99.47916667,21.35416667,6.770833333,53.64583333,3.125,100,27.08333333,66.14583333,19.79166667,23.95833333,67.70833333,86.45833333,39.58333333,17.1875,32.8125,12.5,2.604166667,92.70833333,1.5625,0,50.52083333,15.10416667,15.10416667,83.85416667,36.45833333,20.83333333,68.22916667,6.770833333,4.166666667,64.58333333,1.5625,6.770833333,44.79166667,21.875,21.875,60.41666667,14.58333333,8.333333333,9.375,14.0625,48.95833333,100,1.5625,27.08333333,17.70833333,18.22916667,60.41666667,60.41666667,3.125,2.083333333,38.02083333,3.645833333,5.208333333,1.5625,17.70833333,76.5625,27.60416667,59.375,21.35416667
27,47.39583333,92.70833333,40.625,43.22916667,10.41666667,6.25,66.14583333,47.39583333,28.64583333,71.35416667,0.520833333,19.79166667,14.0625,59.89583333,10.9375,47.39583333,11.97916667,76.5625,9.895833333,71.35416667,7.8125,33.33333333,92.70833333,17.1875,83.85416667,25.52083333,81.25,13.54166667,92.70833333,92.70833333,89.58333333,89.58333333,89.58333333,81.77083333,81.77083333,81.77083333,69.27083333,31.25,28.64583333,8.854166667,48.95833333,7.8125,0,73.4375,0,17.1875,45.83333333,16.66666667,5.729166667,66.14583333,5.208333333,4.166666667,62.5,5.208333333,8.854166667,77.08333333,15.10416667,11.45833333,61.97916667,20.3125,91.66666667,42.1875,59.375,61.45833333,15.625,76.5625,6.770833333,51.04166667,74.47916667,19.79166667,27.08333333,81.25,17.1875,14.58333333,83.85416667,19.27083333,16.66666667,89.58333333,9.895833333,82.29166667,85.41666667,54.6875,30.72916667,19.27083333,25,36.97916667,41.14583333,18.22916667,92.70833333,7.8125,0.520833333,35.9375,0,28.64583333,88.02083333,17.1875,25.52083333,94.79166667,18.75,7.8125,77.60416667,3.645833333,22.91666667,76.04166667,11.45833333,28.64583333,85.9375,25.52083333,20.83333333,26.04166667,98.4375,7.291666667,64.58333333,7.8125,2.083333333,100,19.79166667,16.14583333,64.0625,18.22916667,11.97916667,99.47916667,16.66666667,4.6875,51.5625,4.166666667,100,8.854166667,39.0625,20.3125,25,65.10416667,81.25,58.33333333,55.20833333,30.20833333,9.375,5.729166667,67.1875,0,0,43.75,16.66666667,13.02083333,78.64583333,25,18.22916667,60.9375,11.45833333,11.97916667,83.33333333,37.5,22.91666667,64.0625,27.08333333,12.5,65.10416667,26.5625,21.35416667,8.333333333,10.41666667,44.27083333,100,0.520833333,31.25,17.1875,18.75,64.0625,63.02083333,7.8125,1.5625,31.77083333,5.729166667,6.770833333,6.25,6.25,84.375,26.04166667,57.29166667,18.22916667
28,44.79166667,91.66666667,9.895833333,30.72916667,13.02083333,6.770833333,65.10416667,44.79166667,10.41666667,34.375,0,17.1875,15.625,59.375,44.27083333,44.79166667,19.79166667,90.625,8.854166667,77.60416667,9.375,13.54166667,96.875,7.8125,88.02083333,33.33333333,80.20833333,18.75,96.875,96.875,85.9375,85.9375,85.9375,91.66666667,91.66666667,91.66666667,73.95833333,35.41666667,32.8125,11.45833333,47.39583333,8.854166667,0.520833333,75,0,15.625,46.35416667,15.10416667,12.5,68.22916667,9.895833333,6.25,64.0625,4.166666667,9.895833333,80.72916667,17.70833333,7.291666667,66.66666667,16.14583333,67.70833333,40.10416667,63.02083333,16.14583333,15.10416667,68.22916667,6.25,44.79166667,84.375,22.39583333,19.27083333,91.14583333,15.10416667,2.083333333,85.9375,17.70833333,13.02083333,61.97916667,6.770833333,43.75,84.375,54.6875,39.0625,22.91666667,21.35416667,10.41666667,29.6875,21.875,88.54166667,8.854166667,1.041666667,40.10416667,0,21.35416667,79.16666667,15.625,22.39583333,95.83333333,20.83333333,6.770833333,90.625,6.25,7.8125,59.375,3.125,27.60416667,73.95833333,21.35416667,28.125,35.41666667,97.39583333,8.333333333,66.66666667,11.97916667,4.166666667,100,17.1875,14.58333333,63.02083333,17.1875,12.5,99.47916667,15.10416667,4.166666667,51.04166667,4.166666667,99.47916667,31.77083333,54.6875,17.1875,27.08333333,61.97916667,60.41666667,19.79166667,19.27083333,28.125,13.02083333,5.729166667,89.58333333,19.27083333,3.645833333,47.39583333,13.02083333,17.70833333,87.5,48.4375,39.58333333,66.66666667,6.770833333,5.729166667,84.375,5.729166667,4.166666667,44.79166667,19.27083333,13.54166667,75.52083333,43.22916667,25.52083333,8.854166667,10.41666667,50,99.47916667,1.041666667,3.125,16.14583333,17.70833333,55.20833333,48.4375,7.8125,7.8125,32.29166667,3.645833333,4.166666667,13.54166667,8.333333333,84.375,31.25,58.33333333,22.39583333
29,43.75,91.66666667,26.04166667,35.41666667,6.25,6.770833333,58.33333333,43.75,8.854166667,75.52083333,0,26.5625,14.58333333,56.25,36.45833333,43.75,29.16666667,82.8125,6.25,70.3125,5.208333333,61.97916667,93.22916667,17.70833333,97.39583333,27.08333333,79.6875,18.22916667,93.22916667,93.22916667,88.02083333,88.02083333,88.02083333,80.20833333,80.20833333,80.20833333,61.97916667,31.25,26.5625,9.375,47.91666667,6.25,0,78.125,0,16.66666667,35.9375,15.10416667,5.208333333,61.45833333,8.333333333,6.770833333,60.41666667,5.729166667,8.854166667,77.60416667,18.22916667,9.375,58.33333333,20.3125,66.14583333,40.10416667,61.97916667,42.70833333,11.97916667,63.54166667,6.25,35.9375,74.47916667,13.02083333,22.39583333,90.10416667,15.10416667,19.79166667,78.125,13.54166667,12.5,86.45833333,6.25,57.8125,84.375,38.02083333,30.20833333,22.39583333,11.97916667,19.79166667,48.4375,19.27083333,91.14583333,8.854166667,56.25,68.75,0.520833333,26.04166667,78.125,14.58333333,40.625,96.875,23.4375,7.291666667,89.0625,5.208333333,25,77.60416667,5.729166667,31.25,84.89583333,20.3125,17.1875,38.02083333,95.3125,4.166666667,61.97916667,13.02083333,0,100,16.66666667,16.66666667,57.29166667,16.14583333,14.0625,99.47916667,17.1875,5.208333333,46.875,3.645833333,100,21.875,67.70833333,19.79166667,21.35416667,55.20833333,86.97916667,31.25,22.91666667,28.125,4.166666667,3.645833333,95.83333333,0,26.5625,38.02083333,16.14583333,15.10416667,86.45833333,48.95833333,52.08333333,62.5,11.97916667,4.6875,94.27083333,39.58333333,9.895833333,43.22916667,28.64583333,23.4375,59.89583333,29.6875,14.0625,10.41666667,13.02083333,45.3125,100,0.520833333,6.25,16.14583333,19.79166667,52.08333333,46.875,8.333333333,4.6875,26.04166667,3.125,4.6875,15.625,34.375,81.25,28.64583333,55.72916667,23.95833333
30,32.29166667,85.9375,27.60416667,51.04166667,12.5,8.854166667,63.54166667,32.29166667,2.083333333,46.875,9.375,17.70833333,14.58333333,63.54166667,11.97916667,32.29166667,6.770833333,82.8125,8.333333333,67.70833333,2.604166667,16.14583333,88.54166667,2.604166667,88.02083333,32.8125,82.8125,20.3125,88.54166667,88.54166667,87.5,87.5,87.5,81.77083333,81.77083333,81.77083333,68.75,31.25,19.79166667,11.45833333,44.27083333,5.729166667,0.520833333,73.4375,0,16.66666667,39.58333333,15.10416667,4.6875,59.375,5.729166667,6.25,54.6875,5.729166667,10.9375,77.60416667,17.1875,6.770833333,63.02083333,20.83333333,89.0625,33.33333333,64.58333333,16.14583333,15.625,67.1875,5.729166667,14.58333333,88.02083333,0,19.27083333,92.1875,14.58333333,27.60416667,81.77083333,13.02083333,15.625,72.39583333,4.166666667,62.5,86.45833333,35.41666667,33.33333333,20.3125,18.22916667,13.54166667,40.625,22.39583333,88.54166667,7.8125,0,56.77083333,0,29.6875,83.85416667,17.70833333,47.91666667,95.83333333,6.770833333,7.8125,82.8125,4.166666667,22.91666667,77.60416667,3.645833333,30.20833333,77.60416667,18.75,13.02083333,32.8125,97.91666667,5.729166667,58.85416667,10.9375,0,100,43.75,15.10416667,47.91666667,19.79166667,2.604166667,99.47916667,14.0625,5.208333333,50.52083333,3.645833333,98.95833333,15.625,51.04166667,19.27083333,23.95833333,62.5,76.5625,40.10416667,25,35.41666667,8.333333333,7.291666667,69.27083333,6.770833333,0,34.89583333,14.58333333,14.58333333,79.6875,36.97916667,21.35416667,65.625,6.770833333,6.25,81.77083333,6.25,3.645833333,43.22916667,17.1875,11.97916667,61.45833333,25,19.79166667,9.375,15.625,40.10416667,100,2.083333333,6.25,15.625,18.22916667,52.08333333,50.52083333,3.125,2.083333333,20.83333333,2.604166667,4.166666667,9.375,21.875,79.16666667,23.4375,55.72916667,20.3125
31,39.58333333,82.29166667,16.66666667,42.70833333,9.895833333,4.166666667,58.85416667,39.58333333,14.58333333,84.89583333,0,22.39583333,14.58333333,56.25,14.58333333,39.58333333,26.5625,91.14583333,3.645833333,75.52083333,4.166666667,5.729166667,96.35416667,14.58333333,86.97916667,35.9375,81.77083333,25,96.35416667,96.35416667,83.85416667,83.85416667,83.85416667,91.14583333,91.14583333,91.14583333,71.35416667,26.04166667,23.95833333,10.9375,42.1875,5.729166667,0,86.97916667,0,17.70833333,39.58333333,16.14583333,4.6875,59.89583333,6.25,6.25,50,2.604166667,11.45833333,75,21.35416667,7.291666667,62.5,23.4375,90.10416667,43.22916667,59.89583333,25,15.10416667,73.95833333,7.291666667,11.97916667,60.41666667,5.208333333,21.35416667,88.54166667,13.02083333,27.08333333,82.29166667,35.41666667,17.70833333,71.875,4.6875,40.625,78.64583333,3.125,33.85416667,23.95833333,23.95833333,22.91666667,38.02083333,18.75,84.375,10.9375,0.520833333,87.5,0,22.39583333,82.8125,19.27083333,50.52083333,94.79166667,20.83333333,7.8125,82.29166667,6.25,5.208333333,57.29166667,7.291666667,33.33333333,80.20833333,25.52083333,17.70833333,29.16666667,96.35416667,5.729166667,60.9375,10.41666667,7.291666667,100,26.04166667,15.625,62.5,22.91666667,10.9375,99.47916667,12.5,2.083333333,48.4375,3.645833333,100,6.25,48.95833333,20.3125,24.47916667,61.97916667,75,43.22916667,8.854166667,28.64583333,6.25,6.770833333,44.27083333,2.083333333,0,47.39583333,15.625,13.54166667,76.5625,55.20833333,26.04166667,48.95833333,12.5,7.8125,100,17.1875,2.083333333,61.45833333,27.08333333,19.79166667,68.75,25,22.39583333,4.166666667,11.45833333,43.22916667,100,14.0625,34.375,18.22916667,22.39583333,58.33333333,48.4375,5.208333333,5.729166667,27.08333333,2.083333333,3.125,7.291666667,10.41666667,83.85416667,24.47916667,54.6875,20.3125
32,24.47916667,81.25,21.35416667,30.20833333,7.291666667,5.729166667,61.45833333,24.47916667,0.520833333,92.1875,11.45833333,22.39583333,13.54166667,64.58333333,13.02083333,24.47916667,22.91666667,84.89583333,8.333333333,75.52083333,8.333333333,22.39583333,93.75,10.9375,82.8125,21.35416667,81.25,16.66666667,93.75,93.75,82.29166667,82.29166667,82.29166667,89.58333333,89.58333333,89.58333333,64.58333333,28.125,23.95833333,9.895833333,44.79166667,4.166666667,0,80.72916667,0,15.625,42.1875,14.58333333,7.8125,65.625,12.5,6.25,51.04166667,2.604166667,10.9375,82.29166667,18.75,19.27083333,64.0625,17.70833333,92.70833333,49.47916667,55.72916667,20.83333333,15.625,80.72916667,8.333333333,10.9375,52.08333333,1.041666667,18.22916667,87.5,16.14583333,7.8125,73.4375,17.70833333,10.41666667,89.0625,5.208333333,57.29166667,78.125,39.0625,32.8125,14.0625,35.9375,18.75,46.875,21.875,90.10416667,9.895833333,0,65.625,0,25,85.41666667,17.70833333,33.33333333,89.0625,24.47916667,11.45833333,76.5625,4.166666667,9.375,61.97916667,4.6875,34.89583333,86.45833333,21.875,17.70833333,25.52083333,97.39583333,7.8125,58.33333333,10.9375,0,100,22.91666667,16.14583333,56.77083333,17.70833333,4.6875,99.47916667,8.854166667,2.083333333,42.1875,4.166666667,99.47916667,13.54166667,39.58333333,14.0625,21.875,58.85416667,77.08333333,28.64583333,20.83333333,34.89583333,6.25,4.166666667,84.375,4.166666667,0,36.97916667,17.1875,14.58333333,76.04166667,27.60416667,13.02083333,54.6875,7.8125,7.8125,80.72916667,9.895833333,9.375,44.27083333,16.66666667,18.22916667,67.70833333,15.10416667,16.14583333,8.854166667,12.5,40.10416667,99.47916667,0,2.083333333,16.66666667,18.22916667,55.72916667,50,6.25,13.02083333,29.6875,3.125,2.604166667,9.375,21.35416667,92.1875,22.39583333,53.125,15.625
33,28.125,70.83333333,19.79166667,40.10416667,10.9375,4.166666667,61.97916667,28.125,78.64583333,91.66666667,0,19.79166667,15.10416667,59.89583333,30.72916667,28.125,21.35416667,81.77083333,7.8125,79.6875,3.645833333,28.64583333,82.8125,13.02083333,90.10416667,26.04166667,82.8125,17.1875,82.8125,82.8125,75.52083333,75.52083333,75.52083333,77.08333333,77.08333333,77.08333333,61.97916667,28.64583333,23.95833333,7.8125,45.83333333,5.208333333,0.520833333,75.52083333,0,19.27083333,43.22916667,17.1875,4.166666667,60.9375,8.333333333,7.291666667,49.47916667,6.770833333,8.333333333,80.72916667,18.75,1.5625,55.72916667,16.66666667,87.5,61.45833333,64.58333333,21.875,16.14583333,86.45833333,5.729166667,55.20833333,64.58333333,38.54166667,21.875,93.22916667,11.97916667,19.27083333,83.33333333,11.97916667,10.9375,75,3.645833333,22.91666667,81.77083333,10.41666667,32.8125,22.91666667,15.10416667,27.60416667,50.52083333,16.14583333,82.29166667,6.770833333,5.208333333,67.1875,0,16.66666667,82.29166667,16.66666667,45.83333333,88.02083333,21.35416667,10.41666667,78.125,5.729166667,20.3125,60.9375,6.770833333,20.3125,84.375,26.5625,13.02083333,27.60416667,95.3125,7.291666667,58.85416667,10.41666667,0,100,38.54166667,21.35416667,58.33333333,21.35416667,4.6875,99.47916667,6.770833333,3.125,46.875,4.166666667,100,6.770833333,26.5625,17.70833333,22.39583333,58.33333333,77.60416667,20.83333333,6.770833333,28.125,7.291666667,5.208333333,69.79166667,3.645833333,0,43.22916667,17.1875,16.14583333,82.8125,29.16666667,26.04166667,56.25,7.8125,3.645833333,91.66666667,34.375,3.645833333,47.39583333,21.875,16.66666667,58.85416667,23.4375,10.9375,7.291666667,11.97916667,41.14583333,99.47916667,1.5625,3.645833333,16.66666667,22.91666667,56.25,44.27083333,4.6875,3.125,24.47916667,3.645833333,2.604166667,10.41666667,7.8125,84.89583333,23.4375,53.125,23.95833333
34,26.04166667,78.125,21.35416667,38.02083333,10.9375,8.333333333,60.41666667,26.04166667,5.729166667,26.04166667,0,19.27083333,15.10416667,66.66666667,20.83333333,26.04166667,15.10416667,73.95833333,7.291666667,71.35416667,8.333333333,14.0625,73.4375,21.875,74.47916667,20.3125,75.52083333,12.5,73.4375,73.4375,77.08333333,77.08333333,77.08333333,90.625,90.625,90.625,68.75,30.20833333,27.08333333,11.45833333,38.02083333,7.291666667,0.520833333,81.77083333,1.041666667,17.1875,41.14583333,15.10416667,5.208333333,66.66666667,5.208333333,8.333333333,53.125,6.770833333,12.5,75,17.70833333,6.770833333,58.85416667,14.58333333,84.89583333,37.5,58.33333333,35.9375,14.0625,100,4.6875,2.083333333,73.4375,13.02083333,21.35416667,87.5,13.54166667,12.5,77.60416667,5.729166667,9.895833333,94.27083333,7.291666667,47.91666667,84.375,33.33333333,21.35416667,20.83333333,11.45833333,7.8125,41.14583333,19.79166667,89.0625,6.770833333,0,15.10416667,0,34.89583333,78.64583333,16.66666667,7.8125,85.41666667,5.729166667,10.41666667,84.375,6.770833333,12.5,49.47916667,10.41666667,29.6875,69.27083333,20.3125,28.125,42.1875,97.91666667,8.854166667,56.77083333,9.895833333,0.520833333,100,39.58333333,16.66666667,57.8125,20.3125,11.45833333,99.47916667,14.0625,2.083333333,47.91666667,4.166666667,100,17.70833333,49.47916667,15.10416667,21.875,58.33333333,78.64583333,32.29166667,20.3125,30.72916667,10.9375,7.291666667,60.41666667,2.083333333,0,36.97916667,14.58333333,12.5,64.0625,23.4375,21.35416667,56.25,4.6875,5.729166667,89.58333333,11.45833333,6.770833333,52.08333333,18.75,15.625,68.22916667,23.4375,19.27083333,5.208333333,13.02083333,39.58333333,100,0,20.3125,16.14583333,16.66666667,50.52083333,49.47916667,8.333333333,3.645833333,22.91666667,3.125,5.208333333,9.375,31.77083333,80.72916667,27.08333333,50,16.66666667
35,39.58333333,64.0625,23.4375,25,10.41666667,5.729166667,58.33333333,39.58333333,1.5625,60.9375,0,20.3125,13.02083333,67.1875,16.66666667,39.58333333,4.166666667,66.66666667,4.166666667,69.27083333,2.083333333,35.9375,72.91666667,3.645833333,61.45833333,29.6875,78.125,19.27083333,72.91666667,72.91666667,78.125,78.125,78.125,75.52083333,75.52083333,75.52083333,69.27083333,29.6875,17.1875,13.54166667,40.625,7.8125,0.520833333,79.16666667,0,15.625,31.77083333,14.58333333,7.291666667,55.20833333,10.9375,5.729166667,50.52083333,4.166666667,12.5,81.25,19.79166667,8.854166667,59.89583333,18.75,79.6875,50.52083333,57.8125,34.375,14.0625,100,8.333333333,16.66666667,82.8125,26.5625,22.39583333,82.8125,17.70833333,20.3125,77.08333333,14.58333333,9.375,88.54166667,4.6875,42.70833333,80.20833333,26.5625,34.375,21.875,14.0625,29.16666667,35.41666667,15.625,85.41666667,8.854166667,0,54.16666667,0.520833333,21.35416667,82.29166667,17.1875,10.9375,66.14583333,15.625,8.333333333,79.16666667,2.083333333,18.75,77.08333333,5.208333333,31.77083333,86.45833333,22.39583333,16.66666667,28.64583333,96.875,9.895833333,56.25,8.854166667,1.041666667,100,33.33333333,15.625,57.29166667,18.22916667,6.770833333,99.47916667,12.5,5.208333333,43.22916667,6.770833333,100,8.854166667,48.4375,17.1875,24.47916667,58.85416667,73.4375,44.79166667,28.125,31.25,4.6875,6.25,58.85416667,1.5625,0,42.1875,18.75,16.14583333,72.91666667,9.895833333,9.375,49.47916667,8.333333333,1.041666667,87.5,9.375,4.6875,51.5625,17.1875,17.1875,64.58333333,23.4375,12.5,6.25,10.9375,44.27083333,100,0,8.854166667,15.625,16.66666667,54.16666667,43.22916667,6.25,5.729166667,23.4375,6.25,5.729166667,0,7.291666667,89.0625,26.04166667,54.16666667,26.04166667
36,27.08333333,70.3125,16.66666667,22.39583333,9.375,8.333333333,61.45833333,27.08333333,7.8125,88.54166667,0,14.58333333,15.10416667,64.0625,25.52083333,27.08333333,3.125,89.0625,12.5,78.64583333,1.5625,73.95833333,78.64583333,22.91666667,68.75,29.16666667,86.45833333,13.54166667,78.64583333,78.64583333,83.85416667,83.85416667,83.85416667,82.8125,82.8125,82.8125,70.83333333,23.4375,18.22916667,10.9375,44.27083333,7.8125,0,78.125,0.520833333,16.14583333,33.33333333,15.10416667,7.291666667,62.5,5.208333333,5.729166667,50,5.208333333,10.41666667,75.52083333,20.83333333,16.66666667,55.72916667,19.79166667,71.35416667,32.29166667,55.72916667,16.14583333,15.10416667,100,7.8125,56.25,84.375,1.5625,18.22916667,93.75,14.58333333,3.125,82.29166667,0.520833333,11.45833333,90.10416667,2.083333333,75,89.58333333,44.27083333,28.64583333,16.66666667,5.729166667,19.27083333,23.4375,19.79166667,86.97916667,7.8125,2.083333333,85.9375,0,26.5625,64.58333333,14.58333333,14.58333333,67.1875,14.0625,4.6875,82.8125,2.604166667,45.83333333,73.95833333,15.625,26.04166667,80.20833333,17.1875,17.1875,19.79166667,96.35416667,8.854166667,57.29166667,13.54166667,0,100,2.604166667,15.625,47.91666667,16.66666667,6.25,99.47916667,7.291666667,4.166666667,40.10416667,4.6875,99.47916667,24.47916667,46.875,15.625,25,53.64583333,63.02083333,36.45833333,18.22916667,28.64583333,7.8125,4.6875,76.04166667,0.520833333,0,48.4375,14.58333333,14.58333333,74.47916667,7.8125,3.645833333,59.375,6.770833333,4.6875,90.10416667,28.125,9.895833333,54.6875,17.70833333,15.625,68.22916667,18.75,9.895833333,7.291666667,13.02083333,42.70833333,100,0,2.083333333,16.14583333,15.625,42.70833333,46.35416667,6.770833333,5.729166667,18.75,5.729166667,4.6875,5.729166667,11.97916667,88.54166667,21.875,49.47916667,20.83333333
37,38.02083333,79.16666667,26.04166667,47.39583333,11.45833333,4.166666667,62.5,38.02083333,5.729166667,84.89583333,0.520833333,22.39583333,14.58333333,67.1875,28.125,38.02083333,15.625,76.5625,6.770833333,67.1875,5.208333333,59.375,80.20833333,19.79166667,83.85416667,29.6875,73.95833333,23.95833333,80.20833333,80.20833333,82.8125,82.8125,82.8125,81.25,81.25,81.25,69.79166667,32.29166667,24.47916667,10.41666667,40.625,8.333333333,3.125,63.54166667,1.5625,18.75,41.66666667,16.66666667,8.333333333,54.6875,6.25,6.770833333,51.04166667,4.166666667,13.02083333,83.85416667,17.1875,19.79166667,49.47916667,18.22916667,76.5625,31.77083333,51.5625,32.8125,14.58333333,92.70833333,8.333333333,4.6875,81.77083333,1.5625,22.39583333,84.375,12.5,7.291666667,77.08333333,7.291666667,13.54166667,80.20833333,4.6875,72.39583333,86.97916667,20.83333333,25.52083333,18.75,37.5,29.6875,41.14583333,16.14583333,84.375,10.9375,0,34.375,2.604166667,22.39583333,79.6875,17.1875,27.60416667,68.75,21.875,3.125,79.6875,8.854166667,53.125,76.5625,40.10416667,25.52083333,79.6875,19.79166667,20.83333333,33.33333333,95.83333333,8.854166667,58.33333333,13.02083333,0.520833333,100,25,18.75,60.41666667,26.04166667,14.0625,99.47916667,13.02083333,5.208333333,44.27083333,4.6875,99.47916667,10.9375,56.25,16.14583333,22.39583333,57.8125,91.66666667,58.85416667,26.04166667,34.375,6.25,4.6875,84.89583333,1.5625,0,49.47916667,17.70833333,16.66666667,66.66666667,26.04166667,22.91666667,51.5625,7.291666667,6.25,91.66666667,64.0625,13.54166667,39.58333333,21.35416667,10.9375,58.85416667,22.39583333,12.5,9.375,14.0625,39.0625,98.95833333,1.041666667,10.9375,17.1875,19.79166667,54.16666667,45.83333333,8.854166667,5.729166667,20.83333333,5.208333333,6.25,1.5625,31.77083333,85.41666667,24.47916667,52.60416667,20.83333333
38,29.6875,80.20833333,16.14583333,7.8125,11.45833333,3.645833333,58.85416667,29.6875,1.041666667,86.97916667,0.520833333,20.83333333,15.10416667,67.70833333,19.79166667,29.6875,33.33333333,67.70833333,9.375,70.3125,5.208333333,41.14583333,80.20833333,5.729166667,71.35416667,34.375,70.83333333,16.66666667,80.20833333,80.20833333,68.22916667,68.22916667,68.22916667,81.25,81.25,81.25,66.14583333,29.6875,21.35416667,11.45833333,38.02083333,8.854166667,0.520833333,68.75,0,16.14583333,35.41666667,15.10416667,9.375,48.95833333,2.604166667,4.6875,46.35416667,5.208333333,10.41666667,69.27083333,15.625,3.125,50,18.22916667,62.5,33.85416667,58.33333333,25.52083333,10.41666667,97.91666667,7.8125,3.125,83.85416667,1.041666667,22.91666667,78.125,15.625,29.6875,85.41666667,11.97916667,7.8125,79.16666667,5.208333333,47.39583333,85.41666667,30.72916667,23.95833333,16.14583333,3.645833333,9.375,19.79166667,19.27083333,86.45833333,11.45833333,0,13.02083333,1.041666667,29.6875,72.39583333,15.625,8.854166667,72.91666667,5.729166667,7.291666667,80.72916667,6.770833333,45.83333333,90.625,4.6875,20.83333333,76.5625,25,15.625,37.5,97.39583333,8.333333333,55.72916667,9.375,0,100,10.41666667,15.10416667,58.33333333,20.83333333,6.25,99.47916667,8.333333333,2.604166667,45.83333333,4.6875,99.47916667,3.645833333,14.0625,16.66666667,20.83333333,52.08333333,47.39583333,32.8125,21.35416667,30.20833333,9.375,5.729166667,80.72916667,0,0,54.6875,15.625,15.10416667,61.97916667,23.4375,13.02083333,59.89583333,4.6875,6.25,88.54166667,47.39583333,8.333333333,48.4375,21.875,17.70833333,58.33333333,27.60416667,25,6.25,9.375,39.58333333,100,4.166666667,25,15.625,17.70833333,48.4375,38.54166667,7.291666667,13.02083333,23.4375,4.6875,4.166666667,6.770833333,6.25,80.72916667,21.875,48.95833333,18.75
39,30.20833333,87.5,13.02083333,23.4375,9.895833333,6.25,57.8125,30.20833333,0,41.14583333,0,21.875,13.02083333,57.29166667,6.770833333,30.20833333,3.125,78.64583333,4.6875,67.70833333,6.25,39.0625,79.6875,7.291666667,77.60416667,20.83333333,66.14583333,21.875,79.6875,79.6875,73.4375,73.4375,73.4375,80.20833333,80.20833333,80.20833333,65.625,30.20833333,33.33333333,11.97916667,39.58333333,6.25,0.520833333,73.4375,0,18.22916667,42.1875,15.10416667,3.645833333,60.41666667,8.333333333,5.208333333,46.35416667,4.166666667,18.22916667,67.1875,21.875,12.5,48.4375,18.22916667,84.89583333,29.16666667,56.77083333,28.125,13.02083333,97.91666667,7.8125,45.3125,70.3125,4.6875,25.52083333,88.02083333,15.10416667,14.58333333,81.25,13.02083333,10.9375,78.64583333,4.166666667,59.89583333,85.41666667,58.33333333,25,14.0625,12.5,11.45833333,38.02083333,15.625,82.29166667,9.375,0,46.875,0,23.4375,70.83333333,14.58333333,10.41666667,68.22916667,10.41666667,15.625,74.47916667,7.291666667,8.854166667,79.16666667,8.854166667,25.52083333,68.75,20.83333333,18.22916667,30.20833333,95.3125,7.8125,52.60416667,8.333333333,2.083333333,100,36.97916667,15.625,56.25,23.95833333,4.6875,99.47916667,6.25,3.125,35.41666667,3.645833333,99.47916667,11.97916667,51.5625,15.625,20.83333333,58.33333333,65.10416667,35.9375,18.75,30.20833333,11.45833333,6.25,55.72916667,0,0,25,14.0625,15.10416667,67.1875,1.5625,10.9375,56.77083333,7.291666667,5.208333333,86.45833333,28.125,2.083333333,43.75,22.39583333,25.52083333,68.75,21.875,13.02083333,10.41666667,9.375,42.1875,100,7.291666667,33.85416667,18.75,18.75,47.91666667,39.58333333,5.729166667,4.166666667,19.79166667,5.208333333,4.166666667,1.5625,13.54166667,84.89583333,29.6875,50.52083333,18.22916667
40,40.625,80.72916667,18.75,26.5625,13.02083333,7.291666667,61.97916667,40.625,31.25,82.29166667,0,21.35416667,14.0625,66.14583333,18.75,40.625,2.083333333,77.60416667,6.770833333,70.83333333,3.645833333,20.3125,96.875,11.45833333,84.89583333,28.125,76.04166667,27.60416667,96.875,96.875,83.33333333,83.33333333,83.33333333,85.9375,85.9375,85.9375,61.97916667,24.47916667,25,12.5,40.10416667,10.9375,1.5625,70.83333333,0,17.70833333,34.375,14.0625,8.333333333,40.625,3.645833333,3.645833333,44.27083333,4.166666667,19.79166667,77.60416667,19.79166667,26.04166667,47.39583333,19.27083333,88.02083333,40.625,61.97916667,18.75,13.54166667,96.35416667,5.208333333,3.645833333,68.22916667,29.6875,21.875,78.125,15.625,14.0625,80.20833333,5.729166667,6.25,84.375,6.25,70.83333333,81.25,26.5625,30.20833333,17.70833333,4.6875,9.375,32.29166667,21.35416667,79.16666667,8.854166667,1.041666667,61.45833333,0,29.16666667,80.20833333,19.27083333,15.625,66.14583333,21.35416667,7.291666667,82.8125,7.291666667,8.854166667,71.35416667,16.14583333,26.5625,73.95833333,16.14583333,17.1875,31.25,95.3125,6.770833333,49.47916667,10.9375,0.520833333,100,35.41666667,14.58333333,55.72916667,21.35416667,4.166666667,99.47916667,3.125,2.083333333,41.14583333,4.166666667,100,24.47916667,61.97916667,18.22916667,25,53.64583333,65.625,30.20833333,27.08333333,27.08333333,6.770833333,4.166666667,86.97916667,0.520833333,3.645833333,46.875,18.22916667,10.9375,65.10416667,14.58333333,13.54166667,50,5.729166667,5.208333333,80.20833333,8.333333333,1.041666667,50.52083333,30.72916667,18.22916667,53.125,19.79166667,12.5,8.333333333,12.5,38.54166667,100,3.125,28.125,15.10416667,19.27083333,47.39583333,35.9375,6.770833333,3.645833333,20.3125,5.208333333,3.125,6.25,39.58333333,81.77083333,17.70833333,50,17.1875
41,44.27083333,64.0625,17.1875,36.97916667,13.02083333,6.770833333,57.29166667,44.27083333,5.208333333,73.4375,5.208333333,17.70833333,15.625,46.875,13.54166667,44.27083333,17.1875,68.75,3.645833333,66.66666667,2.604166667,39.0625,90.10416667,27.60416667,81.77083333,21.35416667,69.79166667,20.83333333,90.10416667,90.10416667,75.52083333,75.52083333,75.52083333,76.5625,76.5625,76.5625,68.75,27.60416667,19.79166667,11.97916667,37.5,8.854166667,4.166666667,79.6875,0,18.22916667,43.22916667,16.14583333,17.1875,44.79166667,6.25,3.645833333,41.66666667,4.6875,21.875,75,16.14583333,11.45833333,51.5625,12.5,64.58333333,21.35416667,66.66666667,38.02083333,15.10416667,100,7.8125,32.29166667,79.6875,1.5625,23.95833333,86.45833333,18.22916667,14.0625,80.20833333,13.02083333,7.291666667,63.54166667,7.8125,31.25,84.89583333,25,25,20.83333333,21.875,17.70833333,29.6875,15.10416667,84.375,8.854166667,6.770833333,41.14583333,0.520833333,21.875,79.6875,14.0625,20.3125,71.875,9.375,11.45833333,78.64583333,4.166666667,31.77083333,66.66666667,39.0625,25.52083333,81.25,23.95833333,22.39583333,32.29166667,96.35416667,6.25,49.47916667,12.5,7.8125,100,37.5,15.625,58.85416667,23.95833333,8.333333333,99.47916667,12.5,3.125,39.0625,4.166666667,99.47916667,7.291666667,35.9375,16.14583333,17.70833333,54.6875,75.52083333,27.08333333,34.375,25.52083333,10.41666667,5.729166667,91.14583333,8.333333333,0,40.10416667,14.58333333,15.10416667,70.3125,7.8125,6.770833333,55.72916667,8.333333333,3.125,68.75,14.58333333,14.0625,41.14583333,19.27083333,16.66666667,68.22916667,26.04166667,16.14583333,7.8125,15.10416667,35.41666667,100,1.041666667,25.52083333,16.66666667,20.3125,50,43.22916667,11.45833333,5.729166667,15.625,6.770833333,7.291666667,1.041666667,11.97916667,89.0625,16.14583333,46.875,13.02083333
42,38.54166667,88.54166667,22.91666667,29.6875,10.9375,5.729166667,58.33333333,38.54166667,0,75.52083333,0,20.83333333,15.10416667,74.47916667,38.54166667,38.54166667,6.25,74.47916667,7.8125,58.85416667,4.6875,6.25,90.10416667,15.10416667,81.25,35.41666667,81.25,21.875,90.10416667,90.10416667,71.35416667,71.35416667,71.35416667,83.85416667,83.85416667,83.85416667,66.66666667,25.52083333,17.70833333,15.10416667,41.66666667,10.9375,1.041666667,74.47916667,0,16.14583333,38.54166667,15.625,7.8125,44.27083333,7.8125,2.604166667,39.58333333,4.6875,21.875,69.27083333,16.14583333,13.02083333,51.04166667,16.14583333,74.47916667,21.875,52.60416667,26.5625,18.22916667,98.95833333,4.6875,2.083333333,82.8125,0,25,87.5,15.10416667,9.895833333,78.125,8.333333333,6.770833333,85.9375,3.645833333,40.10416667,78.64583333,39.58333333,34.375,17.70833333,22.91666667,12.5,38.54166667,17.1875,86.97916667,8.333333333,0,53.64583333,0,26.04166667,81.25,17.70833333,11.45833333,72.91666667,15.625,6.770833333,73.4375,6.25,32.8125,81.25,4.6875,32.29166667,79.6875,24.47916667,18.22916667,30.20833333,95.3125,7.291666667,50,11.45833333,0,100,18.75,15.10416667,58.85416667,20.3125,6.25,99.47916667,6.25,2.083333333,32.8125,3.645833333,100,18.75,39.0625,11.97916667,22.39583333,50.52083333,64.0625,34.89583333,24.47916667,26.5625,3.645833333,5.208333333,91.14583333,0,0,46.35416667,14.0625,13.02083333,61.45833333,29.16666667,11.97916667,49.47916667,6.25,4.6875,81.25,41.66666667,7.8125,47.39583333,25.52083333,18.22916667,60.9375,23.4375,14.0625,8.854166667,12.5,39.0625,98.95833333,0,26.5625,15.10416667,18.75,45.83333333,42.1875,9.375,6.770833333,11.97916667,3.125,4.166666667,5.729166667,17.1875,81.77083333,26.5625,45.83333333,17.1875
43,27.08333333,86.97916667,15.625,23.95833333,11.97916667,4.166666667,57.8125,27.08333333,19.27083333,81.77083333,0,20.83333333,15.625,46.35416667,20.3125,27.08333333,18.75,78.64583333,3.125,62.5,3.645833333,23.95833333,89.58333333,33.33333333,77.08333333,31.25,74.47916667,14.58333333,89.58333333,89.58333333,81.77083333,81.77083333,81.77083333,85.41666667,85.41666667,85.41666667,67.1875,31.77083333,22.91666667,11.97916667,42.1875,8.854166667,0.520833333,63.02083333,0,17.70833333,31.25,13.54166667,10.41666667,38.02083333,4.6875,4.166666667,36.97916667,2.604166667,9.895833333,62.5,18.75,16.66666667,51.04166667,16.66666667,79.16666667,33.33333333,65.625,14.0625,15.625,95.3125,4.6875,6.25,59.89583333,0,25.52083333,83.85416667,15.625,9.375,75.52083333,5.729166667,7.8125,81.25,7.8125,51.5625,79.6875,11.97916667,19.79166667,16.14583333,7.8125,17.1875,36.45833333,18.22916667,82.29166667,5.729166667,0,88.02083333,0,19.79166667,89.0625,18.75,10.9375,82.8125,10.9375,5.729166667,78.64583333,4.6875,34.375,76.5625,7.8125,22.39583333,70.3125,16.66666667,13.54166667,24.47916667,95.3125,6.770833333,51.5625,11.45833333,0,100,20.83333333,16.14583333,49.47916667,18.75,7.291666667,99.47916667,10.41666667,3.125,28.125,3.125,99.47916667,9.895833333,29.16666667,15.10416667,21.35416667,54.6875,77.08333333,30.72916667,23.4375,27.60416667,9.895833333,6.25,96.875,0,0,24.47916667,15.625,16.14583333,71.35416667,8.333333333,7.291666667,55.72916667,7.8125,4.166666667,91.66666667,8.854166667,18.75,50,21.875,18.22916667,49.47916667,23.95833333,11.97916667,7.8125,10.9375,37.5,98.95833333,5.729166667,25.52083333,17.70833333,19.79166667,44.79166667,31.25,6.25,4.6875,13.54166667,3.125,4.6875,9.895833333,8.333333333,71.875,24.47916667,52.60416667,17.1875
44,39.58333333,82.29166667,26.04166667,10.9375,11.97916667,5.208333333,65.10416667,39.58333333,1.5625,93.75,0,14.58333333,13.54166667,44.27083333,2.604166667,39.58333333,4.6875,67.1875,7.8125,58.85416667,10.9375,57.8125,62.5,13.02083333,98.95833333,35.9375,81.77083333,11.97916667,62.5,62.5,66.14583333,66.14583333,66.14583333,94.27083333,94.27083333,94.27083333,64.58333333,36.45833333,23.4375,10.41666667,39.0625,6.25,0.520833333,60.9375,0,18.22916667,39.58333333,16.14583333,4.166666667,34.89583333,4.6875,5.729166667,39.0625,5.729166667,9.375,57.8125,19.27083333,4.6875,52.08333333,21.875,76.5625,7.8125,57.29166667,15.625,13.54166667,82.8125,8.333333333,4.6875,78.125,0,15.625,80.20833333,13.54166667,2.083333333,78.125,2.083333333,14.58333333,85.9375,4.6875,71.35416667,82.29166667,24.47916667,25,18.22916667,20.3125,3.645833333,39.0625,16.66666667,80.72916667,3.645833333,1.5625,92.70833333,0,18.75,61.97916667,15.625,3.645833333,88.02083333,3.645833333,10.9375,75.52083333,5.729166667,25.52083333,87.5,6.770833333,35.9375,78.125,19.27083333,18.22916667,30.72916667,92.70833333,6.25,46.875,7.291666667,0.520833333,100,10.41666667,17.70833333,56.25,16.66666667,8.333333333,99.47916667,9.375,3.125,23.95833333,5.208333333,100,3.645833333,27.08333333,21.35416667,26.04166667,54.6875,66.66666667,13.54166667,26.5625,27.60416667,8.333333333,5.208333333,92.1875,0,0,34.89583333,13.02083333,13.54166667,56.25,5.208333333,4.6875,51.04166667,4.6875,4.166666667,96.35416667,17.70833333,6.770833333,50.52083333,25,18.22916667,60.9375,19.79166667,16.66666667,8.333333333,9.895833333,38.02083333,99.47916667,1.5625,5.729166667,18.22916667,20.83333333,50,38.54166667,11.45833333,6.25,14.0625,3.125,5.729166667,3.125,11.45833333,81.25,26.04166667,50.52083333,17.1875
45,33.85416667,93.22916667,4.166666667,32.8125,11.97916667,9.375,55.20833333,33.85416667,0.520833333,59.375,5.208333333,20.3125,15.625,47.39583333,26.04166667,33.85416667,1.5625,79.6875,6.25,58.33333333,3.645833333,9.895833333,47.91666667,20.83333333,66.14583333,28.64583333,80.72916667,14.58333333,47.91666667,47.91666667,78.64583333,78.64583333,78.64583333,83.33333333,83.33333333,83.33333333,59.89583333,25,32.29166667,6.770833333,38.02083333,7.8125,1.041666667,66.14583333,0,17.1875,38.02083333,16.14583333,3.645833333,39.0625,3.645833333,4.6875,38.54166667,3.645833333,5.729166667,66.14583333,18.75,4.166666667,47.39583333,18.75,92.1875,29.6875,60.9375,17.70833333,12.5,85.9375,4.166666667,26.04166667,71.35416667,0,22.39583333,85.41666667,17.70833333,18.22916667,76.04166667,11.45833333,9.895833333,88.54166667,6.770833333,62.5,83.85416667,17.1875,30.72916667,14.0625,19.27083333,9.375,32.8125,15.10416667,78.64583333,6.770833333,1.5625,74.47916667,0,15.625,77.08333333,17.70833333,19.27083333,77.08333333,15.10416667,6.25,68.22916667,5.208333333,23.4375,81.25,11.45833333,28.64583333,79.6875,19.79166667,22.39583333,27.60416667,93.22916667,7.291666667,46.35416667,9.895833333,0,100,42.1875,16.66666667,50,18.75,9.375,99.47916667,14.0625,4.166666667,25,4.166666667,98.95833333,3.125,41.14583333,15.10416667,20.3125,50,79.6875,31.77083333,8.854166667,29.16666667,8.854166667,3.645833333,97.91666667,0.520833333,2.083333333,23.4375,16.14583333,13.54166667,75.52083333,11.97916667,11.45833333,55.20833333,8.854166667,3.645833333,93.22916667,23.95833333,13.54166667,49.47916667,20.83333333,16.14583333,52.60416667,16.66666667,23.95833333,4.166666667,8.333333333,35.41666667,95.83333333,0,9.375,16.66666667,19.27083333,40.10416667,26.5625,7.291666667,9.895833333,13.02083333,3.645833333,5.208333333,4.6875,9.375,73.95833333,21.875,50.52083333,14.58333333
46,43.22916667,76.04166667,16.14583333,33.33333333,8.854166667,7.8125,60.9375,43.22916667,0.520833333,66.14583333,0,18.22916667,14.58333333,42.1875,31.77083333,43.22916667,3.125,75,5.208333333,64.58333333,3.645833333,29.16666667,89.58333333,39.58333333,96.35416667,22.39583333,79.16666667,19.79166667,89.58333333,89.58333333,75.52083333,75.52083333,75.52083333,85.9375,85.9375,85.9375,57.8125,20.83333333,12.5,6.770833333,34.89583333,4.166666667,0,56.25,0.520833333,16.66666667,38.02083333,15.10416667,7.291666667,35.41666667,6.770833333,3.645833333,36.45833333,3.125,20.83333333,62.5,16.66666667,5.729166667,51.5625,16.66666667,92.70833333,45.83333333,61.45833333,32.8125,11.45833333,62.5,5.729166667,3.125,77.60416667,3.125,23.4375,81.25,16.66666667,15.625,79.6875,9.895833333,11.97916667,88.02083333,5.729166667,75.52083333,80.20833333,51.5625,23.95833333,19.79166667,11.45833333,25,32.8125,15.625,85.41666667,11.97916667,4.166666667,47.91666667,1.041666667,15.625,73.95833333,17.70833333,36.97916667,72.39583333,6.25,8.333333333,71.875,6.770833333,31.77083333,88.02083333,13.54166667,20.83333333,78.64583333,23.4375,17.1875,19.27083333,91.66666667,6.25,40.625,8.854166667,0,100,29.6875,15.625,46.875,17.70833333,5.208333333,100,5.729166667,2.604166667,27.08333333,6.25,98.4375,15.625,38.54166667,17.1875,17.70833333,50.52083333,73.95833333,31.77083333,34.375,25,10.9375,6.770833333,77.60416667,0,0,32.8125,17.1875,10.9375,80.20833333,19.27083333,11.97916667,55.20833333,6.770833333,6.25,94.79166667,26.04166667,13.54166667,47.91666667,20.83333333,23.95833333,45.3125,13.02083333,11.45833333,7.8125,8.333333333,36.97916667,100,0,15.10416667,15.625,17.1875,47.39583333,19.27083333,4.6875,4.6875,11.45833333,4.166666667,4.166666667,2.604166667,10.9375,79.6875,23.4375,47.91666667,16.14583333
47,25,79.16666667,8.333333333,18.75,10.9375,6.25,48.95833333,25,0,72.91666667,0,16.66666667,14.58333333,48.4375,25,25,0,67.70833333,6.770833333,61.97916667,2.083333333,7.8125,79.6875,6.25,83.33333333,30.20833333,66.66666667,13.54166667,79.6875,79.6875,77.60416667,77.60416667,77.60416667,69.27083333,69.27083333,69.27083333,64.58333333,27.60416667,20.3125,9.895833333,35.41666667,7.8125,1.5625,75.52083333,1.5625,15.10416667,41.14583333,12.5,10.41666667,31.25,6.770833333,3.645833333,37.5,4.166666667,22.91666667,61.97916667,15.625,23.95833333,50.52083333,16.14583333,47.39583333,36.97916667,50,23.4375,9.375,80.72916667,3.645833333,0.520833333,71.875,0,19.27083333,83.85416667,14.0625,8.333333333,82.29166667,5.729166667,8.333333333,61.45833333,6.770833333,52.08333333,83.33333333,9.375,34.375,18.22916667,8.854166667,9.895833333,22.91666667,11.45833333,82.8125,8.333333333,0,92.70833333,0,23.95833333,81.25,17.70833333,27.08333333,63.02083333,2.083333333,5.208333333,64.58333333,2.083333333,8.854166667,76.04166667,1.5625,25,77.08333333,10.9375,14.58333333,26.04166667,92.70833333,7.8125,43.22916667,9.375,0,100,9.375,15.625,48.4375,16.66666667,8.854166667,99.47916667,9.375,3.645833333,24.47916667,3.645833333,98.4375,28.64583333,30.72916667,17.1875,22.39583333,50,67.1875,6.25,26.04166667,26.04166667,5.208333333,6.770833333,45.3125,0.520833333,0,28.125,11.97916667,10.9375,71.35416667,6.770833333,5.729166667,46.35416667,10.41666667,6.770833333,90.625,4.6875,0,41.14583333,19.79166667,17.70833333,46.875,22.39583333,16.66666667,8.854166667,9.375,34.89583333,99.47916667,1.041666667,7.291666667,16.14583333,16.14583333,44.79166667,27.08333333,10.9375,8.854166667,14.58333333,3.125,4.6875,8.854166667,21.35416667,64.58333333,22.39583333,45.3125,15.10416667
48,26.04166667,89.0625,12.5,25.52083333,8.333333333,5.729166667,55.72916667,26.04166667,18.75,53.125,0,16.14583333,14.0625,47.91666667,39.0625,26.04166667,10.41666667,75.52083333,3.125,54.6875,1.5625,6.770833333,93.75,4.166666667,96.35416667,29.16666667,71.875,20.3125,93.75,93.75,78.64583333,78.64583333,78.64583333,79.6875,79.6875,79.6875,65.625,30.72916667,28.64583333,10.41666667,35.41666667,9.895833333,1.041666667,66.14583333,1.041666667,17.1875,43.22916667,15.10416667,4.166666667,23.95833333,5.208333333,6.770833333,40.625,6.25,19.79166667,68.75,19.79166667,9.895833333,46.35416667,17.1875,73.4375,11.97916667,56.25,22.91666667,10.41666667,76.04166667,9.375,1.041666667,71.35416667,0.520833333,21.875,80.72916667,14.0625,14.58333333,77.08333333,6.770833333,9.375,92.70833333,3.645833333,77.08333333,81.25,51.04166667,28.64583333,18.22916667,15.625,11.45833333,22.39583333,10.9375,77.08333333,11.45833333,0,47.39583333,0,20.83333333,75.52083333,17.1875,26.5625,47.39583333,9.375,6.25,66.14583333,2.604166667,13.02083333,73.95833333,0.520833333,32.8125,78.125,19.27083333,22.39583333,26.04166667,91.14583333,7.8125,43.22916667,9.895833333,2.604166667,100,14.58333333,15.625,48.95833333,16.66666667,14.0625,98.95833333,15.10416667,1.5625,19.27083333,4.166666667,98.95833333,23.4375,55.20833333,15.10416667,25,46.35416667,71.35416667,40.625,8.854166667,24.47916667,7.8125,4.6875,80.20833333,0,0,27.60416667,13.54166667,18.22916667,60.41666667,8.333333333,8.333333333,53.64583333,6.25,3.125,87.5,14.0625,5.729166667,46.875,17.70833333,21.875,56.25,21.35416667,23.95833333,5.208333333,7.8125,36.97916667,100,1.5625,17.1875,18.22916667,18.22916667,41.66666667,17.70833333,1.5625,4.6875,13.02083333,4.6875,4.6875,9.895833333,16.14583333,76.5625,21.35416667,45.83333333,17.70833333
49,34.375,76.04166667,26.04166667,15.625,9.895833333,5.208333333,56.25,34.375,0.520833333,84.375,0,18.75,14.58333333,54.6875,26.04166667,34.375,7.291666667,71.35416667,6.770833333,52.08333333,3.645833333,4.6875,97.91666667,25.52083333,92.70833333,28.125,74.47916667,27.08333333,97.91666667,97.91666667,77.08333333,77.08333333,77.08333333,75.52083333,75.52083333,75.52083333,70.83333333,18.75,20.3125,14.0625,30.20833333,6.25,0,68.22916667,0,17.1875,46.875,14.58333333,4.6875,30.20833333,4.6875,4.6875,37.5,6.25,11.97916667,76.04166667,20.83333333,9.895833333,46.35416667,18.75,76.5625,30.72916667,47.91666667,28.125,8.333333333,52.08333333,7.291666667,4.6875,72.39583333,0,20.83333333,88.54166667,15.10416667,1.041666667,70.83333333,2.604166667,7.8125,87.5,5.729166667,48.4375,86.97916667,22.91666667,28.64583333,17.1875,28.64583333,8.854166667,17.70833333,11.45833333,77.60416667,8.854166667,0,30.72916667,0,14.58333333,78.64583333,15.10416667,33.85416667,72.39583333,6.770833333,5.729166667,67.70833333,3.125,2.083333333,71.875,6.25,36.97916667,86.97916667,15.625,16.66666667,19.79166667,89.0625,8.333333333,41.66666667,5.729166667,0,100,12.5,17.70833333,53.125,17.70833333,5.208333333,99.47916667,13.02083333,2.604166667,20.3125,4.166666667,98.95833333,14.58333333,36.97916667,16.66666667,21.875,51.04166667,80.20833333,30.20833333,23.4375,30.72916667,8.333333333,5.208333333,53.125,2.083333333,0,30.72916667,14.58333333,14.0625,64.0625,15.625,10.41666667,43.22916667,5.208333333,1.041666667,78.64583333,7.8125,1.5625,47.91666667,19.79166667,19.27083333,58.33333333,19.27083333,14.0625,7.8125,9.375,35.9375,100,4.166666667,23.95833333,17.70833333,19.79166667,44.79166667,23.95833333,2.083333333,5.208333333,13.02083333,2.604166667,4.166666667,9.895833333,22.39583333,88.02083333,22.39583333,49.47916667,21.35416667
50,28.64583333,71.35416667,13.02083333,26.5625,9.895833333,4.6875,59.375,28.64583333,34.375,83.85416667,0.520833333,20.83333333,13.54166667,45.3125,33.85416667,28.64583333,3.125,77.08333333,5.729166667,58.33333333,7.291666667,14.58333333,85.41666667,25,95.83333333,24.47916667,70.83333333,22.39583333,85.41666667,85.41666667,74.47916667,74.47916667,74.47916667,83.33333333,83.33333333,83.33333333,64.0625,20.83333333,16.66666667,7.8125,35.41666667,8.854166667,0.520833333,63.54166667,0,16.14583333,30.72916667,15.625,4.6875,27.08333333,1.5625,3.645833333,30.72916667,3.125,8.854166667,57.8125,18.22916667,11.97916667,41.66666667,14.0625,76.04166667,20.3125,59.375,11.45833333,9.895833333,77.60416667,5.729166667,2.604166667,54.16666667,4.6875,18.75,70.83333333,12.5,6.770833333,68.75,3.125,9.895833333,87.5,4.6875,74.47916667,82.29166667,23.4375,25.52083333,11.45833333,30.20833333,26.04166667,31.25,16.14583333,78.64583333,7.291666667,0,70.83333333,0,16.66666667,67.70833333,16.66666667,10.41666667,54.6875,4.6875,4.6875,48.95833333,3.645833333,9.895833333,76.04166667,13.02083333,28.64583333,68.22916667,17.1875,13.54166667,19.79166667,90.10416667,8.854166667,44.79166667,8.854166667,0.520833333,100,19.27083333,15.10416667,50,16.14583333,6.25,100,8.333333333,2.083333333,21.875,2.083333333,99.47916667,9.895833333,39.0625,14.58333333,19.27083333,48.4375,70.83333333,12.5,16.14583333,27.60416667,6.25,7.8125,91.14583333,2.604166667,0,46.875,15.10416667,14.58333333,56.77083333,17.1875,7.8125,47.39583333,4.166666667,4.6875,92.70833333,50,5.208333333,47.91666667,23.95833333,17.70833333,47.39583333,10.41666667,10.9375,5.729166667,7.291666667,36.97916667,100,1.041666667,17.1875,16.14583333,19.79166667,43.22916667,20.3125,4.6875,7.291666667,13.54166667,3.645833333,3.645833333,10.41666667,23.95833333,81.25,24.47916667,45.83333333,15.10416667

==> csv/wandb_ftal_retrain_acc.csv <==
epoch,certified_adv_resnet_cifar10_medlr,certified_adv_resnet_cifar10_smalllr,certified_noise_resnet_cifar10_medlr,certified_noise_resnet_cifar10_smalllr,certified_textoverlay_resnet_cifar10_medlr,adi_adv_resnet_cifar10_smalllr,adi_noise_resnet_cifar10_smalllr,adi_textoverlay_resnet_cifar10_smalllr,certified_textoverlay_resnet_cifar10_smalllr,certified_adv_resnet_cifar10_biglr,adi_adv_resnet_cifar10_medlr,adi_noise_resnet_cifar10_medlr,adi_textoverlay_resnet_cifar10_medlr,certified_noise_resnet_cifar10_biglr,certified_textoverlay_resnet_cifar10_biglr,adi_adv_resnet_cifar10_biglr,adi_noise_resnet_cifar10_biglr,adi_textoverlay_resnet_cifar10_biglr,certified_unrelated_resnet_cifar10_smalllr,certified_unrelated_resnet_cifar10_multi_smalllr,certified_unrelated_resnet_cifar10_medlr,certified_unrelated_resnet_cifar10_multi_medlr,certified_unrelated_resnet_cifar10_biglr,certified_unrelated_resnet_cifar10_multi_biglr,adi_unrelated_resnet_cifar10_smalllr,adi_unrelated_resnet_cifar10_multi_smalllr,adi_unrelated_resnet_cifar10_medlr,adi_unrelated_resnet_cifar10_multi_medlr,adi_unrelated_resnet_cifar10_biglr,adi_unrelated_resnet_cifar10_multi_biglr,app_adv_resnet_cifar10_smalllr,app_noise_resnet_cifar10_smalllr,app_unrelated_resnet_cifar10_smalllr,app_textoverlay_resnet_cifar10_smalllr,app_adv_resnet_cifar10_medlr,app_noise_resnet_cifar10_medlr,app_unrelated_resnet_cifar10_medlr,app_textoverlay_resnet_cifar10_medlr,app_noise_resnet_cifar10_biglr,app_adv_resnet_cifar10_biglr,app_unrelated_resnet_cifar10_biglr,app_textoverlay_resnet_cifar10_biglr,certified_noise_resnet_cifar10_multi_smalllr,certified_adv_resnet_cifar10_multi_smalllr,certified_textoverlay_resnet_cifar10_multi_smalllr,certified_noise_resnet_cifar10_multi_medlr,certified_adv_resnet_cifar10_multi_medlr,app_adv_resnet_cifar10_multi_smalllr,certified_textoverlay_resnet_cifar10_multi_medlr,app_noise_resnet_cifar10_multi_smalllr,app_unrelated_resnet_cifar10_multi_smalllr,app_textoverlay_resnet_cifar10_multi_smalllr,certified_noise_resnet_cifar10_multi_biglr,certified_adv_resnet_cifar10_multi_biglr,certified_textoverlay_resnet_cifar10_multi_biglr,adi_adv_resnet_cifar10_multi_smalllr,app_adv_resnet_cifar10_multi_medlr,adi_adv_vit_cifar10_smalllr,adi_adv_resnet_cifar10_multi_medlr,app_adv_resnet_cifar10_multi_biglr,adi_adv_resnet_cifar10_multi_biglr,adi_adv_vit_cifar10_medlr,adi_noise_resnet_cifar10_multi_smalllr,app_noise_resnet_cifar10_multi_medlr,adi_noise_resnet_cifar10_multi_medlr,adi_adv_vit_cifar10_biglr,app_noise_resnet_cifar10_multi_biglr,adi_noise_resnet_cifar10_multi_biglr,app_textoverlay_resnet_cifar10_multi_medlr,adi_textoverlay_resnet_cifar10_multi_smalllr,adi_noise_vit_cifar10_smalllr,adi_textoverlay_resnet_cifar10_multi_medlr,app_textoverlay_resnet_cifar10_multi_biglr,adi_textoverlay_resnet_cifar10_multi_biglr,adi_noise_vit_cifar10_medlr,app_unrelated_resnet_cifar10_multi_medlr,app_unrelated_resnet_cifar10_multi_biglr,adi_noise_vit_cifar10_biglr,adi_textoverlay_vit_cifar10_smalllr,app_adv_vit_cifar10_smalllr,rowback_adv_resnet_cifar10_smalllr,adi_textoverlay_vit_cifar10_medlr,rowback_adv_resnet_cifar10_medlr,app_adv_vit_cifar10_medlr,rowback_adv_resnet_cifar10_biglr,adi_textoverlay_vit_cifar10_biglr,rowback_noise_resnet_cifar10_smalllr,app_adv_vit_cifar10_biglr,rowback_noise_resnet_cifar10_medlr,adi_unrelated_vit_cifar10_smalllr,rowback_noise_resnet_cifar10_biglr,app_noise_vit_cifar10_smalllr,rowback_textoverlay_resnet_cifar10_smalllr,adi_unrelated_vit_cifar10_medlr,rowback_textoverlay_resnet_cifar10_medlr,app_noise_vit_cifar10_medlr,adi_unrelated_vit_cifar10_biglr,rowback_textoverlay_resnet_cifar10_biglr,rowback_unrelated_resnet_cifar10_smalllr,app_noise_vit_cifar10_biglr,adi_adv_vit_cifar10_multi_smalllr,rowback_unrelated_resnet_cifar10_medlr,rowback_unrelated_resnet_cifar10_biglr,app_textoverlay_vit_cifar10_smalllr,adi_adv_vit_cifar10_multi_medlr,rowback_adv_resnet_cifar10_multi_smalllr,rowback_adv_resnet_cifar10_multi_medlr,app_textoverlay_vit_cifar10_medlr,adi_adv_vit_cifar10_multi_biglr,rowback_adv_resnet_cifar10_multi_biglr,rowback_noise_resnet_cifar10_multi_smalllr,app_textoverlay_vit_cifar10_biglr,adi_noise_vit_cifar10_multi_smalllr,rowback_noise_resnet_cifar10_multi_medlr,app_unrelated_vit_cifar10_smalllr,rowback_noise_resnet_cifar10_multi_biglr,adi_noise_vit_cifar10_multi_medlr,rowback_textoverlay_resnet_cifar10_multi_smalllr,app_unrelated_vit_cifar10_medlr,rowback_textoverlay_resnet_cifar10_multi_medlr,adi_noise_vit_cifar10_multi_biglr,rowback_textoverlay_resnet_cifar10_multi_biglr,app_unrelated_vit_cifar10_biglr,rowback_unrelated_resnet_cifar10_multi_smalllr,adi_textoverlay_vit_cifar10_multi_smalllr,rowback_unrelated_resnet_cifar10_multi_medlr,app_adv_vit_cifar10_multi_smalllr,rowback_unrelated_resnet_cifar10_multi_biglr,adi_textoverlay_vit_cifar10_multi_medlr,app_adv_vit_cifar10_multi_medlr,adi_textoverlay_vit_cifar10_multi_biglr,app_adv_vit_cifar10_multi_biglr,adi_unrelated_vit_cifar10_multi_smalllr,app_noise_vit_cifar10_multi_smalllr,adi_unrelated_vit_cifar10_multi_medlr,app_noise_vit_cifar10_multi_medlr,adi_unrelated_vit_cifar10_multi_biglr,app_noise_vit_cifar10_multi_biglr,app_textoverlay_vit_cifar10_multi_smalllr,app_textoverlay_vit_cifar10_multi_medlr,app_textoverlay_vit_cifar10_multi_biglr,app_unrelated_vit_cifar10_multi_smalllr,app_unrelated_vit_cifar10_multi_medlr,app_unrelated_vit_cifar10_multi_biglr,ewe_adv_resnet_cifar10_smalllr,ewe_adv_resnet_cifar10_medlr,ewe_adv_resnet_cifar10_biglr,ewe_noise_resnet_cifar10_medlr,ewe_noise_resnet_cifar10_biglr,ewe_textoverlay_resnet_cifar10_smalllr,ewe_textoverlay_resnet_cifar10_medlr,ewe_textoverlay_resnet_cifar10_biglr,ewe_unrelated_resnet_cifar10_smalllr,ewe_unrelated_resnet_cifar10_medlr,ewe_unrelated_resnet_cifar10_biglr,certified_adv_vit_cifar10_smalllr,certified_adv_vit_cifar10_medlr,certified_adv_vit_cifar10_multi_smalllr,certified_adv_vit_cifar10_multi_medlr,certified_noise_vit_cifar10_smalllr,certified_noise_vit_cifar10_medlr,certified_noise_vit_cifar10_multi_smalllr,certified_noise_vit_cifar10_multi_medlr,certified_textoverlay_vit_cifar10_smalllr,certified_textoverlay_vit_cifar10_medlr,certified_textoverlay_vit_cifar10_multi_smalllr,certified_textoverlay_vit_cifar10_multi_medlr,certified_adv_vit_cifar10_biglr,certified_unrelated_vit_cifar10_smalllr,certified_unrelated_vit_cifar10_medlr,certified_adv_vit_cifar10_multi_biglr,certified_unrelated_vit_cifar10_multi_smalllr,certified_unrelated_vit_cifar10_multi_medlr,certified_noise_vit_cifar10_biglr,certified_noise_vit_cifar10_multi_biglr,certified_textoverlay_vit_cifar10_biglr,certified_textoverlay_vit_cifar10_multi_biglr,certified_unrelated_vit_cifar10_biglr,certified_unrelated_vit_cifar10_multi_biglr,ewe_noise_resnet_cifar10_smalllr
0,29.16666667,70.83333333,0,39.58333333,10.41666667,85.41666667,43.75,67.70833333,87.5,13.02083333,12.5,0,12.5,1.041666667,3.645833333,31.25,0,23.4375,18.22916667,67.70833333,27.60416667,27.08333333,26.04166667,21.35416667,70.83333333,63.54166667,9.895833333,25,8.333333333,18.75,41.66666667,88.02083333,31.77083333,76.5625,34.89583333,1.041666667,30.20833333,11.45833333,0,16.66666667,6.770833333,36.45833333,63.54166667,46.35416667,68.75,17.70833333,10.41666667,75.52083333,7.291666667,72.91666667,68.75,74.47916667,14.58333333,8.333333333,6.770833333,45.83333333,18.75,55.72916667,14.0625,13.02083333,7.291666667,31.25,36.45833333,28.125,12.5,20.83333333,15.10416667,16.66666667,5.729166667,61.45833333,68.22916667,4.6875,5.729166667,2.604166667,2.604166667,20.83333333,17.70833333,0,64.0625,93.75,60.9375,6.25,34.89583333,29.6875,15.625,8.854166667,32.29166667,16.14583333,0,39.0625,0,100,72.39583333,3.645833333,27.08333333,42.1875,10.41666667,22.91666667,55.72916667,4.6875,32.29166667,24.47916667,6.25,99.47916667,10.41666667,26.5625,7.8125,3.645833333,6.25,5.729166667,26.5625,7.8125,41.66666667,18.75,99.47916667,13.54166667,18.22916667,48.95833333,28.125,5.729166667,17.1875,2.083333333,10.9375,33.33333333,35.41666667,23.4375,38.54166667,13.54166667,4.6875,9.895833333,5.208333333,6.25,45.3125,57.29166667,20.3125,19.27083333,15.10416667,19.79166667,32.29166667,2.604166667,4.6875,44.79166667,20.3125,20.3125,32.8125,13.02083333,12.5,0.520833333,0,66.66666667,33.85416667,32.29166667,49.47916667,19.27083333,7.291666667,59.89583333,11.97916667,34.375,6.770833333,97.39583333,17.1875,51.04166667,20.3125,43.75,8.333333333,14.58333333,7.291666667,18.22916667,47.39583333,7.8125,8.333333333,44.79166667,23.95833333,2.083333333,19.79166667,8.854166667,4.166666667,6.770833333,16.66666667,48.4375
1,42.70833333,79.6875,26.5625,97.39583333,14.58333333,93.22916667,100,88.02083333,78.64583333,36.45833333,30.72916667,7.291666667,32.8125,13.02083333,10.41666667,24.47916667,0,17.1875,75,82.8125,51.04166667,29.16666667,20.3125,18.22916667,90.10416667,69.79166667,39.58333333,28.125,5.729166667,21.35416667,31.77083333,99.47916667,68.22916667,97.91666667,17.70833333,1.041666667,19.79166667,19.79166667,0,25,7.291666667,19.27083333,78.125,56.77083333,71.875,23.4375,8.854166667,76.04166667,10.9375,83.85416667,81.25,61.45833333,13.02083333,6.770833333,4.166666667,51.5625,19.27083333,64.0625,9.895833333,6.25,4.6875,43.75,59.89583333,29.6875,21.35416667,28.125,16.66666667,15.10416667,7.8125,64.58333333,83.33333333,6.25,5.729166667,6.25,1.5625,29.16666667,21.875,0,67.70833333,93.22916667,79.6875,8.333333333,39.58333333,42.1875,30.20833333,6.25,39.58333333,25.52083333,0,59.375,1.041666667,100,76.5625,14.0625,30.20833333,42.70833333,8.333333333,16.14583333,73.95833333,8.854166667,38.02083333,29.16666667,7.291666667,98.95833333,12.5,27.08333333,6.25,9.375,7.291666667,4.6875,36.45833333,10.41666667,42.70833333,16.14583333,99.47916667,15.625,18.22916667,45.3125,47.39583333,8.333333333,14.58333333,5.208333333,18.22916667,46.35416667,33.85416667,24.47916667,46.35416667,21.35416667,3.125,11.45833333,3.645833333,9.375,45.3125,62.5,19.79166667,24.47916667,15.10416667,18.75,40.625,3.645833333,3.645833333,44.79166667,27.08333333,21.35416667,37.5,20.83333333,13.02083333,2.083333333,0,74.47916667,46.875,34.375,83.33333333,12.5,4.6875,72.39583333,37.5,34.375,9.375,97.39583333,8.333333333,46.35416667,19.27083333,28.125,6.25,13.02083333,4.6875,24.47916667,55.20833333,9.895833333,8.854166667,45.3125,18.22916667,1.041666667,15.625,5.729166667,4.166666667,5.208333333,15.625,87.5
2,58.85416667,85.41666667,51.5625,97.39583333,17.1875,94.27083333,100,83.85416667,78.64583333,35.41666667,32.8125,33.85416667,32.29166667,7.8125,10.41666667,22.91666667,0,9.375,97.91666667,86.45833333,75.52083333,34.375,26.5625,18.22916667,97.91666667,81.25,65.10416667,29.16666667,9.375,19.79166667,28.64583333,96.875,79.6875,95.3125,19.27083333,2.083333333,29.6875,17.1875,0,24.47916667,14.0625,16.66666667,81.77083333,58.33333333,78.64583333,21.35416667,12.5,87.5,10.41666667,91.14583333,88.02083333,73.95833333,13.54166667,7.8125,3.645833333,60.41666667,17.70833333,60.9375,9.895833333,6.770833333,5.208333333,27.08333333,56.77083333,27.08333333,23.95833333,23.95833333,15.625,15.625,8.854166667,63.02083333,83.85416667,8.854166667,4.166666667,4.6875,0.520833333,32.8125,20.3125,0,67.70833333,92.1875,80.72916667,6.25,42.70833333,37.5,32.29166667,7.8125,88.54166667,23.95833333,0,71.35416667,0,100,81.77083333,14.0625,25,31.77083333,10.41666667,10.41666667,94.79166667,3.645833333,44.27083333,30.20833333,5.729166667,99.47916667,10.9375,29.6875,7.8125,8.854166667,6.25,4.6875,24.47916667,7.8125,46.35416667,14.58333333,100,14.58333333,15.10416667,55.72916667,45.3125,9.375,14.0625,5.208333333,14.58333333,54.6875,43.22916667,21.875,56.25,23.4375,5.729166667,9.895833333,4.166666667,8.333333333,54.6875,62.5,19.79166667,22.39583333,13.02083333,15.625,42.70833333,3.645833333,3.645833333,55.72916667,23.95833333,20.83333333,37.5,20.83333333,18.75,4.6875,0,82.29166667,39.58333333,25.52083333,88.02083333,18.75,4.6875,71.35416667,33.33333333,38.02083333,8.333333333,97.39583333,3.645833333,48.95833333,17.70833333,28.64583333,8.333333333,11.97916667,3.645833333,21.875,68.22916667,8.333333333,6.770833333,46.875,18.22916667,0,15.10416667,8.333333333,3.125,4.6875,16.66666667,97.39583333
3,55.20833333,96.875,5.208333333,92.70833333,12.5,96.875,100,82.29166667,81.25,40.10416667,36.97916667,14.58333333,32.29166667,22.39583333,6.25,23.95833333,0,8.854166667,97.39583333,88.02083333,66.14583333,35.9375,27.08333333,21.35416667,95.83333333,76.04166667,52.60416667,33.85416667,11.45833333,21.35416667,33.33333333,100,80.72916667,94.27083333,18.75,15.625,25,14.0625,0,19.27083333,14.0625,18.22916667,79.6875,60.9375,86.97916667,23.4375,15.625,85.9375,9.375,91.14583333,94.27083333,66.66666667,15.625,7.291666667,3.645833333,61.45833333,22.91666667,67.70833333,13.54166667,7.291666667,5.208333333,41.66666667,63.54166667,32.8125,26.5625,26.5625,17.1875,15.625,9.895833333,66.66666667,88.02083333,6.770833333,5.729166667,3.125,1.041666667,38.54166667,24.47916667,0,61.45833333,94.27083333,90.625,8.854166667,39.58333333,35.9375,32.8125,9.375,73.4375,18.22916667,0,84.375,0,100,72.91666667,14.0625,10.9375,26.5625,15.10416667,5.729166667,94.27083333,1.5625,45.83333333,40.10416667,9.375,99.47916667,10.41666667,33.85416667,5.729166667,9.375,6.25,4.166666667,34.89583333,10.9375,46.875,15.625,100,15.625,16.66666667,47.91666667,57.8125,6.770833333,15.10416667,4.166666667,20.83333333,60.9375,47.39583333,29.16666667,54.6875,24.47916667,4.6875,13.02083333,4.166666667,8.854166667,53.64583333,64.0625,18.75,25,16.14583333,17.1875,44.79166667,3.125,3.125,58.85416667,23.95833333,18.22916667,40.10416667,12.5,17.70833333,8.333333333,0,82.8125,41.14583333,23.95833333,87.5,17.70833333,6.770833333,59.89583333,32.29166667,35.9375,10.9375,99.47916667,7.8125,45.83333333,19.27083333,32.29166667,8.333333333,13.02083333,5.208333333,19.79166667,80.20833333,8.854166667,7.291666667,50,20.3125,0.520833333,15.10416667,8.854166667,5.208333333,10.41666667,15.625,96.875
4,60.9375,92.1875,35.9375,79.6875,13.54166667,96.35416667,100,92.1875,79.16666667,43.22916667,30.72916667,45.83333333,30.20833333,18.75,7.8125,30.72916667,0,9.895833333,97.39583333,92.1875,81.77083333,32.29166667,40.10416667,20.83333333,95.83333333,86.97916667,84.89583333,28.125,8.333333333,20.3125,27.08333333,100,89.58333333,84.89583333,22.39583333,53.125,37.5,13.54166667,0,21.35416667,15.625,16.14583333,89.58333333,61.97916667,84.89583333,27.60416667,18.22916667,88.54166667,10.41666667,94.27083333,86.45833333,74.47916667,16.14583333,6.770833333,2.083333333,68.22916667,26.04166667,75.52083333,9.375,5.729166667,5.208333333,32.8125,77.60416667,30.72916667,26.5625,26.04166667,17.1875,18.22916667,9.895833333,68.75,91.66666667,6.770833333,4.166666667,3.125,1.041666667,31.77083333,17.1875,0,59.375,93.75,84.89583333,5.208333333,45.83333333,30.20833333,27.60416667,6.25,98.95833333,19.27083333,6.770833333,87.5,0.520833333,100,79.6875,20.3125,20.3125,27.60416667,15.625,9.375,97.91666667,3.125,44.79166667,46.875,6.25,98.95833333,10.41666667,34.89583333,6.25,5.208333333,5.729166667,3.645833333,34.375,7.291666667,53.125,16.14583333,100,16.14583333,18.22916667,56.25,56.25,10.41666667,15.625,4.6875,11.45833333,66.14583333,45.83333333,25.52083333,55.20833333,23.95833333,4.6875,11.45833333,2.083333333,6.770833333,51.5625,69.27083333,20.3125,25,16.66666667,18.22916667,40.625,3.125,4.166666667,63.54166667,26.5625,21.35416667,45.3125,20.3125,22.39583333,7.291666667,0,81.25,39.58333333,15.10416667,86.97916667,19.79166667,6.770833333,55.72916667,31.77083333,40.625,8.333333333,99.47916667,7.291666667,51.5625,18.75,34.375,5.208333333,11.97916667,3.125,22.39583333,88.02083333,16.66666667,7.291666667,46.875,22.39583333,1.041666667,15.10416667,5.729166667,4.166666667,19.27083333,17.70833333,85.41666667
5,46.35416667,89.0625,4.6875,88.02083333,11.45833333,95.83333333,100,88.02083333,77.60416667,29.16666667,34.375,22.91666667,26.04166667,17.1875,6.770833333,16.66666667,0,6.770833333,96.35416667,95.83333333,79.16666667,35.41666667,43.75,18.75,100,85.41666667,80.72916667,31.77083333,17.1875,17.1875,24.47916667,100,92.70833333,91.66666667,19.27083333,4.6875,19.27083333,9.375,0,15.625,16.66666667,12.5,87.5,67.1875,76.04166667,21.35416667,16.66666667,90.625,13.54166667,88.54166667,94.79166667,72.39583333,16.14583333,7.291666667,3.645833333,74.47916667,25,69.27083333,14.58333333,9.375,6.770833333,26.5625,79.6875,32.8125,27.60416667,24.47916667,16.66666667,18.22916667,8.854166667,67.1875,95.3125,6.770833333,4.6875,3.645833333,0.520833333,32.8125,22.91666667,0,61.45833333,94.27083333,81.77083333,7.291666667,25.52083333,30.20833333,18.75,7.8125,76.5625,15.625,0.520833333,83.85416667,0,100,65.10416667,22.91666667,11.45833333,25.52083333,18.22916667,7.291666667,97.91666667,0.520833333,47.91666667,38.54166667,10.41666667,99.47916667,10.9375,35.41666667,9.895833333,4.166666667,7.8125,6.25,31.77083333,4.6875,60.41666667,15.625,100,15.625,17.1875,57.29166667,74.47916667,10.9375,15.625,4.6875,15.625,64.0625,49.47916667,21.35416667,61.45833333,21.875,3.125,14.0625,4.166666667,7.8125,53.64583333,72.91666667,19.79166667,25.52083333,14.58333333,17.70833333,42.70833333,4.166666667,3.645833333,61.45833333,28.125,21.35416667,67.70833333,15.625,21.875,3.125,0,76.5625,29.16666667,12.5,88.54166667,26.04166667,6.770833333,63.02083333,25.52083333,41.66666667,10.41666667,100,8.854166667,43.22916667,19.27083333,35.9375,5.208333333,11.97916667,5.208333333,19.27083333,84.89583333,25,6.770833333,48.95833333,20.83333333,0.520833333,16.14583333,5.729166667,3.645833333,16.66666667,15.10416667,94.27083333
6,67.1875,91.66666667,23.95833333,83.85416667,6.770833333,97.39583333,100,85.9375,86.45833333,31.25,45.83333333,15.625,19.27083333,13.02083333,6.25,17.70833333,0,7.291666667,99.47916667,83.33333333,90.10416667,27.08333333,52.60416667,17.1875,93.75,94.79166667,77.08333333,27.08333333,33.33333333,18.75,26.5625,100,90.10416667,92.70833333,16.66666667,60.41666667,53.64583333,16.66666667,0.520833333,17.70833333,19.27083333,12.5,93.22916667,70.3125,90.10416667,21.35416667,18.22916667,92.70833333,13.54166667,94.27083333,91.14583333,84.375,18.22916667,8.333333333,2.083333333,73.95833333,20.83333333,70.3125,16.66666667,6.25,6.770833333,34.89583333,72.91666667,28.64583333,25,26.04166667,15.10416667,17.1875,10.41666667,72.91666667,96.35416667,8.854166667,4.6875,3.125,4.6875,29.6875,16.14583333,0,60.41666667,94.27083333,92.70833333,6.770833333,52.08333333,39.0625,25.52083333,10.41666667,97.39583333,22.39583333,6.770833333,91.66666667,1.041666667,100,83.33333333,35.41666667,14.58333333,20.3125,25.52083333,11.97916667,96.35416667,1.041666667,49.47916667,42.1875,18.75,98.95833333,11.97916667,32.8125,6.25,7.8125,6.770833333,4.6875,41.14583333,10.9375,57.29166667,15.625,100,15.10416667,17.70833333,60.9375,73.4375,9.895833333,15.625,3.645833333,23.4375,56.77083333,39.58333333,20.83333333,59.375,18.22916667,3.125,11.45833333,3.645833333,7.291666667,63.02083333,73.4375,17.1875,23.4375,15.625,15.625,42.1875,2.604166667,3.125,63.54166667,27.60416667,21.35416667,58.85416667,18.22916667,20.83333333,14.58333333,0,87.5,47.91666667,23.95833333,94.79166667,25,8.333333333,57.29166667,31.25,40.10416667,10.41666667,100,12.5,48.95833333,17.1875,41.14583333,8.333333333,16.14583333,3.125,19.79166667,94.79166667,43.75,6.770833333,55.72916667,23.95833333,1.041666667,15.625,9.895833333,3.125,33.85416667,18.75,94.27083333
7,59.375,88.54166667,15.625,90.10416667,14.58333333,96.35416667,100,86.97916667,80.72916667,28.125,54.16666667,15.625,28.125,6.770833333,5.729166667,18.22916667,0.520833333,8.333333333,99.47916667,89.58333333,84.375,38.02083333,50,18.22916667,99.47916667,94.27083333,86.45833333,28.64583333,45.3125,14.0625,27.08333333,100,85.9375,90.10416667,21.875,54.6875,63.02083333,10.41666667,0,14.0625,16.66666667,16.66666667,83.33333333,71.875,86.45833333,26.5625,15.10416667,86.45833333,10.41666667,94.27083333,91.66666667,77.08333333,14.58333333,8.333333333,3.125,73.95833333,23.95833333,67.70833333,15.625,8.333333333,6.25,26.5625,79.16666667,27.08333333,27.60416667,28.64583333,18.22916667,17.70833333,11.45833333,64.58333333,95.3125,7.291666667,4.6875,3.125,0.520833333,28.125,19.27083333,0,48.4375,95.3125,75.52083333,6.25,25.52083333,30.72916667,15.10416667,5.208333333,96.875,17.1875,5.208333333,95.83333333,0,100,73.95833333,33.33333333,9.895833333,40.10416667,22.39583333,8.333333333,97.39583333,2.083333333,50,58.85416667,31.77083333,98.95833333,11.45833333,31.77083333,10.41666667,5.208333333,5.729166667,5.729166667,32.8125,5.729166667,65.10416667,14.58333333,100,15.10416667,17.1875,62.5,68.75,7.291666667,14.58333333,5.208333333,20.83333333,63.02083333,47.91666667,22.91666667,62.5,19.27083333,3.125,9.375,2.083333333,5.729166667,59.375,71.35416667,22.91666667,24.47916667,15.10416667,17.1875,39.0625,3.125,2.604166667,59.89583333,32.8125,21.35416667,60.41666667,23.95833333,21.875,22.39583333,0,83.33333333,43.75,19.79166667,93.22916667,41.66666667,10.9375,64.0625,22.91666667,43.22916667,11.97916667,100,11.97916667,55.20833333,18.22916667,28.64583333,5.208333333,11.97916667,4.166666667,19.79166667,85.9375,29.6875,6.25,51.5625,26.5625,1.041666667,17.1875,3.645833333,3.645833333,14.0625,17.1875,97.39583333
8,44.79166667,86.45833333,36.97916667,99.47916667,5.208333333,95.83333333,100,95.83333333,76.5625,31.77083333,36.97916667,25.52083333,21.35416667,6.770833333,4.166666667,13.54166667,0.520833333,6.770833333,99.47916667,95.3125,85.41666667,39.0625,59.375,20.3125,97.39583333,91.66666667,58.85416667,28.125,26.04166667,17.70833333,19.27083333,99.47916667,92.70833333,91.66666667,8.854166667,27.60416667,37.5,16.14583333,0,11.45833333,30.20833333,13.54166667,85.9375,63.54166667,86.97916667,26.5625,17.70833333,89.58333333,14.0625,97.91666667,83.85416667,76.5625,16.66666667,7.8125,4.166666667,64.58333333,22.91666667,71.35416667,16.66666667,6.770833333,9.375,36.97916667,70.83333333,38.02083333,28.125,28.64583333,17.1875,18.22916667,10.9375,69.27083333,97.39583333,10.9375,5.729166667,4.166666667,1.5625,38.54166667,18.75,0,57.8125,94.27083333,71.875,7.291666667,34.89583333,39.0625,15.10416667,9.375,96.875,22.39583333,0,93.75,0,100,76.04166667,29.16666667,25.52083333,38.02083333,22.39583333,7.291666667,98.4375,3.125,50,73.95833333,39.58333333,99.47916667,11.97916667,31.25,10.9375,10.41666667,7.8125,6.770833333,39.0625,7.291666667,72.39583333,15.625,99.47916667,15.625,18.22916667,64.58333333,68.22916667,10.41666667,14.58333333,6.25,19.79166667,70.83333333,41.66666667,28.64583333,62.5,19.27083333,3.645833333,9.375,2.604166667,7.291666667,58.33333333,75,19.79166667,28.64583333,15.10416667,16.14583333,31.77083333,3.125,3.125,59.89583333,25,19.27083333,48.95833333,14.0625,15.625,10.41666667,0,81.77083333,43.75,25.52083333,97.39583333,50,9.375,70.83333333,28.64583333,42.70833333,11.45833333,100,21.875,46.875,19.79166667,39.0625,5.208333333,14.0625,3.125,24.47916667,91.66666667,23.4375,5.208333333,54.6875,22.91666667,1.5625,17.70833333,6.770833333,3.645833333,20.3125,18.22916667,99.47916667
9,44.27083333,86.45833333,21.35416667,100,9.375,99.47916667,99.47916667,87.5,73.4375,38.02083333,27.08333333,54.6875,43.75,14.58333333,6.770833333,20.3125,0,6.25,98.95833333,95.3125,82.29166667,39.0625,54.16666667,22.91666667,100,89.0625,72.39583333,34.375,25.52083333,22.39583333,23.95833333,98.95833333,97.39583333,87.5,16.66666667,14.58333333,46.875,20.83333333,0,17.1875,23.95833333,18.22916667,83.33333333,68.75,97.39583333,24.47916667,19.79166667,90.10416667,14.58333333,90.625,95.83333333,58.85416667,17.70833333,8.333333333,4.6875,75.52083333,22.39583333,69.79166667,11.97916667,8.333333333,6.25,30.72916667,79.16666667,29.6875,33.33333333,28.125,18.22916667,17.1875,10.9375,75,96.35416667,12.5,5.208333333,2.604166667,12.5,33.33333333,19.79166667,0,48.95833333,96.35416667,87.5,3.125,51.5625,34.89583333,17.1875,3.645833333,98.95833333,23.4375,13.02083333,96.875,3.125,100,79.16666667,34.375,17.70833333,41.66666667,28.64583333,10.9375,100,3.125,48.4375,66.66666667,28.64583333,98.95833333,10.9375,32.29166667,8.333333333,8.333333333,8.333333333,5.208333333,42.1875,9.375,69.27083333,15.10416667,100,15.10416667,20.3125,55.72916667,83.33333333,8.333333333,15.625,3.645833333,29.6875,66.14583333,46.875,27.08333333,63.02083333,21.875,3.645833333,9.895833333,2.083333333,6.25,60.41666667,73.95833333,21.875,27.08333333,16.14583333,16.66666667,33.85416667,2.604166667,2.604166667,56.25,25,16.66666667,62.5,28.64583333,16.14583333,14.0625,0,80.20833333,41.14583333,17.1875,89.58333333,56.77083333,13.54166667,70.83333333,34.375,38.02083333,13.02083333,100,15.625,49.47916667,18.75,35.41666667,3.645833333,9.375,3.125,25.52083333,94.27083333,44.27083333,5.208333333,51.5625,19.27083333,1.041666667,16.66666667,4.166666667,1.041666667,35.9375,16.14583333,99.47916667
10,74.47916667,97.91666667,5.208333333,99.47916667,5.208333333,88.02083333,100,85.9375,75,27.60416667,20.3125,35.9375,17.1875,29.6875,6.25,21.875,1.041666667,4.166666667,100,93.75,90.625,41.66666667,75,17.1875,99.47916667,93.75,91.14583333,29.16666667,42.70833333,16.14583333,44.79166667,100,96.875,97.39583333,18.75,27.08333333,73.4375,13.02083333,0,20.3125,31.25,12.5,86.45833333,65.10416667,88.02083333,26.04166667,22.91666667,91.14583333,15.10416667,99.47916667,96.35416667,66.14583333,17.1875,10.41666667,2.604166667,70.3125,23.4375,71.35416667,15.625,7.8125,7.291666667,29.16666667,88.54166667,32.8125,25.52083333,28.125,16.14583333,18.75,10.9375,72.39583333,98.95833333,8.854166667,4.166666667,4.166666667,4.6875,31.77083333,21.35416667,1.041666667,53.64583333,94.79166667,78.125,5.729166667,40.10416667,40.10416667,18.75,8.854166667,98.95833333,19.27083333,3.125,92.70833333,0,100,77.08333333,22.39583333,13.54166667,45.3125,17.1875,7.291666667,94.79166667,0,51.04166667,77.08333333,44.27083333,99.47916667,10.9375,31.77083333,9.375,7.8125,6.25,4.6875,36.45833333,8.333333333,69.79166667,15.10416667,100,14.58333333,19.79166667,58.33333333,70.83333333,14.0625,15.10416667,5.208333333,15.625,47.91666667,48.4375,13.54166667,60.41666667,14.58333333,4.166666667,9.895833333,3.125,8.854166667,59.89583333,74.47916667,21.875,24.47916667,18.22916667,17.1875,37.5,3.125,2.604166667,59.375,25,20.83333333,62.5,21.35416667,20.83333333,14.0625,0,75,41.14583333,19.27083333,97.91666667,61.97916667,15.625,58.33333333,30.20833333,40.10416667,12.5,99.47916667,32.29166667,54.6875,21.875,36.97916667,5.729166667,10.41666667,3.125,20.83333333,93.22916667,44.27083333,7.291666667,48.95833333,22.39583333,1.5625,17.70833333,7.8125,2.604166667,29.6875,16.14583333,97.91666667
11,62.5,83.85416667,28.64583333,100,0.520833333,91.66666667,95.83333333,89.0625,59.375,34.89583333,33.85416667,31.77083333,35.41666667,51.04166667,3.125,15.10416667,1.5625,6.25,100,97.39583333,89.0625,40.625,76.5625,19.27083333,100,91.14583333,76.04166667,36.97916667,45.3125,20.3125,28.125,100,92.1875,92.1875,14.58333333,56.25,53.125,10.9375,0,9.895833333,23.95833333,14.0625,88.54166667,62.5,83.33333333,21.875,21.35416667,83.85416667,14.58333333,95.83333333,80.72916667,58.33333333,14.0625,6.25,5.208333333,59.89583333,21.875,68.75,15.10416667,4.166666667,7.8125,32.29166667,79.16666667,38.02083333,28.64583333,27.60416667,17.1875,18.75,11.45833333,77.60416667,99.47916667,9.375,4.6875,7.8125,17.1875,29.6875,23.4375,1.5625,44.79166667,93.22916667,77.08333333,8.333333333,31.25,33.33333333,19.27083333,8.854166667,97.91666667,21.35416667,1.5625,90.625,0,100,75.52083333,27.08333333,25.52083333,40.10416667,22.91666667,9.895833333,95.83333333,1.041666667,48.95833333,70.83333333,27.60416667,98.95833333,12.5,30.20833333,9.895833333,9.895833333,4.6875,3.645833333,39.0625,8.333333333,63.54166667,15.10416667,100,11.97916667,19.79166667,61.97916667,72.39583333,9.375,14.58333333,5.208333333,20.3125,53.64583333,48.4375,18.75,61.97916667,21.875,5.208333333,9.375,2.604166667,5.208333333,61.97916667,75.52083333,20.3125,23.4375,16.66666667,18.75,36.45833333,2.604166667,2.604166667,60.41666667,28.64583333,20.83333333,49.47916667,14.0625,19.27083333,13.02083333,0,82.29166667,44.27083333,21.35416667,92.1875,34.89583333,15.625,60.41666667,25.52083333,35.9375,9.895833333,99.47916667,37.5,61.97916667,19.27083333,32.8125,6.25,10.9375,2.604166667,22.39583333,97.91666667,51.5625,6.770833333,59.375,22.91666667,3.125,16.14583333,5.729166667,3.645833333,43.75,15.625,97.91666667
12,53.64583333,95.3125,10.9375,89.0625,3.645833333,95.3125,97.91666667,86.97916667,56.25,40.625,38.54166667,73.4375,23.95833333,27.60416667,5.729166667,17.1875,0,7.291666667,99.47916667,90.10416667,83.85416667,35.41666667,70.3125,23.4375,99.47916667,79.16666667,84.89583333,35.41666667,58.33333333,21.875,28.64583333,100,96.35416667,91.14583333,16.66666667,31.77083333,70.3125,21.875,1.5625,17.1875,18.75,12.5,82.8125,63.02083333,88.02083333,20.83333333,21.875,91.66666667,12.5,94.79166667,88.54166667,66.66666667,17.1875,8.333333333,1.041666667,68.75,23.95833333,73.4375,15.10416667,7.291666667,7.291666667,38.54166667,68.22916667,40.10416667,29.16666667,30.20833333,18.22916667,18.22916667,9.895833333,73.4375,100,7.8125,2.604166667,3.645833333,11.97916667,36.45833333,22.39583333,4.6875,45.83333333,94.79166667,73.4375,6.770833333,27.08333333,34.375,22.91666667,8.333333333,100,22.39583333,1.5625,89.58333333,6.25,100,71.875,37.5,7.8125,55.20833333,23.4375,6.770833333,94.79166667,0,49.47916667,37.5,13.54166667,98.95833333,13.02083333,33.33333333,7.8125,6.770833333,8.333333333,4.6875,26.5625,6.770833333,66.66666667,15.625,100,15.10416667,18.75,61.45833333,66.14583333,9.895833333,15.10416667,3.645833333,21.875,58.33333333,42.70833333,19.27083333,63.02083333,16.66666667,4.166666667,12.5,2.604166667,7.8125,58.85416667,70.83333333,21.35416667,22.91666667,17.70833333,18.22916667,31.25,2.604166667,3.645833333,60.41666667,26.5625,20.83333333,50,17.70833333,20.83333333,14.58333333,0,88.02083333,42.70833333,20.3125,94.79166667,63.02083333,33.85416667,69.27083333,33.85416667,41.66666667,11.97916667,100,48.4375,50,19.27083333,28.64583333,4.166666667,15.10416667,2.083333333,27.60416667,92.70833333,53.64583333,6.770833333,54.6875,20.83333333,1.5625,16.66666667,5.729166667,2.083333333,38.54166667,19.79166667,97.91666667
13,64.0625,85.9375,64.0625,99.47916667,5.729166667,94.79166667,97.39583333,87.5,56.25,28.64583333,53.64583333,36.97916667,25.52083333,47.39583333,4.6875,19.27083333,0,8.333333333,99.47916667,89.58333333,63.54166667,27.08333333,58.33333333,17.70833333,94.27083333,89.58333333,42.70833333,32.8125,15.625,14.0625,22.91666667,100,93.75,89.58333333,19.27083333,70.83333333,71.35416667,11.97916667,5.208333333,21.35416667,29.6875,15.625,76.04166667,63.02083333,86.45833333,27.08333333,19.79166667,84.89583333,14.0625,95.83333333,88.54166667,65.625,14.58333333,7.8125,5.208333333,63.54166667,21.35416667,62.5,14.58333333,6.770833333,5.729166667,26.04166667,67.1875,38.02083333,28.125,21.35416667,16.66666667,17.1875,11.45833333,80.20833333,97.39583333,9.375,4.166666667,5.208333333,14.0625,35.41666667,17.1875,1.5625,36.97916667,91.66666667,81.25,2.604166667,28.125,27.08333333,25,4.6875,100,17.70833333,28.64583333,93.22916667,6.25,100,75.52083333,38.54166667,7.291666667,56.25,31.25,12.5,95.3125,0.520833333,54.16666667,59.375,28.64583333,98.95833333,9.375,31.25,6.770833333,4.6875,7.8125,4.6875,46.35416667,4.166666667,54.6875,14.58333333,100,14.58333333,19.27083333,56.77083333,78.125,7.291666667,14.58333333,5.208333333,28.125,60.9375,38.02083333,20.3125,57.29166667,16.14583333,6.25,11.45833333,1.5625,6.770833333,57.29166667,70.3125,18.75,26.04166667,16.14583333,16.66666667,31.25,4.6875,3.645833333,52.08333333,24.47916667,19.27083333,61.45833333,18.22916667,19.27083333,32.29166667,0,85.9375,46.35416667,26.04166667,92.1875,41.66666667,13.54166667,51.5625,26.04166667,40.10416667,10.41666667,99.47916667,50,49.47916667,20.3125,30.20833333,3.125,10.9375,3.645833333,18.75,94.27083333,64.0625,5.729166667,57.29166667,20.3125,5.208333333,17.70833333,4.166666667,1.5625,56.77083333,17.1875,99.47916667
14,39.58333333,85.9375,16.66666667,82.29166667,3.125,97.91666667,98.4375,88.54166667,61.97916667,15.625,36.45833333,86.45833333,23.95833333,2.083333333,8.333333333,14.58333333,0,6.25,100,91.14583333,82.8125,38.54166667,41.14583333,20.3125,94.79166667,92.1875,69.27083333,33.85416667,14.58333333,16.66666667,22.91666667,100,92.70833333,94.79166667,16.66666667,9.895833333,52.08333333,7.8125,0.520833333,14.58333333,43.22916667,11.97916667,85.9375,67.1875,96.35416667,23.95833333,17.70833333,83.85416667,15.10416667,91.66666667,85.41666667,76.04166667,15.625,8.854166667,6.770833333,64.58333333,21.35416667,67.1875,10.9375,7.291666667,9.375,24.47916667,91.66666667,32.29166667,27.08333333,21.875,15.10416667,17.70833333,7.8125,71.875,100,7.8125,3.125,3.645833333,7.8125,30.72916667,22.39583333,1.5625,35.9375,92.1875,80.20833333,4.6875,30.72916667,21.35416667,27.08333333,2.604166667,100,16.66666667,7.291666667,95.3125,0,100,69.27083333,21.875,10.9375,29.16666667,13.02083333,7.291666667,97.39583333,0,48.95833333,44.27083333,14.58333333,98.95833333,12.5,31.25,8.854166667,8.333333333,7.291666667,6.25,24.47916667,5.729166667,58.33333333,14.58333333,99.47916667,14.58333333,17.1875,55.72916667,73.95833333,8.333333333,16.66666667,5.208333333,19.27083333,53.125,39.0625,20.83333333,55.72916667,17.70833333,5.208333333,13.02083333,2.083333333,8.333333333,61.97916667,63.54166667,22.39583333,23.95833333,15.625,15.625,26.5625,2.604166667,2.604166667,55.72916667,28.125,19.79166667,49.47916667,15.10416667,15.625,26.04166667,0,67.70833333,29.16666667,14.58333333,86.45833333,33.85416667,10.9375,43.75,15.10416667,40.10416667,13.54166667,99.47916667,8.333333333,44.79166667,17.70833333,16.66666667,0.520833333,13.02083333,2.083333333,11.45833333,86.97916667,48.95833333,4.6875,55.72916667,22.91666667,1.041666667,15.10416667,3.125,1.5625,40.625,17.1875,90.625
15,71.875,95.83333333,18.22916667,88.02083333,5.729166667,96.35416667,99.47916667,86.45833333,52.60416667,20.3125,34.375,34.375,16.66666667,4.6875,4.6875,20.83333333,1.041666667,8.854166667,96.35416667,93.75,80.72916667,30.72916667,47.39583333,19.79166667,97.39583333,92.70833333,79.6875,35.9375,20.83333333,14.0625,25.52083333,100,96.875,94.79166667,7.8125,7.8125,53.64583333,16.14583333,0,13.02083333,36.45833333,13.02083333,82.8125,65.10416667,89.58333333,22.91666667,14.0625,88.54166667,11.45833333,79.6875,92.1875,66.14583333,15.10416667,7.291666667,5.208333333,66.66666667,20.83333333,67.1875,13.54166667,6.25,7.8125,28.125,80.72916667,34.375,26.5625,26.04166667,19.79166667,15.625,9.375,75,100,9.895833333,3.125,4.6875,7.291666667,34.89583333,21.875,1.041666667,39.58333333,89.0625,81.77083333,7.291666667,39.0625,25.52083333,29.16666667,3.645833333,98.4375,18.75,0,90.625,0,100,67.1875,17.1875,8.854166667,31.25,14.0625,5.208333333,94.27083333,0.520833333,46.875,56.25,20.83333333,98.95833333,10.9375,30.72916667,7.8125,8.333333333,7.8125,3.125,46.875,3.645833333,53.125,13.54166667,99.47916667,16.14583333,17.1875,49.47916667,66.14583333,5.729166667,14.0625,4.166666667,14.0625,52.60416667,39.58333333,18.22916667,57.29166667,13.02083333,5.729166667,13.02083333,2.604166667,8.333333333,52.60416667,63.54166667,21.35416667,24.47916667,19.79166667,16.14583333,27.08333333,4.166666667,2.083333333,56.77083333,26.04166667,20.83333333,64.58333333,27.08333333,17.1875,11.45833333,0,87.5,44.79166667,14.0625,94.79166667,60.9375,23.95833333,59.89583333,26.04166667,38.02083333,14.58333333,100,32.8125,51.04166667,17.70833333,25.52083333,3.125,11.45833333,2.604166667,16.66666667,94.27083333,62.5,8.333333333,53.64583333,21.35416667,1.041666667,18.22916667,4.166666667,3.125,44.79166667,18.22916667,99.47916667
16,55.72916667,89.0625,18.75,98.95833333,3.125,98.95833333,98.95833333,86.45833333,47.91666667,29.16666667,26.04166667,53.125,33.33333333,11.97916667,3.645833333,19.27083333,7.291666667,11.45833333,99.47916667,95.3125,84.375,35.9375,44.79166667,23.95833333,100,91.14583333,72.39583333,29.16666667,50.52083333,17.70833333,32.29166667,100,92.1875,90.10416667,15.10416667,20.83333333,64.0625,6.770833333,1.041666667,14.0625,28.64583333,13.54166667,81.77083333,67.1875,93.22916667,23.95833333,18.22916667,91.14583333,15.10416667,93.22916667,89.58333333,63.02083333,15.625,8.333333333,7.291666667,64.58333333,26.5625,65.625,16.66666667,8.854166667,7.291666667,23.95833333,75,30.72916667,24.47916667,22.91666667,17.70833333,17.70833333,10.9375,75.52083333,98.95833333,6.770833333,9.375,4.6875,8.854166667,36.97916667,24.47916667,0.520833333,30.20833333,89.58333333,82.29166667,5.208333333,31.77083333,25.52083333,18.75,5.729166667,97.91666667,16.14583333,0,90.10416667,0.520833333,100,71.35416667,14.58333333,9.895833333,42.70833333,9.895833333,5.208333333,95.83333333,3.125,46.875,57.29166667,27.08333333,98.95833333,9.375,30.72916667,6.770833333,6.25,6.25,6.25,30.72916667,3.645833333,61.97916667,15.10416667,100,15.625,19.27083333,47.91666667,59.89583333,7.8125,16.14583333,9.375,4.166666667,60.41666667,35.41666667,16.66666667,57.8125,18.75,5.729166667,11.45833333,2.083333333,8.333333333,56.25,69.79166667,20.3125,25,17.70833333,18.22916667,26.04166667,3.125,1.5625,52.08333333,24.47916667,17.1875,52.08333333,17.1875,19.79166667,18.75,0,77.60416667,32.8125,13.54166667,94.79166667,64.58333333,32.8125,54.16666667,21.35416667,35.9375,10.9375,100,57.8125,46.875,23.95833333,26.04166667,6.770833333,10.41666667,3.645833333,15.625,73.95833333,16.66666667,6.25,53.125,19.27083333,5.729166667,19.79166667,6.25,1.5625,14.0625,15.625,98.95833333
17,50,94.27083333,49.47916667,94.27083333,3.645833333,96.35416667,79.16666667,68.22916667,54.6875,29.6875,26.04166667,39.0625,34.89583333,9.895833333,5.208333333,24.47916667,11.97916667,8.854166667,100,90.625,78.125,38.02083333,44.79166667,20.83333333,95.83333333,89.0625,82.29166667,29.6875,63.02083333,13.54166667,31.25,100,91.14583333,88.54166667,18.75,68.75,79.16666667,17.1875,2.083333333,18.75,53.125,16.66666667,80.72916667,64.58333333,86.45833333,27.08333333,16.66666667,90.625,17.70833333,83.33333333,91.66666667,67.1875,15.10416667,9.375,4.6875,69.27083333,22.39583333,73.4375,11.97916667,5.729166667,6.770833333,31.77083333,92.1875,23.4375,23.95833333,23.95833333,17.1875,18.75,7.291666667,74.47916667,99.47916667,9.375,5.729166667,3.125,12.5,39.58333333,15.625,1.041666667,36.97916667,91.66666667,73.95833333,5.208333333,22.39583333,37.5,29.6875,6.770833333,100,18.22916667,6.25,93.75,1.5625,100,57.8125,40.10416667,11.97916667,44.79166667,23.95833333,5.208333333,84.375,2.604166667,43.22916667,63.54166667,31.77083333,98.95833333,9.375,36.97916667,8.333333333,10.41666667,6.25,8.333333333,58.33333333,7.8125,56.25,14.58333333,100,14.58333333,18.75,42.70833333,65.10416667,6.770833333,15.10416667,6.25,15.625,58.33333333,38.02083333,15.625,54.6875,14.0625,5.729166667,9.895833333,2.083333333,8.333333333,54.16666667,66.14583333,18.22916667,22.39583333,14.58333333,16.66666667,23.4375,3.645833333,1.5625,58.33333333,24.47916667,18.75,34.89583333,13.54166667,14.58333333,16.14583333,0,85.9375,38.02083333,13.02083333,93.22916667,68.22916667,44.27083333,54.6875,32.29166667,40.625,13.54166667,100,56.25,45.83333333,17.1875,15.10416667,1.5625,9.375,5.208333333,24.47916667,88.02083333,38.54166667,6.25,54.16666667,22.91666667,7.291666667,16.14583333,4.6875,2.604166667,47.91666667,15.625,98.95833333
18,65.625,86.97916667,21.35416667,98.95833333,6.770833333,94.79166667,100,81.77083333,52.08333333,28.64583333,36.45833333,74.47916667,21.35416667,44.27083333,5.729166667,29.6875,6.25,4.166666667,98.95833333,93.22916667,87.5,41.14583333,71.35416667,19.27083333,98.4375,85.9375,83.33333333,23.95833333,50.52083333,15.10416667,12.5,99.47916667,96.875,84.89583333,19.79166667,28.64583333,70.83333333,9.895833333,0,14.0625,46.875,9.895833333,76.04166667,60.9375,86.97916667,23.95833333,15.625,86.45833333,17.1875,90.625,93.22916667,64.0625,17.70833333,7.8125,3.645833333,60.41666667,22.39583333,60.41666667,12.5,7.8125,8.333333333,22.91666667,78.64583333,25,21.875,19.79166667,19.27083333,19.79166667,11.45833333,67.70833333,98.95833333,6.25,7.8125,5.208333333,5.729166667,36.97916667,14.0625,2.604166667,25,89.58333333,79.6875,6.25,22.39583333,26.5625,18.22916667,3.125,98.4375,11.97916667,1.041666667,93.22916667,0,100,67.1875,33.33333333,8.333333333,32.29166667,20.83333333,7.8125,97.39583333,0.520833333,50.52083333,51.5625,26.5625,98.95833333,9.895833333,31.25,6.770833333,8.333333333,7.291666667,4.166666667,42.70833333,2.604166667,60.41666667,14.58333333,100,15.10416667,17.70833333,48.95833333,68.75,8.333333333,16.14583333,5.208333333,28.125,69.79166667,31.77083333,22.91666667,54.6875,16.66666667,4.6875,11.97916667,3.125,8.854166667,50,70.83333333,18.75,25,16.14583333,16.14583333,22.39583333,2.604166667,1.041666667,56.77083333,27.08333333,20.3125,55.20833333,18.75,9.895833333,5.729166667,0,79.6875,40.625,16.14583333,95.3125,66.66666667,38.54166667,56.25,21.875,38.54166667,11.97916667,100,72.39583333,41.66666667,18.22916667,14.0625,2.083333333,9.895833333,3.645833333,14.0625,93.22916667,63.02083333,8.333333333,55.72916667,19.79166667,4.6875,16.14583333,4.166666667,2.604166667,33.33333333,15.625,88.54166667
19,47.39583333,93.75,18.75,98.95833333,3.125,95.83333333,94.27083333,80.72916667,52.08333333,16.14583333,22.91666667,57.8125,28.125,1.041666667,3.125,18.22916667,0,8.333333333,100,93.75,77.60416667,35.9375,45.83333333,19.27083333,98.95833333,87.5,82.8125,31.77083333,43.22916667,17.1875,11.97916667,100,88.54166667,84.375,10.41666667,11.45833333,63.02083333,8.854166667,0.520833333,12.5,42.70833333,10.41666667,76.5625,64.0625,81.77083333,26.5625,16.14583333,84.89583333,13.54166667,84.375,92.1875,64.0625,15.10416667,9.375,4.166666667,61.97916667,20.3125,63.54166667,15.10416667,7.8125,8.333333333,30.72916667,59.375,22.91666667,25,20.83333333,17.1875,18.75,14.0625,76.04166667,97.91666667,7.8125,5.208333333,3.125,5.208333333,33.85416667,23.4375,2.604166667,35.9375,90.625,73.4375,5.208333333,20.83333333,27.08333333,17.70833333,5.729166667,97.39583333,20.83333333,1.041666667,95.83333333,0,100,63.54166667,45.3125,10.41666667,26.04166667,30.72916667,9.375,89.0625,0,46.875,53.64583333,14.58333333,97.91666667,11.45833333,28.125,7.8125,6.770833333,8.854166667,4.166666667,36.97916667,6.770833333,60.9375,13.54166667,100,13.54166667,19.27083333,48.95833333,73.4375,7.291666667,17.1875,6.25,28.64583333,63.54166667,30.72916667,22.91666667,51.5625,17.70833333,6.25,12.5,4.166666667,9.375,48.95833333,63.02083333,18.75,29.6875,14.58333333,15.625,25.52083333,3.645833333,4.166666667,53.64583333,25,22.39583333,48.4375,15.625,18.75,17.70833333,0,85.41666667,41.66666667,15.625,94.27083333,66.14583333,44.79166667,59.375,27.08333333,41.14583333,13.02083333,99.47916667,41.14583333,44.27083333,18.22916667,22.91666667,0,10.41666667,4.6875,15.10416667,93.22916667,62.5,7.291666667,54.16666667,16.14583333,5.729166667,17.1875,3.645833333,3.125,58.33333333,14.58333333,92.70833333
20,39.0625,75,13.54166667,98.4375,4.166666667,97.91666667,100,89.0625,36.97916667,20.3125,39.0625,34.89583333,14.58333333,4.166666667,8.333333333,25,1.5625,5.729166667,97.91666667,93.22916667,80.20833333,31.25,56.77083333,21.35416667,97.39583333,85.9375,73.95833333,34.375,51.5625,15.10416667,19.79166667,99.47916667,93.75,82.8125,7.291666667,13.02083333,52.60416667,9.895833333,0,9.375,60.41666667,8.333333333,82.8125,60.9375,78.64583333,20.83333333,18.75,84.89583333,16.14583333,93.22916667,87.5,55.72916667,17.1875,8.854166667,4.166666667,64.0625,18.75,59.89583333,18.22916667,7.291666667,6.770833333,32.29166667,62.5,29.16666667,25,27.08333333,14.58333333,17.70833333,15.625,54.16666667,100,7.291666667,5.208333333,4.166666667,4.6875,28.64583333,20.83333333,2.604166667,21.35416667,93.22916667,77.60416667,5.729166667,33.33333333,34.375,17.70833333,5.208333333,100,19.79166667,6.770833333,88.54166667,0,100,68.75,21.875,6.25,59.375,11.97916667,7.291666667,95.83333333,8.333333333,44.79166667,50.52083333,45.3125,96.35416667,8.333333333,31.25,8.333333333,4.6875,9.375,4.166666667,38.54166667,7.291666667,60.9375,14.58333333,100,17.1875,19.27083333,51.04166667,68.22916667,8.854166667,16.66666667,6.25,18.22916667,54.16666667,29.6875,20.3125,52.08333333,14.0625,4.6875,10.41666667,2.083333333,6.770833333,57.29166667,63.02083333,19.79166667,20.83333333,16.14583333,17.1875,19.27083333,3.125,3.125,57.29166667,21.875,17.70833333,38.02083333,17.70833333,15.625,27.08333333,0,79.6875,39.0625,12.5,85.9375,57.8125,42.70833333,55.72916667,19.79166667,38.02083333,8.854166667,99.47916667,53.64583333,42.70833333,20.83333333,19.27083333,3.645833333,8.333333333,4.6875,20.83333333,90.625,30.20833333,6.770833333,52.60416667,20.3125,3.125,18.75,5.208333333,3.125,27.08333333,16.14583333,94.79166667
21,47.91666667,77.60416667,26.04166667,100,6.770833333,96.35416667,100,83.85416667,42.1875,30.72916667,23.4375,61.45833333,20.3125,0.520833333,4.166666667,10.9375,1.041666667,9.375,99.47916667,94.27083333,61.45833333,30.72916667,60.41666667,21.35416667,96.35416667,84.375,85.9375,40.10416667,54.16666667,15.625,26.5625,100,94.79166667,49.47916667,17.1875,29.6875,45.83333333,9.895833333,1.5625,15.10416667,48.4375,10.9375,74.47916667,67.70833333,72.91666667,20.83333333,15.625,82.8125,14.58333333,88.54166667,88.54166667,59.89583333,19.79166667,8.333333333,5.729166667,61.45833333,20.3125,66.66666667,17.70833333,8.333333333,7.291666667,29.6875,75,33.33333333,23.95833333,22.91666667,16.66666667,16.14583333,15.10416667,61.97916667,98.4375,10.9375,4.6875,6.25,6.770833333,36.45833333,18.75,1.041666667,27.60416667,89.58333333,67.70833333,9.375,43.22916667,28.125,13.02083333,6.770833333,93.75,20.3125,4.6875,94.27083333,0,100,47.39583333,23.95833333,5.729166667,27.60416667,17.70833333,4.166666667,94.79166667,1.5625,43.22916667,51.5625,46.875,95.83333333,11.97916667,26.5625,6.770833333,5.208333333,9.375,2.604166667,50,5.208333333,58.85416667,14.0625,99.47916667,13.54166667,18.75,48.4375,67.1875,8.854166667,16.66666667,4.6875,11.97916667,43.22916667,26.04166667,17.1875,54.16666667,15.625,4.6875,10.9375,2.604166667,8.854166667,57.29166667,65.10416667,21.875,23.4375,16.66666667,17.1875,17.70833333,2.083333333,2.083333333,55.72916667,28.125,19.79166667,42.1875,28.125,15.10416667,5.729166667,0,69.79166667,33.33333333,11.97916667,89.58333333,63.54166667,40.625,52.08333333,23.4375,34.375,12.5,99.47916667,47.39583333,46.875,19.27083333,14.58333333,2.604166667,9.895833333,3.125,15.625,91.14583333,71.35416667,6.770833333,56.25,23.95833333,1.5625,17.1875,6.770833333,2.604166667,51.5625,17.70833333,90.625
22,40.625,83.85416667,53.64583333,100,2.083333333,79.16666667,100,86.97916667,32.8125,27.60416667,16.66666667,58.33333333,24.47916667,15.10416667,6.770833333,26.5625,1.041666667,5.208333333,100,92.70833333,85.41666667,32.29166667,48.95833333,23.4375,93.75,88.54166667,72.91666667,34.375,52.60416667,16.14583333,23.4375,99.47916667,97.39583333,42.1875,23.4375,37.5,76.5625,11.45833333,0.520833333,21.875,28.64583333,10.41666667,80.72916667,60.41666667,83.33333333,27.08333333,14.0625,87.5,15.625,79.16666667,90.625,56.25,15.10416667,7.8125,4.6875,63.02083333,21.875,62.5,14.0625,6.25,6.770833333,21.875,82.29166667,26.5625,23.4375,22.91666667,17.70833333,19.27083333,13.54166667,55.72916667,98.95833333,7.291666667,5.729166667,1.5625,1.041666667,30.20833333,23.95833333,0,27.60416667,89.0625,74.47916667,4.6875,29.6875,27.08333333,29.6875,8.333333333,98.95833333,21.35416667,3.125,93.22916667,3.125,100,65.10416667,40.625,9.375,21.35416667,18.75,5.208333333,100,0.520833333,45.83333333,39.0625,36.45833333,98.4375,11.97916667,28.64583333,7.8125,6.770833333,7.8125,5.208333333,48.4375,6.25,49.47916667,15.10416667,100,14.0625,16.14583333,45.83333333,64.58333333,6.25,15.625,3.125,11.45833333,56.25,23.4375,23.4375,52.60416667,15.10416667,4.166666667,13.54166667,2.604166667,8.333333333,53.64583333,59.89583333,18.75,25,17.1875,15.625,18.75,2.083333333,2.083333333,55.20833333,28.125,21.875,42.1875,23.4375,17.1875,33.85416667,0,81.77083333,37.5,17.70833333,88.54166667,58.33333333,50.52083333,47.91666667,18.75,38.02083333,14.0625,98.95833333,36.45833333,38.54166667,17.1875,14.58333333,0.520833333,10.9375,3.125,13.02083333,86.45833333,58.33333333,8.854166667,56.25,22.39583333,3.125,14.58333333,3.645833333,3.645833333,42.70833333,16.14583333,97.39583333
23,40.625,85.41666667,34.89583333,100,2.604166667,94.27083333,98.95833333,95.83333333,59.375,22.91666667,48.4375,76.5625,29.16666667,5.208333333,2.083333333,24.47916667,3.645833333,6.770833333,99.47916667,86.45833333,85.41666667,28.125,48.4375,19.79166667,100,84.375,82.29166667,33.33333333,40.625,18.22916667,15.10416667,100,89.0625,72.91666667,16.66666667,84.89583333,61.97916667,9.375,1.041666667,13.54166667,39.0625,10.41666667,82.29166667,65.10416667,85.41666667,26.04166667,17.70833333,78.64583333,16.14583333,84.375,89.58333333,61.45833333,16.66666667,7.291666667,3.125,59.375,22.39583333,65.625,13.54166667,8.333333333,5.208333333,31.25,82.29166667,31.77083333,26.04166667,26.5625,19.27083333,16.66666667,10.9375,63.54166667,95.3125,4.6875,4.6875,3.645833333,2.604166667,34.89583333,22.39583333,1.5625,25.52083333,88.54166667,80.72916667,6.25,21.875,32.29166667,27.08333333,5.729166667,91.14583333,16.66666667,0.520833333,92.1875,0,100,66.14583333,34.89583333,8.854166667,23.4375,20.3125,7.8125,88.02083333,0.520833333,48.4375,56.77083333,28.64583333,96.35416667,9.895833333,21.35416667,5.208333333,9.895833333,8.333333333,4.6875,51.5625,4.166666667,59.89583333,15.10416667,99.47916667,13.02083333,17.70833333,41.66666667,66.66666667,7.291666667,17.1875,3.645833333,21.35416667,52.60416667,22.39583333,20.3125,52.08333333,21.875,4.166666667,13.54166667,4.166666667,8.333333333,53.125,64.0625,19.79166667,29.16666667,15.625,17.1875,18.22916667,2.604166667,3.125,51.04166667,22.91666667,19.27083333,54.6875,27.08333333,18.22916667,36.45833333,0,78.125,33.33333333,13.54166667,91.14583333,66.14583333,42.70833333,45.83333333,26.04166667,34.375,13.54166667,100,64.58333333,43.75,21.875,13.54166667,2.604166667,8.854166667,3.645833333,24.47916667,89.58333333,45.83333333,6.770833333,52.60416667,23.4375,5.729166667,16.66666667,4.166666667,3.125,46.35416667,17.1875,97.91666667
24,56.77083333,93.75,37.5,98.4375,6.25,81.77083333,97.39583333,85.41666667,27.08333333,25.52083333,20.3125,69.79166667,24.47916667,79.6875,2.083333333,30.20833333,1.5625,4.6875,99.47916667,86.97916667,74.47916667,28.64583333,46.35416667,18.22916667,97.39583333,88.02083333,71.875,32.8125,45.83333333,15.10416667,22.91666667,100,87.5,69.27083333,10.9375,64.58333333,52.60416667,16.14583333,0,8.854166667,25.52083333,9.895833333,88.54166667,61.97916667,81.77083333,22.39583333,18.22916667,80.72916667,15.10416667,92.1875,87.5,58.85416667,17.70833333,7.8125,5.729166667,55.72916667,21.875,67.70833333,14.58333333,8.333333333,6.770833333,33.33333333,63.02083333,36.45833333,22.91666667,34.375,19.27083333,15.10416667,8.854166667,66.66666667,100,8.333333333,6.25,2.604166667,16.66666667,34.375,21.875,3.645833333,22.39583333,86.45833333,76.04166667,8.333333333,22.39583333,32.29166667,19.27083333,4.6875,98.4375,19.79166667,2.604166667,97.39583333,0,100,65.625,41.66666667,14.0625,43.75,39.58333333,5.208333333,97.39583333,3.645833333,44.27083333,75.52083333,22.39583333,95.3125,11.45833333,25.52083333,7.8125,6.25,8.333333333,3.645833333,35.9375,5.208333333,53.64583333,14.0625,100,14.58333333,16.66666667,53.64583333,76.5625,12.5,15.10416667,6.25,32.8125,52.08333333,23.95833333,21.875,50,14.0625,7.8125,12.5,2.604166667,7.8125,50,64.0625,19.27083333,23.4375,14.58333333,16.14583333,15.10416667,3.125,2.604166667,55.72916667,25,16.66666667,54.16666667,20.83333333,16.14583333,46.875,0,78.64583333,41.66666667,12.5,89.58333333,69.27083333,48.4375,53.125,27.60416667,36.45833333,13.02083333,100,68.22916667,46.875,21.875,13.02083333,2.083333333,9.895833333,2.604166667,25,93.75,47.39583333,8.333333333,54.6875,16.14583333,7.8125,16.66666667,5.208333333,2.083333333,41.66666667,15.625,97.39583333
25,46.875,89.58333333,17.70833333,100,2.083333333,90.625,98.95833333,89.0625,71.875,24.47916667,27.60416667,60.41666667,20.83333333,5.208333333,1.041666667,24.47916667,2.604166667,7.291666667,99.47916667,91.66666667,93.22916667,26.04166667,55.20833333,16.66666667,98.95833333,85.41666667,86.97916667,31.77083333,25.52083333,14.0625,22.39583333,100,90.625,50,17.70833333,22.91666667,60.9375,7.8125,0,15.625,27.08333333,10.9375,70.83333333,63.54166667,81.25,23.4375,14.58333333,80.72916667,11.97916667,89.0625,91.14583333,55.72916667,14.0625,8.854166667,7.291666667,67.70833333,20.3125,65.625,15.10416667,9.895833333,7.291666667,26.5625,63.02083333,35.9375,26.5625,23.95833333,18.75,17.70833333,10.41666667,59.375,99.47916667,5.208333333,5.208333333,3.645833333,5.208333333,37.5,19.79166667,0.520833333,16.66666667,89.58333333,75.52083333,4.166666667,23.4375,31.77083333,12.5,3.645833333,96.875,20.83333333,4.166666667,88.02083333,2.083333333,100,60.41666667,44.27083333,10.9375,15.10416667,29.16666667,6.25,93.75,1.041666667,43.22916667,54.16666667,36.45833333,95.3125,10.41666667,28.64583333,7.291666667,5.729166667,7.8125,4.6875,43.75,5.729166667,54.16666667,11.97916667,100,13.54166667,16.66666667,52.60416667,81.25,6.25,14.58333333,8.333333333,30.20833333,50.52083333,22.39583333,19.27083333,45.83333333,18.75,3.645833333,11.45833333,2.083333333,6.25,51.5625,64.58333333,21.35416667,23.95833333,18.22916667,18.22916667,15.625,2.604166667,3.125,51.5625,26.5625,20.3125,27.08333333,10.41666667,14.0625,34.375,0,76.04166667,35.9375,14.0625,96.35416667,63.54166667,53.64583333,57.29166667,29.16666667,33.85416667,11.97916667,100,47.91666667,42.70833333,20.3125,11.97916667,2.604166667,9.375,2.604166667,26.5625,88.54166667,53.64583333,5.729166667,56.25,22.39583333,2.083333333,17.70833333,3.645833333,2.604166667,52.60416667,17.1875,90.10416667
26,32.29166667,76.04166667,14.0625,98.95833333,1.5625,95.3125,94.27083333,85.9375,55.20833333,32.8125,24.47916667,78.64583333,19.27083333,13.54166667,4.166666667,13.02083333,4.6875,8.854166667,100,88.02083333,81.25,25.52083333,59.375,18.75,99.47916667,87.5,69.27083333,25.52083333,63.54166667,15.10416667,14.0625,100,95.83333333,46.35416667,11.97916667,49.47916667,57.8125,18.75,4.6875,16.66666667,37.5,13.54166667,80.72916667,61.45833333,72.91666667,23.95833333,15.625,84.375,15.10416667,89.58333333,82.8125,54.6875,17.1875,9.375,2.083333333,65.10416667,27.60416667,62.5,11.97916667,7.291666667,7.8125,24.47916667,71.35416667,34.375,23.95833333,21.875,20.83333333,21.875,10.9375,56.25,97.39583333,8.854166667,2.604166667,2.604166667,2.083333333,37.5,19.79166667,0,14.58333333,86.97916667,68.22916667,3.645833333,34.89583333,23.4375,18.75,4.166666667,98.95833333,18.75,2.083333333,94.27083333,0.520833333,100,66.66666667,42.1875,10.41666667,21.35416667,15.10416667,6.25,96.875,1.041666667,44.79166667,63.54166667,51.04166667,94.27083333,8.333333333,26.04166667,7.8125,3.645833333,6.770833333,4.6875,44.79166667,2.604166667,59.375,15.10416667,99.47916667,14.0625,16.14583333,57.29166667,75,6.770833333,17.70833333,5.729166667,18.22916667,51.5625,30.72916667,20.83333333,47.91666667,15.10416667,6.25,14.58333333,2.604166667,6.770833333,54.16666667,61.97916667,19.79166667,22.91666667,13.54166667,16.14583333,15.10416667,2.083333333,3.125,46.875,23.4375,17.1875,42.70833333,15.625,11.97916667,14.0625,0,85.41666667,38.02083333,12.5,91.66666667,71.875,49.47916667,47.39583333,21.875,32.8125,11.97916667,100,53.125,38.02083333,19.27083333,13.54166667,2.083333333,10.9375,4.6875,19.27083333,92.1875,66.14583333,8.333333333,54.6875,18.75,2.604166667,16.66666667,4.166666667,2.083333333,69.79166667,16.14583333,89.58333333
27,70.3125,83.85416667,26.5625,95.3125,3.125,99.47916667,96.35416667,83.85416667,35.41666667,30.72916667,21.35416667,10.9375,25.52083333,10.41666667,4.6875,23.95833333,1.5625,9.375,95.3125,88.02083333,86.45833333,33.33333333,57.29166667,19.79166667,97.39583333,85.41666667,37.5,32.29166667,43.22916667,17.1875,17.1875,99.47916667,88.54166667,48.95833333,19.79166667,36.45833333,56.77083333,19.79166667,3.645833333,18.22916667,16.66666667,18.22916667,79.6875,65.625,84.375,23.4375,16.66666667,83.85416667,11.97916667,79.16666667,92.1875,54.16666667,18.22916667,6.770833333,2.604166667,59.89583333,19.79166667,58.33333333,14.0625,8.333333333,7.291666667,36.97916667,66.66666667,36.45833333,19.79166667,29.16666667,17.70833333,16.14583333,10.9375,56.77083333,97.91666667,11.45833333,5.729166667,2.604166667,4.6875,33.33333333,21.35416667,1.5625,21.875,89.0625,81.25,4.166666667,31.77083333,28.125,8.854166667,6.25,99.47916667,23.4375,7.8125,84.89583333,0,100,60.9375,21.875,11.97916667,22.91666667,16.66666667,4.166666667,92.70833333,0.520833333,39.58333333,33.33333333,40.625,92.1875,9.895833333,28.64583333,6.25,9.375,6.770833333,3.125,25.52083333,5.208333333,55.20833333,15.625,99.47916667,13.54166667,15.625,44.27083333,70.83333333,8.333333333,14.58333333,4.6875,10.9375,60.41666667,23.4375,23.4375,45.3125,19.79166667,6.25,14.58333333,2.083333333,7.8125,51.5625,58.85416667,19.27083333,26.04166667,17.70833333,16.66666667,15.10416667,1.5625,2.604166667,51.04166667,26.5625,22.91666667,23.95833333,14.0625,6.770833333,16.66666667,0,76.04166667,36.97916667,16.14583333,86.97916667,44.27083333,50,51.5625,19.27083333,31.77083333,8.854166667,100,26.04166667,39.58333333,17.70833333,13.54166667,1.041666667,10.41666667,3.125,23.4375,86.45833333,64.0625,7.291666667,54.16666667,20.3125,4.6875,16.14583333,4.166666667,2.083333333,45.3125,17.1875,97.39583333
28,69.27083333,91.14583333,38.54166667,97.39583333,3.125,80.72916667,100,86.97916667,46.875,28.64583333,14.58333333,8.854166667,19.79166667,4.166666667,3.645833333,30.72916667,6.25,4.6875,99.47916667,90.625,81.77083333,32.29166667,71.875,18.75,97.91666667,84.89583333,75,29.6875,51.5625,16.14583333,19.79166667,100,92.70833333,50,13.02083333,24.47916667,38.54166667,8.854166667,0,15.10416667,31.77083333,8.854166667,75.52083333,56.25,83.85416667,25,18.75,83.33333333,13.54166667,91.14583333,90.625,44.27083333,15.10416667,8.854166667,5.729166667,65.10416667,20.3125,62.5,13.02083333,7.291666667,9.375,30.20833333,82.29166667,40.625,21.875,23.4375,20.3125,15.625,8.333333333,58.85416667,97.91666667,10.41666667,5.208333333,3.125,9.375,30.72916667,15.10416667,1.5625,15.625,89.58333333,81.77083333,5.208333333,38.54166667,34.89583333,9.375,4.6875,99.47916667,20.83333333,0.520833333,91.66666667,0,100,62.5,29.16666667,4.166666667,37.5,19.27083333,6.25,94.27083333,8.854166667,39.58333333,59.89583333,44.27083333,89.58333333,10.9375,27.08333333,8.854166667,4.6875,9.895833333,6.770833333,25,3.645833333,45.83333333,16.66666667,100,14.58333333,17.70833333,50,70.83333333,5.208333333,16.14583333,2.604166667,18.22916667,42.1875,22.91666667,19.27083333,44.27083333,19.27083333,4.166666667,11.97916667,4.166666667,6.25,51.04166667,56.25,19.79166667,21.35416667,16.14583333,18.22916667,14.0625,2.083333333,2.083333333,48.4375,26.5625,18.75,36.97916667,16.66666667,12.5,19.27083333,0.520833333,76.04166667,36.45833333,12.5,89.58333333,76.04166667,45.3125,52.08333333,23.95833333,32.8125,11.45833333,100,65.10416667,35.41666667,19.27083333,16.14583333,1.041666667,11.45833333,4.6875,28.64583333,94.27083333,72.39583333,5.729166667,53.125,19.79166667,5.729166667,15.10416667,5.729166667,1.041666667,47.39583333,14.0625,92.70833333
29,45.3125,83.85416667,6.770833333,84.375,2.083333333,86.97916667,99.47916667,84.375,36.45833333,22.91666667,24.47916667,76.5625,21.875,10.41666667,5.208333333,14.0625,3.125,3.125,100,91.14583333,88.02083333,31.25,68.22916667,21.875,95.3125,84.375,45.3125,22.91666667,38.54166667,18.75,26.5625,99.47916667,92.1875,42.70833333,10.9375,10.9375,57.8125,15.625,0,13.02083333,48.95833333,11.45833333,78.64583333,58.85416667,76.04166667,18.75,16.66666667,83.33333333,16.66666667,94.79166667,77.60416667,44.27083333,14.58333333,8.333333333,7.291666667,61.45833333,23.4375,57.8125,11.97916667,6.770833333,7.291666667,23.95833333,69.79166667,26.5625,20.83333333,24.47916667,16.14583333,15.10416667,9.375,60.9375,95.83333333,7.8125,7.291666667,2.083333333,4.6875,29.6875,16.66666667,0,17.1875,90.625,66.66666667,6.25,26.5625,23.4375,10.41666667,5.208333333,76.5625,24.47916667,0,94.27083333,3.125,100,62.5,42.70833333,5.208333333,35.41666667,25,3.125,97.39583333,0.520833333,39.58333333,54.16666667,38.54166667,91.66666667,13.02083333,26.5625,6.770833333,7.8125,7.291666667,3.645833333,34.89583333,6.25,51.04166667,14.58333333,100,11.45833333,17.1875,47.39583333,72.91666667,6.770833333,13.02083333,7.8125,17.1875,50.52083333,23.4375,16.66666667,46.875,15.625,5.208333333,11.97916667,1.5625,7.8125,55.72916667,61.97916667,19.27083333,19.79166667,18.22916667,15.10416667,14.58333333,4.166666667,3.645833333,50,24.47916667,21.875,36.45833333,11.45833333,10.41666667,39.0625,0,66.14583333,32.8125,7.8125,91.14583333,55.72916667,50,59.89583333,31.25,33.85416667,11.45833333,100,56.25,33.33333333,19.79166667,10.9375,2.604166667,9.895833333,4.166666667,23.95833333,93.22916667,60.41666667,7.8125,52.60416667,19.79166667,6.25,16.14583333,6.770833333,1.041666667,38.02083333,18.75,91.66666667
30,46.875,95.3125,2.604166667,99.47916667,9.375,89.0625,99.47916667,84.89583333,40.10416667,29.16666667,23.4375,14.58333333,21.35416667,4.166666667,4.6875,27.60416667,2.083333333,6.770833333,100,93.22916667,87.5,28.125,46.35416667,18.75,100,78.64583333,83.85416667,19.79166667,45.83333333,14.58333333,27.08333333,100,98.4375,51.04166667,16.14583333,19.27083333,57.8125,10.41666667,6.25,14.58333333,38.54166667,14.0625,80.20833333,62.5,77.08333333,21.35416667,20.3125,80.20833333,17.70833333,84.375,82.8125,46.35416667,16.66666667,7.8125,5.208333333,54.6875,21.35416667,58.85416667,10.41666667,8.854166667,6.25,28.125,61.97916667,28.125,21.35416667,20.83333333,18.75,20.83333333,9.375,53.64583333,99.47916667,7.291666667,5.208333333,2.083333333,11.45833333,32.8125,19.27083333,2.083333333,19.27083333,86.45833333,64.0625,4.166666667,13.02083333,26.04166667,18.22916667,4.166666667,98.95833333,20.83333333,2.083333333,85.41666667,3.125,100,66.66666667,38.02083333,6.770833333,36.45833333,20.83333333,7.291666667,86.97916667,2.604166667,36.97916667,57.29166667,33.33333333,91.66666667,11.97916667,27.08333333,9.375,7.8125,8.854166667,3.125,24.47916667,5.729166667,54.16666667,15.10416667,99.47916667,12.5,19.27083333,42.1875,70.83333333,8.333333333,16.14583333,4.6875,18.75,44.79166667,24.47916667,16.66666667,44.27083333,19.79166667,6.770833333,11.97916667,2.083333333,5.729166667,47.91666667,61.45833333,16.14583333,24.47916667,16.66666667,18.22916667,14.0625,3.645833333,4.166666667,46.35416667,25,22.39583333,27.60416667,14.0625,11.45833333,9.375,0,73.95833333,33.33333333,12.5,94.27083333,68.22916667,43.22916667,53.64583333,22.39583333,31.77083333,11.97916667,100,51.5625,39.58333333,18.75,8.333333333,2.604166667,8.854166667,3.125,21.875,89.0625,55.72916667,6.770833333,52.60416667,18.75,6.25,17.1875,4.166666667,2.604166667,25.52083333,16.66666667,85.41666667

==> csv/wandb_retrain_acc.csv <==
epoch,rowback_noise_resnet_cifar10_multi_biglr,rowback_noise_resnet_cifar10_multi_medlr,rowback_noise_resnet_cifar10_multi_smalllr,rowback_noise_resnet_cifar10_biglr,rowback_noise_resnet_cifar10_medlr,rowback_noise_resnet_cifar10_smalllr,app_noise_resnet_cifar10_multi_biglr,app_noise_resnet_cifar10_multi_medlr,app_noise_resnet_cifar10_multi_smalllr,adi_unrelated_vit_cifar10_multi_biglr,adi_textoverlay_vit_cifar10_multi_biglr,adi_noise_vit_cifar10_multi_biglr,adi_unrelated_vit_cifar10_multi_medlr,adi_textoverlay_vit_cifar10_multi_medlr,adi_noise_vit_cifar10_multi_medlr,app_unrelated_vit_cifar10_multi_biglr,app_unrelated_vit_cifar10_multi_smalllr,app_unrelated_vit_cifar10_multi_medlr,app_unrelated_vit_cifar10_biglr,app_unrelated_vit_cifar10_smalllr,app_unrelated_vit_cifar10_medlr,app_textoverlay_vit_cifar10_multi_biglr,app_textoverlay_vit_cifar10_multi_smalllr,app_textoverlay_vit_cifar10_multi_medlr,app_textoverlay_vit_cifar10_biglr,app_textoverlay_vit_cifar10_smalllr,app_textoverlay_vit_cifar10_medlr,app_noise_vit_cifar10_multi_biglr,app_noise_vit_cifar10_multi_smalllr,app_noise_vit_cifar10_multi_medlr,app_noise_vit_cifar10_biglr,app_noise_vit_cifar10_smalllr,app_noise_vit_cifar10_medlr,adi_unrelated_vit_cifar10_biglr,adi_textoverlay_vit_cifar10_biglr,adi_noise_vit_cifar10_biglr,app_adv_vit_cifar10_multi_medlr,app_adv_vit_cifar10_multi_biglr,app_adv_vit_cifar10_multi_smalllr,adi_unrelated_vit_cifar10_medlr,adi_textoverlay_vit_cifar10_medlr,adi_noise_vit_cifar10_medlr,app_adv_vit_cifar10_medlr,app_adv_vit_cifar10_biglr,app_adv_vit_cifar10_smalllr,adi_adv_vit_cifar10_multi_medlr,adi_adv_vit_cifar10_multi_smalllr,adi_adv_vit_cifar10_multi_biglr,certified_unrelated_vit_cifar10_multi_biglr,adi_adv_vit_cifar10_medlr,adi_adv_vit_cifar10_smalllr,adi_adv_vit_cifar10_biglr,certified_textoverlay_vit_cifar10_multi_biglr,adi_unrelated_vit_cifar10_multi_smalllr,adi_textoverlay_vit_cifar10_multi_smalllr,certified_noise_vit_cifar10_multi_biglr,certified_unrelated_vit_cifar10_multi_medlr,certified_unrelated_vit_cifar10_multi_smalllr,certified_adv_vit_cifar10_multi_biglr,certified_textoverlay_vit_cifar10_multi_medlr,certified_textoverlay_vit_cifar10_multi_smalllr,certified_unrelated_vit_cifar10_biglr,certified_noise_vit_cifar10_multi_medlr,certified_textoverlay_vit_cifar10_biglr,certified_adv_vit_cifar10_multi_medlr,certified_noise_vit_cifar10_multi_smalllr,certified_noise_vit_cifar10_biglr,certified_unrelated_vit_cifar10_medlr,certified_adv_vit_cifar10_multi_smalllr,certified_adv_vit_cifar10_biglr,certified_textoverlay_vit_cifar10_medlr,certified_unrelated_resnet_cifar10_multi_biglr,certified_unrelated_vit_cifar10_smalllr,certified_noise_vit_cifar10_medlr,certified_textoverlay_resnet_cifar10_multi_biglr,certified_adv_vit_cifar10_medlr,certified_textoverlay_vit_cifar10_smalllr,certified_noise_resnet_cifar10_multi_biglr,certified_unrelated_resnet_cifar10_multi_medlr,certified_adv_resnet_cifar10_multi_biglr,certified_noise_vit_cifar10_smalllr,certified_textoverlay_resnet_cifar10_multi_medlr,certified_unrelated_resnet_cifar10_biglr,certified_noise_resnet_cifar10_multi_medlr,certified_textoverlay_resnet_cifar10_biglr,certified_adv_vit_cifar10_smalllr,certified_adv_resnet_cifar10_multi_medlr,certified_noise_resnet_cifar10_biglr,certified_unrelated_resnet_cifar10_medlr,rowback_unrelated_resnet_cifar10_multi_biglr,adi_noise_vit_cifar10_multi_smalllr,adi_unrelated_vit_cifar10_smalllr,rowback_textoverlay_resnet_cifar10_multi_biglr,adi_textoverlay_vit_cifar10_smalllr,certified_adv_resnet_cifar10_biglr,adi_noise_vit_cifar10_smalllr,adi_unrelated_resnet_cifar10_multi_biglr,rowback_adv_resnet_cifar10_multi_biglr,app_unrelated_resnet_cifar10_multi_biglr,adi_textoverlay_resnet_cifar10_multi_biglr,certified_textoverlay_resnet_cifar10_medlr,app_textoverlay_resnet_cifar10_multi_biglr,adi_noise_resnet_cifar10_multi_biglr,rowback_unrelated_resnet_cifar10_biglr,app_adv_resnet_cifar10_multi_biglr,adi_adv_resnet_cifar10_multi_biglr,rowback_textoverlay_resnet_cifar10_biglr,app_unrelated_resnet_cifar10_biglr,adi_unrelated_resnet_cifar10_biglr,app_textoverlay_resnet_cifar10_biglr,adi_textoverlay_resnet_cifar10_biglr,app_noise_resnet_cifar10_biglr,adi_noise_resnet_cifar10_biglr,certified_noise_resnet_cifar10_medlr,rowback_adv_resnet_cifar10_biglr,adi_adv_resnet_cifar10_biglr,app_adv_resnet_cifar10_biglr,app_unrelated_resnet_cifar10_multi_medlr,rowback_unrelated_resnet_cifar10_multi_medlr,adi_unrelated_resnet_cifar10_multi_medlr,app_textoverlay_resnet_cifar10_multi_medlr,rowback_textoverlay_resnet_cifar10_multi_medlr,adi_textoverlay_resnet_cifar10_multi_medlr,certified_adv_resnet_cifar10_medlr,app_adv_resnet_cifar10_multi_medlr,adi_noise_resnet_cifar10_multi_medlr,rowback_adv_resnet_cifar10_multi_medlr,adi_adv_resnet_cifar10_multi_medlr,app_unrelated_resnet_cifar10_medlr,rowback_unrelated_resnet_cifar10_medlr,adi_unrelated_resnet_cifar10_medlr,app_textoverlay_resnet_cifar10_medlr,rowback_textoverlay_resnet_cifar10_medlr,adi_textoverlay_resnet_cifar10_medlr,app_noise_resnet_cifar10_medlr,adi_noise_resnet_cifar10_medlr,app_adv_resnet_cifar10_medlr,rowback_adv_resnet_cifar10_medlr,adi_adv_resnet_cifar10_medlr,certified_unrelated_resnet_cifar10_multi_smalllr,adi_unrelated_resnet_cifar10_multi_smalllr,adi_textoverlay_resnet_cifar10_multi_smalllr,adi_noise_resnet_cifar10_multi_smalllr,certified_textoverlay_resnet_cifar10_multi_smalllr,certified_noise_resnet_cifar10_multi_smalllr,certified_adv_resnet_cifar10_multi_smalllr,rowback_unrelated_resnet_cifar10_multi_smalllr,rowback_textoverlay_resnet_cifar10_multi_smalllr,certified_unrelated_resnet_cifar10_smalllr,rowback_adv_resnet_cifar10_multi_smalllr,adi_adv_resnet_cifar10_multi_smalllr,rowback_unrelated_resnet_cifar10_smalllr,adi_unrelated_resnet_cifar10_smalllr,rowback_textoverlay_resnet_cifar10_smalllr,adi_textoverlay_resnet_cifar10_smalllr,certified_textoverlay_resnet_cifar10_smalllr,rowback_adv_resnet_cifar10_smalllr,adi_noise_resnet_cifar10_smalllr,adi_adv_resnet_cifar10_smalllr,app_unrelated_resnet_cifar10_multi_smalllr,certified_noise_resnet_cifar10_smalllr,app_textoverlay_resnet_cifar10_multi_smalllr,app_adv_resnet_cifar10_multi_smalllr,app_unrelated_resnet_cifar10_smalllr,app_textoverlay_resnet_cifar10_smalllr,app_noise_resnet_cifar10_smalllr,certified_adv_resnet_cifar10_smalllr,app_adv_resnet_cifar10_smalllr
0,7.8125,9.375,29.6875,0.0,0.0,15.625,7.8125,25.0,62.5,3.125,4.6875,10.9375,14.0625,7.8125,18.75,7.8125,82.8125,21.875,37.5,100.0,56.25,1.5625,54.6875,1.5625,15.625,100.0,25.0,7.8125,100.0,12.5,60.9375,100.0,100.0,15.625,21.875,25.0,29.6875,6.25,85.9375,7.8125,15.625,96.875,40.625,37.5,100.0,12.5,48.4375,4.6875,15.625,35.9375,67.1875,28.125,1.5625,50.0,40.625,6.25,21.875,46.875,4.6875,7.8125,26.5625,10.9375,7.8125,15.625,6.25,65.625,0.0,12.5,29.6875,20.3125,12.5,14.0625,73.4375,7.8125,4.6875,18.75,46.875,6.25,28.125,9.375,56.25,20.3125,15.625,10.9375,9.375,62.5,23.4375,0.0,7.8125,12.5,64.0625,51.5625,7.8125,76.5625,17.1875,100.0,26.5625,18.75,15.625,6.25,7.8125,7.8125,10.9375,4.6875,7.8125,10.9375,37.5,10.9375,18.75,18.75,18.75,0.0,21.875,0.0,21.875,28.125,15.625,29.6875,20.3125,35.9375,15.625,9.375,15.625,43.75,23.4375,9.375,9.375,18.75,54.6875,23.4375,57.8125,12.5,29.6875,45.3125,0.0,0.0,18.75,35.9375,51.5625,100.0,95.3125,65.625,64.0625,79.6875,68.75,78.125,57.8125,51.5625,84.375,37.5,64.0625,18.75,84.375,76.5625,100.0,70.3125,40.625,39.0625,87.5,100.0,57.8125,84.375,89.0625,100.0,85.9375,0.0,87.5,50.0
1,7.8125,14.0625,26.5625,0.0,0.0,98.4375,15.625,28.125,78.125,9.375,3.125,4.6875,12.5,4.6875,15.625,21.875,93.75,26.5625,39.0625,100.0,81.25,0.0,56.25,0.0,10.9375,100.0,10.9375,10.9375,100.0,25.0,45.3125,100.0,100.0,31.25,10.9375,25.0,20.3125,4.6875,92.1875,28.125,14.0625,93.75,46.875,29.6875,100.0,9.375,56.25,4.6875,18.75,31.25,65.625,20.3125,0.0,73.4375,59.375,6.25,18.75,42.1875,3.125,3.125,20.3125,18.75,6.25,21.875,6.25,64.0625,0.0,26.5625,39.0625,23.4375,21.875,20.3125,98.4375,0.0,7.8125,34.375,50.0,6.25,42.1875,12.5,12.5,20.3125,14.0625,20.3125,21.875,67.1875,28.125,0.0,31.25,15.625,70.3125,84.375,7.8125,67.1875,25.0,100.0,17.1875,6.25,25.0,7.8125,15.625,9.375,6.25,9.375,9.375,10.9375,32.8125,31.25,26.5625,18.75,21.875,0.0,1.5625,1.5625,32.8125,42.1875,23.4375,42.1875,12.5,31.25,15.625,9.375,14.0625,45.3125,18.75,6.25,14.0625,21.875,64.0625,46.875,37.5,40.625,56.25,50.0,0.0,0.0,29.6875,54.6875,56.25,100.0,100.0,79.6875,60.9375,90.625,82.8125,84.375,67.1875,43.75,93.75,35.9375,87.5,95.3125,100.0,85.9375,98.4375,57.8125,60.9375,98.4375,100.0,100.0,100.0,89.0625,93.75,100.0,100.0,4.6875,96.875,56.25
2,7.8125,6.25,21.875,0.0,0.0,81.25,15.625,35.9375,78.125,9.375,4.6875,4.6875,17.1875,6.25,9.375,23.4375,98.4375,32.8125,62.5,100.0,96.875,1.5625,62.5,1.5625,17.1875,100.0,18.75,3.125,100.0,15.625,20.3125,100.0,98.4375,42.1875,12.5,9.375,29.6875,4.6875,96.875,45.3125,15.625,89.0625,51.5625,31.25,100.0,12.5,67.1875,6.25,17.1875,40.625,71.875,32.8125,3.125,81.25,65.625,4.6875,20.3125,50.0,1.5625,3.125,23.4375,7.8125,4.6875,14.0625,6.25,56.25,0.0,15.625,31.25,23.4375,6.25,14.0625,100.0,0.0,7.8125,25.0,37.5,4.6875,46.875,15.625,4.6875,18.75,12.5,20.3125,18.75,59.375,28.125,0.0,51.5625,14.0625,70.3125,100.0,3.125,68.75,40.625,100.0,23.4375,9.375,25.0,3.125,9.375,4.6875,9.375,10.9375,9.375,14.0625,28.125,34.375,23.4375,9.375,29.6875,0.0,1.5625,23.4375,35.9375,39.0625,23.4375,60.9375,14.0625,39.0625,17.1875,6.25,12.5,67.1875,28.125,17.1875,10.9375,26.5625,51.5625,87.5,70.3125,40.625,46.875,65.625,0.0,0.0,23.4375,37.5,43.75,100.0,100.0,81.25,75.0,96.875,90.625,87.5,87.5,42.1875,100.0,45.3125,79.6875,96.875,100.0,85.9375,98.4375,53.125,85.9375,98.4375,98.4375,100.0,100.0,95.3125,92.1875,100.0,98.4375,43.75,98.4375,54.6875
3,12.5,9.375,39.0625,0.0,0.0,98.4375,12.5,29.6875,95.3125,7.8125,7.8125,9.375,14.0625,12.5,10.9375,18.75,98.4375,32.8125,62.5,100.0,93.75,1.5625,62.5,3.125,17.1875,100.0,15.625,6.25,100.0,15.625,50.0,100.0,100.0,32.8125,10.9375,4.6875,28.125,10.9375,98.4375,48.4375,20.3125,93.75,60.9375,32.8125,100.0,9.375,79.6875,6.25,25.0,31.25,79.6875,29.6875,3.125,89.0625,60.9375,3.125,26.5625,57.8125,1.5625,4.6875,29.6875,20.3125,3.125,12.5,6.25,48.4375,0.0,39.0625,46.875,23.4375,10.9375,14.0625,98.4375,0.0,4.6875,26.5625,37.5,6.25,48.4375,12.5,42.1875,20.3125,18.75,21.875,12.5,56.25,32.8125,0.0,50.0,9.375,70.3125,100.0,6.25,71.875,32.8125,100.0,15.625,6.25,20.3125,6.25,14.0625,10.9375,9.375,21.875,9.375,14.0625,20.3125,32.8125,21.875,18.75,32.8125,0.0,0.0,28.125,25.0,29.6875,23.4375,59.375,10.9375,46.875,21.875,12.5,23.4375,73.4375,34.375,18.75,15.625,31.25,57.8125,68.75,95.3125,34.375,29.6875,54.6875,0.0,0.0,21.875,25.0,46.875,98.4375,100.0,85.9375,79.6875,96.875,79.6875,93.75,64.0625,65.625,100.0,56.25,87.5,93.75,100.0,71.875,100.0,53.125,79.6875,96.875,92.1875,100.0,100.0,98.4375,95.3125,100.0,100.0,29.6875,98.4375,45.3125
4,6.25,9.375,32.8125,0.0,0.0,76.5625,9.375,31.25,92.1875,4.6875,4.6875,7.8125,23.4375,7.8125,17.1875,26.5625,98.4375,39.0625,71.875,100.0,96.875,1.5625,65.625,1.5625,17.1875,100.0,17.1875,7.8125,100.0,20.3125,46.875,100.0,100.0,29.6875,14.0625,9.375,23.4375,4.6875,93.75,57.8125,12.5,92.1875,57.8125,40.625,100.0,12.5,82.8125,7.8125,17.1875,40.625,85.9375,31.25,1.5625,87.5,67.1875,7.8125,17.1875,57.8125,4.6875,3.125,28.125,21.875,7.8125,7.8125,10.9375,64.0625,0.0,29.6875,39.0625,15.625,7.8125,18.75,98.4375,0.0,1.5625,17.1875,43.75,10.9375,56.25,12.5,59.375,20.3125,21.875,25.0,17.1875,59.375,32.8125,0.0,76.5625,15.625,75.0,100.0,3.125,75.0,34.375,100.0,17.1875,9.375,18.75,4.6875,10.9375,6.25,6.25,4.6875,14.0625,20.3125,20.3125,21.875,23.4375,17.1875,25.0,0.0,0.0,15.625,32.8125,32.8125,25.0,62.5,23.4375,46.875,20.3125,12.5,17.1875,64.0625,34.375,18.75,9.375,28.125,45.3125,53.125,76.5625,32.8125,32.8125,56.25,0.0,0.0,32.8125,34.375,53.125,100.0,98.4375,81.25,73.4375,98.4375,73.4375,100.0,87.5,59.375,98.4375,50.0,92.1875,96.875,100.0,68.75,96.875,56.25,82.8125,98.4375,100.0,100.0,100.0,90.625,95.3125,100.0,100.0,35.9375,100.0,56.25
5,3.125,3.125,48.4375,0.0,0.0,100.0,4.6875,25.0,87.5,12.5,1.5625,9.375,26.5625,7.8125,17.1875,18.75,100.0,32.8125,57.8125,100.0,93.75,0.0,59.375,0.0,17.1875,100.0,21.875,6.25,100.0,23.4375,32.8125,100.0,100.0,29.6875,17.1875,29.6875,26.5625,7.8125,96.875,59.375,18.75,95.3125,53.125,32.8125,100.0,18.75,79.6875,6.25,10.9375,32.8125,84.375,29.6875,0.0,96.875,71.875,7.8125,12.5,68.75,4.6875,1.5625,26.5625,31.25,7.8125,14.0625,6.25,73.4375,0.0,40.625,39.0625,25.0,10.9375,20.3125,98.4375,0.0,6.25,20.3125,42.1875,9.375,56.25,14.0625,64.0625,12.5,23.4375,17.1875,18.75,71.875,34.375,0.0,75.0,15.625,73.4375,100.0,4.6875,78.125,40.625,100.0,21.875,7.8125,28.125,7.8125,17.1875,9.375,3.125,37.5,14.0625,9.375,18.75,40.625,35.9375,12.5,28.125,0.0,0.0,31.25,28.125,35.9375,21.875,70.3125,23.4375,48.4375,15.625,9.375,17.1875,79.6875,29.6875,14.0625,10.9375,31.25,71.875,85.9375,98.4375,21.875,29.6875,48.4375,0.0,4.6875,29.6875,35.9375,51.5625,100.0,98.4375,78.125,64.0625,100.0,87.5,87.5,90.625,59.375,100.0,53.125,90.625,95.3125,100.0,81.25,98.4375,37.5,79.6875,100.0,95.3125,100.0,100.0,96.875,98.4375,100.0,98.4375,62.5,100.0,65.625
6,6.25,6.25,35.9375,0.0,0.0,93.75,18.75,31.25,93.75,10.9375,3.125,4.6875,28.125,7.8125,7.8125,17.1875,100.0,42.1875,81.25,100.0,100.0,1.5625,54.6875,3.125,18.75,100.0,25.0,3.125,100.0,10.9375,60.9375,100.0,100.0,35.9375,14.0625,39.0625,29.6875,9.375,98.4375,71.875,17.1875,93.75,65.625,43.75,100.0,17.1875,92.1875,7.8125,15.625,40.625,89.0625,40.625,1.5625,95.3125,73.4375,4.6875,20.3125,62.5,4.6875,1.5625,26.5625,18.75,4.6875,14.0625,7.8125,64.0625,0.0,39.0625,50.0,25.0,14.0625,15.625,95.3125,0.0,4.6875,29.6875,45.3125,9.375,56.25,21.875,70.3125,20.3125,21.875,21.875,25.0,71.875,40.625,0.0,59.375,14.0625,82.8125,100.0,6.25,71.875,37.5,100.0,12.5,6.25,29.6875,9.375,15.625,12.5,6.25,26.5625,15.625,26.5625,17.1875,50.0,45.3125,15.625,26.5625,0.0,0.0,81.25,12.5,21.875,20.3125,64.0625,15.625,45.3125,21.875,6.25,17.1875,71.875,43.75,20.3125,15.625,35.9375,90.625,90.625,90.625,35.9375,31.25,53.125,0.0,6.25,21.875,25.0,59.375,100.0,100.0,87.5,62.5,95.3125,95.3125,98.4375,92.1875,64.0625,100.0,51.5625,90.625,100.0,100.0,79.6875,100.0,46.875,70.3125,100.0,96.875,100.0,100.0,98.4375,95.3125,100.0,100.0,98.4375,96.875,50.0
7,9.375,9.375,32.8125,0.0,0.0,54.6875,9.375,18.75,92.1875,14.0625,3.125,10.9375,25.0,7.8125,12.5,25.0,100.0,48.4375,73.4375,100.0,100.0,1.5625,56.25,1.5625,17.1875,100.0,21.875,7.8125,100.0,23.4375,67.1875,100.0,100.0,29.6875,12.5,35.9375,37.5,10.9375,100.0,81.25,14.0625,93.75,75.0,31.25,100.0,17.1875,85.9375,4.6875,14.0625,43.75,85.9375,34.375,1.5625,89.0625,76.5625,0.0,14.0625,60.9375,3.125,4.6875,28.125,18.75,0.0,10.9375,4.6875,57.8125,0.0,62.5,42.1875,17.1875,3.125,17.1875,98.4375,0.0,6.25,23.4375,39.0625,12.5,56.25,10.9375,57.8125,21.875,25.0,21.875,15.625,73.4375,31.25,0.0,50.0,14.0625,82.8125,100.0,3.125,73.4375,42.1875,100.0,18.75,6.25,31.25,6.25,15.625,12.5,10.9375,31.25,10.9375,10.9375,18.75,32.8125,26.5625,12.5,28.125,0.0,0.0,100.0,25.0,28.125,18.75,53.125,15.625,40.625,23.4375,9.375,21.875,64.0625,34.375,21.875,7.8125,34.375,67.1875,51.5625,79.6875,26.5625,25.0,62.5,0.0,0.0,23.4375,34.375,57.8125,100.0,100.0,84.375,54.6875,96.875,92.1875,96.875,87.5,68.75,100.0,53.125,85.9375,96.875,100.0,82.8125,98.4375,43.75,73.4375,100.0,98.4375,98.4375,100.0,93.75,92.1875,100.0,100.0,100.0,98.4375,56.25
8,9.375,9.375,35.9375,0.0,20.3125,92.1875,17.1875,20.3125,87.5,9.375,9.375,10.9375,20.3125,6.25,14.0625,17.1875,100.0,43.75,82.8125,100.0,98.4375,3.125,62.5,1.5625,9.375,100.0,18.75,9.375,100.0,18.75,34.375,100.0,98.4375,54.6875,9.375,34.375,32.8125,10.9375,98.4375,87.5,9.375,96.875,67.1875,29.6875,100.0,17.1875,85.9375,3.125,15.625,34.375,92.1875,29.6875,3.125,92.1875,81.25,7.8125,12.5,67.1875,6.25,6.25,31.25,10.9375,7.8125,7.8125,12.5,57.8125,0.0,17.1875,65.625,23.4375,3.125,15.625,92.1875,0.0,6.25,23.4375,32.8125,12.5,56.25,15.625,85.9375,26.5625,17.1875,14.0625,20.3125,73.4375,39.0625,0.0,40.625,17.1875,87.5,100.0,3.125,68.75,32.8125,100.0,17.1875,10.9375,26.5625,7.8125,17.1875,14.0625,9.375,35.9375,7.8125,20.3125,20.3125,39.0625,34.375,12.5,26.5625,0.0,0.0,100.0,12.5,21.875,12.5,68.75,17.1875,46.875,18.75,12.5,25.0,71.875,39.0625,20.3125,18.75,28.125,84.375,54.6875,84.375,21.875,40.625,67.1875,0.0,6.25,20.3125,21.875,56.25,100.0,98.4375,90.625,67.1875,96.875,96.875,93.75,92.1875,57.8125,100.0,64.0625,82.8125,96.875,100.0,79.6875,95.3125,34.375,62.5,100.0,98.4375,96.875,100.0,90.625,96.875,100.0,100.0,76.5625,100.0,45.3125
9,7.8125,17.1875,25.0,0.0,1.5625,100.0,17.1875,32.8125,100.0,14.0625,7.8125,12.5,25.0,9.375,15.625,28.125,100.0,45.3125,85.9375,100.0,100.0,3.125,59.375,3.125,12.5,100.0,21.875,9.375,100.0,21.875,40.625,100.0,100.0,40.625,9.375,31.25,28.125,9.375,100.0,82.8125,15.625,89.0625,62.5,32.8125,100.0,14.0625,87.5,7.8125,10.9375,25.0,79.6875,21.875,1.5625,93.75,78.125,4.6875,15.625,65.625,6.25,4.6875,26.5625,39.0625,4.6875,15.625,6.25,67.1875,0.0,57.8125,54.6875,17.1875,10.9375,23.4375,100.0,0.0,3.125,21.875,48.4375,12.5,48.4375,15.625,46.875,20.3125,37.5,25.0,17.1875,51.5625,39.0625,0.0,85.9375,18.75,82.8125,100.0,4.6875,59.375,35.9375,100.0,21.875,7.8125,31.25,6.25,14.0625,3.125,7.8125,34.375,10.9375,17.1875,17.1875,34.375,51.5625,17.1875,34.375,0.0,0.0,95.3125,25.0,45.3125,20.3125,75.0,25.0,59.375,12.5,15.625,21.875,81.25,39.0625,28.125,10.9375,34.375,82.8125,60.9375,90.625,32.8125,35.9375,46.875,0.0,0.0,26.5625,37.5,57.8125,100.0,100.0,84.375,67.1875,93.75,95.3125,90.625,82.8125,71.875,98.4375,57.8125,84.375,98.4375,100.0,84.375,96.875,42.1875,95.3125,100.0,93.75,98.4375,100.0,87.5,98.4375,100.0,96.875,100.0,98.4375,51.5625
10,10.9375,23.4375,53.125,0.0,45.3125,98.4375,17.1875,32.8125,93.75,15.625,6.25,10.9375,20.3125,10.9375,21.875,31.25,98.4375,51.5625,65.625,100.0,100.0,1.5625,53.125,1.5625,15.625,100.0,31.25,7.8125,100.0,40.625,50.0,100.0,98.4375,32.8125,7.8125,32.8125,29.6875,14.0625,100.0,81.25,10.9375,93.75,76.5625,43.75,100.0,18.75,90.625,7.8125,15.625,43.75,87.5,42.1875,1.5625,87.5,76.5625,3.125,21.875,64.0625,0.0,3.125,31.25,21.875,3.125,17.1875,4.6875,68.75,0.0,45.3125,45.3125,21.875,10.9375,10.9375,100.0,0.0,4.6875,23.4375,37.5,14.0625,43.75,12.5,57.8125,25.0,42.1875,25.0,17.1875,73.4375,39.0625,0.0,64.0625,14.0625,89.0625,100.0,3.125,62.5,35.9375,100.0,31.25,4.6875,26.5625,9.375,14.0625,12.5,6.25,23.4375,14.0625,15.625,17.1875,40.625,53.125,15.625,32.8125,0.0,1.5625,100.0,18.75,35.9375,17.1875,68.75,21.875,50.0,20.3125,14.0625,21.875,68.75,40.625,17.1875,17.1875,31.25,68.75,60.9375,87.5,43.75,43.75,54.6875,0.0,4.6875,26.5625,28.125,54.6875,100.0,98.4375,85.9375,65.625,95.3125,93.75,93.75,75.0,70.3125,93.75,53.125,89.0625,100.0,100.0,84.375,100.0,56.25,73.4375,100.0,100.0,98.4375,100.0,93.75,96.875,100.0,96.875,98.4375,96.875,45.3125
11,7.8125,4.6875,28.125,0.0,0.0,92.1875,14.0625,29.6875,98.4375,9.375,6.25,10.9375,23.4375,10.9375,17.1875,28.125,100.0,53.125,73.4375,100.0,100.0,3.125,45.3125,4.6875,12.5,100.0,26.5625,6.25,100.0,31.25,73.4375,100.0,100.0,45.3125,7.8125,62.5,28.125,7.8125,100.0,76.5625,9.375,100.0,71.875,35.9375,100.0,18.75,87.5,7.8125,14.0625,42.1875,89.0625,35.9375,4.6875,100.0,79.6875,3.125,15.625,73.4375,6.25,6.25,28.125,14.0625,3.125,12.5,12.5,62.5,0.0,34.375,54.6875,21.875,10.9375,23.4375,98.4375,0.0,7.8125,26.5625,53.125,15.625,54.6875,17.1875,78.125,26.5625,39.0625,21.875,10.9375,68.75,39.0625,0.0,89.0625,12.5,81.25,100.0,7.8125,62.5,32.8125,100.0,25.0,4.6875,26.5625,9.375,14.0625,9.375,6.25,15.625,9.375,14.0625,17.1875,43.75,45.3125,14.0625,23.4375,0.0,0.0,95.3125,18.75,37.5,15.625,73.4375,18.75,57.8125,18.75,10.9375,18.75,73.4375,42.1875,18.75,12.5,37.5,87.5,62.5,79.6875,23.4375,43.75,48.4375,1.5625,0.0,39.0625,35.9375,51.5625,100.0,98.4375,82.8125,40.625,92.1875,92.1875,93.75,71.875,59.375,100.0,50.0,85.9375,98.4375,100.0,79.6875,98.4375,57.8125,68.75,100.0,98.4375,100.0,100.0,89.0625,95.3125,100.0,98.4375,100.0,100.0,51.5625
12,6.25,4.6875,51.5625,0.0,21.875,100.0,12.5,31.25,96.875,7.8125,3.125,7.8125,21.875,9.375,14.0625,29.6875,100.0,48.4375,84.375,100.0,100.0,3.125,45.3125,4.6875,18.75,100.0,21.875,3.125,100.0,23.4375,26.5625,100.0,100.0,40.625,14.0625,60.9375,32.8125,9.375,100.0,78.125,17.1875,96.875,75.0,40.625,100.0,20.3125,93.75,9.375,14.0625,45.3125,93.75,34.375,3.125,96.875,75.0,6.25,21.875,67.1875,3.125,0.0,28.125,31.25,6.25,10.9375,6.25,48.4375,0.0,59.375,57.8125,15.625,4.6875,26.5625,98.4375,0.0,4.6875,15.625,40.625,10.9375,57.8125,17.1875,28.125,21.875,32.8125,21.875,15.625,59.375,40.625,0.0,76.5625,9.375,76.5625,100.0,3.125,70.3125,25.0,100.0,21.875,4.6875,25.0,3.125,17.1875,4.6875,10.9375,18.75,12.5,15.625,10.9375,29.6875,50.0,14.0625,28.125,0.0,0.0,100.0,15.625,20.3125,14.0625,71.875,25.0,65.625,15.625,7.8125,12.5,73.4375,40.625,18.75,14.0625,31.25,89.0625,64.0625,81.25,39.0625,29.6875,50.0,3.125,0.0,29.6875,45.3125,71.875,100.0,100.0,90.625,37.5,93.75,89.0625,96.875,84.375,54.6875,85.9375,59.375,76.5625,87.5,98.4375,87.5,100.0,50.0,71.875,100.0,100.0,100.0,100.0,92.1875,98.4375,100.0,98.4375,100.0,95.3125,48.4375
13,6.25,6.25,39.0625,0.0,4.6875,100.0,14.0625,26.5625,81.25,17.1875,7.8125,14.0625,34.375,9.375,17.1875,25.0,100.0,54.6875,79.6875,100.0,98.4375,1.5625,40.625,1.5625,9.375,100.0,17.1875,6.25,100.0,26.5625,26.5625,100.0,98.4375,17.1875,6.25,75.0,40.625,14.0625,98.4375,56.25,9.375,96.875,70.3125,32.8125,100.0,12.5,87.5,7.8125,15.625,42.1875,90.625,25.0,3.125,96.875,73.4375,4.6875,18.75,65.625,4.6875,7.8125,25.0,40.625,4.6875,14.0625,10.9375,59.375,0.0,56.25,45.3125,29.6875,15.625,21.875,100.0,0.0,4.6875,25.0,45.3125,9.375,48.4375,12.5,26.5625,20.3125,37.5,15.625,12.5,73.4375,31.25,0.0,60.9375,10.9375,81.25,100.0,7.8125,59.375,37.5,100.0,23.4375,6.25,32.8125,9.375,9.375,7.8125,6.25,14.0625,14.0625,12.5,12.5,28.125,54.6875,14.0625,28.125,0.0,1.5625,79.6875,10.9375,28.125,15.625,57.8125,18.75,51.5625,20.3125,6.25,20.3125,75.0,42.1875,18.75,20.3125,34.375,54.6875,43.75,96.875,20.3125,37.5,45.3125,0.0,18.75,20.3125,17.1875,57.8125,100.0,98.4375,84.375,48.4375,96.875,90.625,95.3125,89.0625,59.375,100.0,53.125,87.5,85.9375,100.0,75.0,100.0,48.4375,78.125,100.0,98.4375,100.0,100.0,87.5,100.0,100.0,92.1875,100.0,100.0,48.4375
14,7.8125,7.8125,25.0,0.0,1.5625,100.0,15.625,32.8125,78.125,14.0625,4.6875,14.0625,26.5625,7.8125,15.625,23.4375,100.0,50.0,84.375,100.0,100.0,1.5625,35.9375,1.5625,15.625,100.0,28.125,4.6875,100.0,15.625,62.5,100.0,100.0,20.3125,10.9375,76.5625,35.9375,12.5,100.0,39.0625,14.0625,100.0,73.4375,43.75,100.0,15.625,90.625,7.8125,15.625,45.3125,85.9375,39.0625,3.125,96.875,70.3125,3.125,20.3125,71.875,6.25,4.6875,25.0,17.1875,3.125,12.5,9.375,68.75,0.0,31.25,50.0,21.875,7.8125,23.4375,98.4375,0.0,0.0,25.0,35.9375,14.0625,43.75,14.0625,71.875,20.3125,21.875,28.125,14.0625,68.75,35.9375,0.0,50.0,10.9375,71.875,100.0,6.25,67.1875,35.9375,100.0,28.125,6.25,31.25,4.6875,20.3125,6.25,6.25,39.0625,9.375,17.1875,14.0625,32.8125,46.875,15.625,25.0,0.0,4.6875,92.1875,18.75,40.625,17.1875,65.625,31.25,51.5625,21.875,7.8125,20.3125,59.375,37.5,26.5625,12.5,37.5,73.4375,51.5625,73.4375,32.8125,45.3125,56.25,0.0,14.0625,25.0,50.0,48.4375,100.0,96.875,89.0625,79.6875,93.75,92.1875,95.3125,93.75,54.6875,100.0,56.25,87.5,81.25,100.0,84.375,100.0,65.625,65.625,100.0,100.0,100.0,100.0,81.25,96.875,100.0,89.0625,96.875,100.0,45.3125
15,4.6875,4.6875,29.6875,0.0,28.125,100.0,9.375,28.125,79.6875,10.9375,1.5625,9.375,25.0,15.625,15.625,26.5625,100.0,57.8125,90.625,100.0,100.0,1.5625,43.75,3.125,12.5,100.0,26.5625,3.125,100.0,20.3125,42.1875,100.0,100.0,35.9375,9.375,59.375,40.625,9.375,98.4375,70.3125,9.375,95.3125,84.375,28.125,100.0,20.3125,85.9375,12.5,10.9375,37.5,87.5,25.0,3.125,96.875,81.25,6.25,14.0625,51.5625,4.6875,4.6875,21.875,32.8125,6.25,14.0625,9.375,60.9375,0.0,71.875,48.4375,32.8125,12.5,18.75,98.4375,0.0,4.6875,32.8125,37.5,10.9375,42.1875,12.5,23.4375,31.25,50.0,20.3125,15.625,68.75,26.5625,0.0,95.3125,7.8125,79.6875,100.0,4.6875,59.375,45.3125,100.0,20.3125,7.8125,23.4375,9.375,17.1875,12.5,4.6875,28.125,12.5,15.625,17.1875,42.1875,50.0,14.0625,23.4375,0.0,4.6875,100.0,17.1875,23.4375,18.75,76.5625,25.0,37.5,28.125,6.25,18.75,65.625,37.5,20.3125,15.625,43.75,81.25,59.375,89.0625,21.875,32.8125,35.9375,1.5625,15.625,31.25,21.875,35.9375,98.4375,100.0,93.75,68.75,95.3125,98.4375,92.1875,79.6875,59.375,100.0,59.375,79.6875,98.4375,100.0,84.375,96.875,75.0,51.5625,100.0,87.5,100.0,100.0,89.0625,93.75,100.0,85.9375,95.3125,96.875,43.75
16,4.6875,6.25,45.3125,0.0,0.0,100.0,14.0625,35.9375,93.75,9.375,0.0,7.8125,18.75,14.0625,9.375,29.6875,100.0,56.25,85.9375,100.0,100.0,1.5625,40.625,0.0,20.3125,100.0,29.6875,7.8125,100.0,15.625,21.875,100.0,100.0,39.0625,18.75,32.8125,37.5,4.6875,98.4375,93.75,15.625,98.4375,76.5625,40.625,100.0,15.625,85.9375,9.375,12.5,48.4375,93.75,39.0625,6.25,93.75,73.4375,6.25,10.9375,53.125,1.5625,6.25,21.875,35.9375,6.25,14.0625,9.375,56.25,0.0,70.3125,48.4375,23.4375,7.8125,26.5625,98.4375,0.0,7.8125,23.4375,32.8125,14.0625,46.875,7.8125,20.3125,21.875,67.1875,26.5625,14.0625,62.5,34.375,0.0,92.1875,9.375,67.1875,100.0,7.8125,65.625,37.5,100.0,23.4375,4.6875,26.5625,10.9375,15.625,12.5,10.9375,35.9375,12.5,17.1875,18.75,48.4375,40.625,17.1875,26.5625,0.0,0.0,64.0625,32.8125,34.375,15.625,67.1875,18.75,53.125,25.0,4.6875,23.4375,64.0625,43.75,17.1875,15.625,35.9375,85.9375,65.625,96.875,23.4375,34.375,45.3125,10.9375,0.0,29.6875,20.3125,50.0,100.0,100.0,90.625,76.5625,95.3125,95.3125,90.625,85.9375,54.6875,100.0,67.1875,92.1875,93.75,100.0,81.25,98.4375,73.4375,78.125,100.0,96.875,98.4375,100.0,79.6875,95.3125,100.0,89.0625,98.4375,96.875,53.125
17,6.25,12.5,32.8125,0.0,0.0,18.75,15.625,31.25,93.75,10.9375,3.125,7.8125,21.875,12.5,9.375,25.0,100.0,53.125,89.0625,100.0,98.4375,1.5625,40.625,1.5625,15.625,100.0,25.0,6.25,100.0,10.9375,71.875,100.0,100.0,42.1875,10.9375,40.625,42.1875,7.8125,100.0,67.1875,14.0625,100.0,76.5625,39.0625,100.0,20.3125,85.9375,9.375,14.0625,53.125,81.25,37.5,1.5625,90.625,60.9375,7.8125,9.375,53.125,4.6875,0.0,18.75,59.375,7.8125,14.0625,6.25,53.125,0.0,85.9375,45.3125,25.0,12.5,20.3125,98.4375,0.0,6.25,21.875,32.8125,12.5,59.375,17.1875,21.875,23.4375,48.4375,15.625,18.75,68.75,31.25,0.0,85.9375,12.5,65.625,98.4375,9.375,64.0625,51.5625,100.0,20.3125,7.8125,26.5625,6.25,20.3125,10.9375,6.25,23.4375,10.9375,17.1875,14.0625,18.75,40.625,10.9375,21.875,0.0,0.0,100.0,17.1875,40.625,29.6875,60.9375,20.3125,37.5,21.875,6.25,21.875,70.3125,34.375,15.625,7.8125,39.0625,57.8125,81.25,71.875,26.5625,25.0,31.25,1.5625,0.0,39.0625,12.5,42.1875,100.0,100.0,93.75,46.875,96.875,98.4375,95.3125,81.25,62.5,100.0,42.1875,82.8125,98.4375,100.0,70.3125,96.875,57.8125,43.75,100.0,96.875,100.0,100.0,87.5,89.0625,100.0,90.625,98.4375,100.0,54.6875
18,6.25,6.25,26.5625,0.0,0.0,40.625,10.9375,21.875,81.25,9.375,1.5625,7.8125,26.5625,9.375,9.375,31.25,100.0,62.5,78.125,100.0,98.4375,1.5625,32.8125,0.0,12.5,100.0,21.875,3.125,100.0,21.875,48.4375,100.0,100.0,34.375,12.5,67.1875,35.9375,6.25,98.4375,76.5625,12.5,100.0,73.4375,35.9375,100.0,14.0625,81.25,7.8125,9.375,35.9375,84.375,35.9375,6.25,96.875,71.875,4.6875,14.0625,37.5,6.25,3.125,23.4375,39.0625,4.6875,9.375,12.5,60.9375,0.0,59.375,50.0,20.3125,10.9375,26.5625,96.875,0.0,4.6875,21.875,20.3125,12.5,68.75,20.3125,54.6875,23.4375,50.0,20.3125,14.0625,64.0625,39.0625,0.0,82.8125,7.8125,62.5,98.4375,7.8125,62.5,37.5,100.0,23.4375,4.6875,26.5625,6.25,20.3125,9.375,6.25,23.4375,6.25,18.75,18.75,23.4375,65.625,14.0625,23.4375,0.0,0.0,100.0,32.8125,43.75,25.0,56.25,18.75,34.375,18.75,15.625,20.3125,57.8125,31.25,10.9375,7.8125,37.5,53.125,89.0625,92.1875,32.8125,18.75,42.1875,0.0,0.0,32.8125,26.5625,59.375,100.0,100.0,90.625,46.875,92.1875,95.3125,96.875,89.0625,62.5,100.0,54.6875,84.375,90.625,100.0,64.0625,96.875,62.5,31.25,100.0,95.3125,98.4375,100.0,75.0,93.75,100.0,82.8125,90.625,100.0,51.5625
19,6.25,6.25,37.5,0.0,0.0,25.0,9.375,17.1875,85.9375,12.5,1.5625,14.0625,25.0,6.25,17.1875,31.25,100.0,59.375,92.1875,100.0,100.0,0.0,26.5625,1.5625,17.1875,100.0,32.8125,14.0625,100.0,25.0,71.875,100.0,100.0,34.375,14.0625,60.9375,39.0625,10.9375,98.4375,93.75,15.625,96.875,75.0,42.1875,100.0,21.875,87.5,4.6875,12.5,42.1875,90.625,39.0625,1.5625,95.3125,67.1875,6.25,10.9375,46.875,3.125,3.125,21.875,31.25,6.25,15.625,10.9375,45.3125,0.0,75.0,40.625,21.875,12.5,17.1875,100.0,0.0,6.25,20.3125,23.4375,10.9375,56.25,17.1875,40.625,20.3125,39.0625,17.1875,20.3125,64.0625,32.8125,0.0,84.375,6.25,71.875,100.0,6.25,57.8125,35.9375,100.0,21.875,4.6875,31.25,4.6875,21.875,14.0625,6.25,7.8125,10.9375,12.5,15.625,29.6875,48.4375,10.9375,18.75,0.0,0.0,100.0,20.3125,31.25,20.3125,56.25,26.5625,62.5,12.5,6.25,21.875,48.4375,40.625,20.3125,7.8125,35.9375,48.4375,67.1875,79.6875,21.875,31.25,39.0625,0.0,0.0,40.625,25.0,57.8125,98.4375,100.0,92.1875,75.0,96.875,98.4375,93.75,92.1875,53.125,98.4375,53.125,92.1875,98.4375,100.0,79.6875,98.4375,43.75,64.0625,100.0,98.4375,100.0,100.0,78.125,95.3125,100.0,87.5,84.375,93.75,35.9375
20,6.25,6.25,46.875,0.0,28.125,100.0,17.1875,48.4375,85.9375,18.75,7.8125,15.625,28.125,12.5,14.0625,26.5625,100.0,56.25,76.5625,100.0,100.0,3.125,29.6875,4.6875,10.9375,100.0,20.3125,6.25,100.0,10.9375,32.8125,100.0,100.0,25.0,12.5,57.8125,39.0625,10.9375,98.4375,39.0625,17.1875,98.4375,81.25,40.625,100.0,14.0625,85.9375,6.25,15.625,43.75,79.6875,35.9375,0.0,96.875,60.9375,7.8125,12.5,54.6875,1.5625,0.0,21.875,56.25,7.8125,12.5,7.8125,50.0,0.0,81.25,46.875,25.0,14.0625,26.5625,100.0,0.0,3.125,29.6875,32.8125,15.625,46.875,21.875,26.5625,21.875,59.375,25.0,18.75,76.5625,39.0625,0.0,70.3125,6.25,64.0625,96.875,6.25,50.0,35.9375,100.0,29.6875,10.9375,25.0,6.25,28.125,6.25,7.8125,12.5,15.625,15.625,17.1875,31.25,20.3125,12.5,25.0,0.0,0.0,100.0,42.1875,40.625,20.3125,46.875,17.1875,42.1875,21.875,10.9375,17.1875,53.125,32.8125,15.625,7.8125,31.25,62.5,64.0625,93.75,28.125,25.0,37.5,0.0,1.5625,37.5,59.375,59.375,98.4375,100.0,89.0625,60.9375,96.875,100.0,98.4375,85.9375,59.375,100.0,48.4375,89.0625,98.4375,100.0,70.3125,84.375,57.8125,75.0,100.0,98.4375,100.0,100.0,82.8125,90.625,100.0,90.625,96.875,98.4375,40.625
21,3.125,3.125,59.375,0.0,7.8125,75.0,10.9375,17.1875,90.625,10.9375,6.25,10.9375,21.875,14.0625,17.1875,31.25,100.0,59.375,93.75,100.0,100.0,3.125,32.8125,1.5625,18.75,100.0,23.4375,9.375,100.0,23.4375,31.25,100.0,100.0,26.5625,9.375,26.5625,39.0625,12.5,96.875,68.75,14.0625,96.875,75.0,35.9375,100.0,15.625,79.6875,4.6875,10.9375,40.625,82.8125,32.8125,4.6875,93.75,70.3125,6.25,12.5,54.6875,4.6875,1.5625,20.3125,40.625,6.25,14.0625,9.375,51.5625,0.0,46.875,45.3125,23.4375,12.5,15.625,98.4375,0.0,10.9375,28.125,28.125,10.9375,51.5625,10.9375,54.6875,25.0,50.0,28.125,10.9375,71.875,28.125,12.5,67.1875,12.5,70.3125,98.4375,7.8125,48.4375,45.3125,100.0,34.375,7.8125,26.5625,12.5,12.5,9.375,3.125,31.25,12.5,17.1875,20.3125,18.75,39.0625,20.3125,23.4375,0.0,0.0,98.4375,32.8125,26.5625,26.5625,65.625,20.3125,70.3125,21.875,18.75,28.125,75.0,35.9375,15.625,12.5,42.1875,40.625,56.25,78.125,10.9375,28.125,35.9375,0.0,42.1875,35.9375,29.6875,54.6875,98.4375,100.0,90.625,59.375,93.75,100.0,96.875,92.1875,60.9375,100.0,53.125,96.875,98.4375,100.0,76.5625,95.3125,53.125,48.4375,100.0,100.0,98.4375,100.0,78.125,90.625,100.0,82.8125,100.0,98.4375,45.3125
22,6.25,6.25,29.6875,0.0,1.5625,92.1875,23.4375,25.0,85.9375,10.9375,9.375,15.625,23.4375,10.9375,17.1875,23.4375,100.0,59.375,95.3125,100.0,100.0,6.25,31.25,3.125,12.5,100.0,18.75,10.9375,100.0,12.5,23.4375,100.0,100.0,28.125,9.375,57.8125,39.0625,9.375,95.3125,57.8125,12.5,89.0625,71.875,29.6875,100.0,17.1875,79.6875,9.375,9.375,39.0625,89.0625,26.5625,1.5625,95.3125,70.3125,6.25,10.9375,68.75,1.5625,3.125,15.625,20.3125,6.25,9.375,6.25,46.875,0.0,51.5625,43.75,21.875,6.25,28.125,100.0,0.0,12.5,23.4375,21.875,10.9375,70.3125,23.4375,12.5,32.8125,40.625,32.8125,15.625,68.75,35.9375,31.25,60.9375,9.375,75.0,100.0,4.6875,43.75,46.875,100.0,29.6875,4.6875,26.5625,7.8125,20.3125,12.5,4.6875,20.3125,14.0625,14.0625,14.0625,43.75,62.5,10.9375,15.625,0.0,0.0,100.0,34.375,32.8125,17.1875,57.8125,20.3125,64.0625,18.75,14.0625,20.3125,78.125,39.0625,15.625,10.9375,37.5,37.5,26.5625,85.9375,12.5,25.0,32.8125,0.0,43.75,31.25,29.6875,67.1875,98.4375,100.0,89.0625,84.375,92.1875,93.75,90.625,73.4375,43.75,100.0,59.375,89.0625,98.4375,100.0,73.4375,93.75,51.5625,73.4375,100.0,100.0,100.0,100.0,85.9375,95.3125,100.0,76.5625,100.0,95.3125,54.6875
23,7.8125,7.8125,51.5625,0.0,0.0,98.4375,17.1875,35.9375,79.6875,18.75,4.6875,12.5,28.125,9.375,17.1875,29.6875,98.4375,53.125,87.5,100.0,100.0,1.5625,26.5625,0.0,12.5,100.0,21.875,9.375,100.0,20.3125,60.9375,100.0,100.0,39.0625,4.6875,32.8125,39.0625,7.8125,98.4375,92.1875,12.5,95.3125,79.6875,32.8125,100.0,21.875,78.125,3.125,15.625,50.0,92.1875,26.5625,3.125,89.0625,62.5,6.25,14.0625,57.8125,4.6875,0.0,20.3125,37.5,6.25,6.25,3.125,51.5625,0.0,76.5625,34.375,15.625,9.375,17.1875,100.0,0.0,6.25,17.1875,10.9375,10.9375,45.3125,12.5,25.0,25.0,62.5,17.1875,10.9375,62.5,37.5,6.25,89.0625,12.5,78.125,100.0,1.5625,60.9375,32.8125,100.0,26.5625,10.9375,37.5,4.6875,9.375,4.6875,7.8125,15.625,14.0625,15.625,14.0625,35.9375,76.5625,14.0625,17.1875,0.0,0.0,100.0,25.0,46.875,28.125,60.9375,29.6875,48.4375,17.1875,7.8125,14.0625,59.375,37.5,12.5,18.75,42.1875,53.125,84.375,75.0,20.3125,25.0,40.625,0.0,28.125,26.5625,40.625,39.0625,98.4375,93.75,96.875,70.3125,96.875,90.625,84.375,76.5625,62.5,100.0,54.6875,82.8125,100.0,100.0,76.5625,96.875,50.0,64.0625,100.0,95.3125,98.4375,100.0,89.0625,95.3125,100.0,78.125,95.3125,93.75,37.5
24,7.8125,10.9375,32.8125,0.0,4.6875,93.75,14.0625,34.375,75.0,14.0625,7.8125,12.5,21.875,6.25,14.0625,23.4375,100.0,51.5625,89.0625,100.0,100.0,1.5625,32.8125,6.25,15.625,100.0,23.4375,4.6875,100.0,20.3125,57.8125,100.0,100.0,37.5,12.5,59.375,40.625,4.6875,96.875,70.3125,14.0625,93.75,73.4375,37.5,100.0,12.5,87.5,4.6875,17.1875,56.25,85.9375,40.625,3.125,90.625,62.5,4.6875,21.875,56.25,3.125,3.125,23.4375,34.375,4.6875,12.5,7.8125,53.125,0.0,67.1875,32.8125,20.3125,10.9375,21.875,98.4375,0.0,6.25,20.3125,23.4375,10.9375,56.25,7.8125,32.8125,20.3125,46.875,34.375,18.75,64.0625,37.5,6.25,93.75,20.3125,76.5625,98.4375,3.125,65.625,34.375,100.0,17.1875,4.6875,25.0,6.25,20.3125,6.25,7.8125,21.875,9.375,15.625,12.5,40.625,73.4375,7.8125,32.8125,0.0,0.0,100.0,15.625,17.1875,10.9375,60.9375,21.875,53.125,20.3125,9.375,18.75,73.4375,39.0625,26.5625,12.5,42.1875,65.625,56.25,79.6875,21.875,25.0,53.125,0.0,1.5625,34.375,37.5,40.625,100.0,96.875,93.75,68.75,93.75,100.0,87.5,73.4375,65.625,100.0,46.875,90.625,95.3125,100.0,76.5625,93.75,39.0625,57.8125,98.4375,98.4375,100.0,100.0,87.5,89.0625,100.0,89.0625,100.0,100.0,35.9375
25,6.25,7.8125,62.5,0.0,0.0,98.4375,20.3125,32.8125,89.0625,6.25,6.25,15.625,20.3125,7.8125,20.3125,29.6875,100.0,48.4375,87.5,100.0,100.0,1.5625,28.125,4.6875,15.625,100.0,20.3125,9.375,100.0,23.4375,65.625,100.0,100.0,46.875,17.1875,37.5,32.8125,6.25,98.4375,73.4375,17.1875,89.0625,76.5625,45.3125,100.0,21.875,81.25,6.25,10.9375,51.5625,96.875,32.8125,3.125,89.0625,62.5,7.8125,12.5,53.125,3.125,4.6875,20.3125,39.0625,7.8125,10.9375,12.5,39.0625,0.0,71.875,45.3125,20.3125,9.375,20.3125,100.0,0.0,10.9375,21.875,17.1875,6.25,67.1875,20.3125,46.875,28.125,56.25,23.4375,15.625,59.375,34.375,4.6875,65.625,3.125,71.875,100.0,4.6875,48.4375,25.0,100.0,10.9375,6.25,23.4375,7.8125,15.625,9.375,9.375,15.625,12.5,15.625,18.75,54.6875,71.875,17.1875,28.125,0.0,0.0,100.0,14.0625,26.5625,21.875,57.8125,23.4375,51.5625,20.3125,9.375,15.625,81.25,32.8125,12.5,12.5,40.625,46.875,29.6875,78.125,26.5625,39.0625,34.375,0.0,0.0,25.0,26.5625,46.875,96.875,100.0,85.9375,67.1875,87.5,84.375,85.9375,62.5,54.6875,100.0,50.0,87.5,98.4375,100.0,82.8125,96.875,54.6875,60.9375,100.0,98.4375,100.0,100.0,79.6875,95.3125,100.0,93.75,15.625,98.4375,32.8125
26,7.8125,7.8125,29.6875,0.0,0.0,100.0,14.0625,21.875,85.9375,15.625,7.8125,9.375,28.125,9.375,9.375,23.4375,100.0,57.8125,95.3125,100.0,100.0,3.125,23.4375,4.6875,14.0625,100.0,18.75,7.8125,100.0,18.75,43.75,100.0,100.0,56.25,10.9375,50.0,32.8125,6.25,96.875,85.9375,14.0625,84.375,78.125,31.25,100.0,14.0625,85.9375,4.6875,6.25,43.75,87.5,34.375,3.125,93.75,68.75,7.8125,9.375,50.0,6.25,4.6875,20.3125,35.9375,7.8125,10.9375,14.0625,51.5625,0.0,70.3125,43.75,20.3125,6.25,23.4375,100.0,0.0,9.375,20.3125,21.875,15.625,68.75,18.75,43.75,18.75,32.8125,28.125,15.625,71.875,31.25,1.5625,81.25,15.625,70.3125,100.0,4.6875,50.0,29.6875,100.0,18.75,14.0625,32.8125,10.9375,15.625,6.25,10.9375,28.125,12.5,21.875,21.875,20.3125,71.875,18.75,29.6875,0.0,0.0,84.375,15.625,21.875,21.875,75.0,26.5625,50.0,15.625,14.0625,18.75,75.0,35.9375,20.3125,15.625,40.625,70.3125,51.5625,90.625,25.0,53.125,39.0625,0.0,0.0,25.0,20.3125,40.625,93.75,98.4375,90.625,65.625,95.3125,78.125,90.625,79.6875,43.75,100.0,56.25,92.1875,92.1875,100.0,75.0,93.75,51.5625,59.375,100.0,100.0,100.0,100.0,59.375,87.5,100.0,79.6875,96.875,93.75,45.3125
27,1.5625,1.5625,50.0,0.0,0.0,84.375,17.1875,29.6875,87.5,4.6875,4.6875,12.5,29.6875,6.25,20.3125,29.6875,100.0,64.0625,95.3125,100.0,100.0,1.5625,17.1875,3.125,14.0625,100.0,15.625,7.8125,100.0,14.0625,87.5,100.0,100.0,42.1875,12.5,76.5625,42.1875,7.8125,93.75,85.9375,14.0625,96.875,76.5625,35.9375,100.0,18.75,81.25,7.8125,15.625,37.5,75.0,29.6875,1.5625,93.75,68.75,6.25,12.5,40.625,1.5625,1.5625,7.8125,40.625,6.25,12.5,6.25,31.25,0.0,46.875,37.5,25.0,14.0625,29.6875,96.875,0.0,6.25,23.4375,31.25,12.5,68.75,10.9375,26.5625,26.5625,43.75,23.4375,15.625,59.375,28.125,0.0,85.9375,9.375,73.4375,100.0,4.6875,60.9375,29.6875,100.0,31.25,12.5,29.6875,7.8125,18.75,4.6875,1.5625,50.0,12.5,20.3125,15.625,25.0,68.75,15.625,25.0,0.0,0.0,96.875,34.375,31.25,15.625,51.5625,28.125,48.4375,21.875,7.8125,15.625,35.9375,37.5,25.0,12.5,48.4375,76.5625,37.5,79.6875,23.4375,21.875,35.9375,40.625,0.0,40.625,23.4375,60.9375,98.4375,100.0,90.625,71.875,96.875,98.4375,92.1875,82.8125,53.125,100.0,51.5625,89.0625,82.8125,100.0,71.875,95.3125,32.8125,46.875,100.0,92.1875,100.0,100.0,71.875,95.3125,100.0,81.25,95.3125,92.1875,39.0625
28,3.125,7.8125,43.75,0.0,0.0,71.875,25.0,26.5625,96.875,9.375,4.6875,15.625,29.6875,3.125,9.375,31.25,98.4375,60.9375,93.75,100.0,98.4375,3.125,21.875,0.0,17.1875,100.0,21.875,9.375,100.0,14.0625,65.625,100.0,100.0,39.0625,12.5,54.6875,29.6875,6.25,100.0,85.9375,18.75,95.3125,78.125,42.1875,100.0,15.625,82.8125,6.25,17.1875,56.25,84.375,37.5,1.5625,93.75,70.3125,7.8125,14.0625,35.9375,3.125,1.5625,9.375,21.875,7.8125,10.9375,6.25,35.9375,0.0,48.4375,23.4375,25.0,7.8125,20.3125,96.875,0.0,7.8125,23.4375,29.6875,17.1875,56.25,7.8125,40.625,18.75,56.25,31.25,14.0625,67.1875,26.5625,4.6875,87.5,4.6875,62.5,100.0,7.8125,64.0625,50.0,100.0,29.6875,6.25,20.3125,7.8125,15.625,7.8125,3.125,26.5625,14.0625,17.1875,17.1875,28.125,71.875,14.0625,20.3125,0.0,0.0,28.125,42.1875,34.375,7.8125,75.0,28.125,46.875,18.75,14.0625,21.875,46.875,29.6875,23.4375,15.625,31.25,54.6875,70.3125,90.625,26.5625,32.8125,32.8125,0.0,1.5625,28.125,51.5625,43.75,96.875,100.0,98.4375,57.8125,93.75,96.875,98.4375,75.0,50.0,100.0,50.0,95.3125,78.125,100.0,67.1875,100.0,23.4375,76.5625,100.0,100.0,98.4375,100.0,73.4375,92.1875,100.0,71.875,93.75,98.4375,39.0625
29,6.25,6.25,60.9375,0.0,10.9375,10.9375,17.1875,12.5,81.25,12.5,6.25,12.5,31.25,7.8125,15.625,31.25,100.0,64.0625,90.625,100.0,100.0,3.125,23.4375,3.125,20.3125,100.0,23.4375,9.375,100.0,21.875,79.6875,100.0,100.0,40.625,12.5,50.0,28.125,6.25,95.3125,64.0625,18.75,85.9375,68.75,37.5,100.0,18.75,68.75,3.125,12.5,39.0625,82.8125,29.6875,0.0,95.3125,71.875,6.25,10.9375,34.375,1.5625,1.5625,12.5,12.5,6.25,12.5,7.8125,42.1875,0.0,20.3125,29.6875,21.875,10.9375,26.5625,96.875,0.0,7.8125,29.6875,23.4375,9.375,48.4375,14.0625,23.4375,23.4375,42.1875,26.5625,14.0625,53.125,28.125,0.0,93.75,6.25,65.625,98.4375,10.9375,62.5,39.0625,100.0,26.5625,7.8125,29.6875,9.375,14.0625,4.6875,6.25,21.875,14.0625,20.3125,17.1875,26.5625,42.1875,17.1875,29.6875,0.0,0.0,81.25,18.75,40.625,21.875,67.1875,17.1875,37.5,23.4375,14.0625,18.75,57.8125,32.8125,20.3125,17.1875,34.375,79.6875,56.25,96.875,18.75,23.4375,43.75,6.25,1.5625,26.5625,48.4375,59.375,98.4375,100.0,84.375,60.9375,90.625,100.0,89.0625,48.4375,51.5625,100.0,43.75,93.75,93.75,100.0,81.25,95.3125,23.4375,62.5,100.0,98.4375,98.4375,100.0,73.4375,92.1875,98.4375,79.6875,65.625,100.0,50.0
30,3.125,6.25,20.3125,0.0,0.0,85.9375,15.625,26.5625,93.75,7.8125,4.6875,15.625,23.4375,10.9375,15.625,32.8125,100.0,53.125,85.9375,100.0,100.0,3.125,17.1875,3.125,7.8125,100.0,20.3125,9.375,100.0,21.875,65.625,100.0,100.0,32.8125,6.25,75.0,32.8125,7.8125,96.875,68.75,14.0625,100.0,79.6875,39.0625,100.0,17.1875,75.0,4.6875,10.9375,48.4375,96.875,29.6875,3.125,89.0625,60.9375,7.8125,10.9375,35.9375,3.125,1.5625,18.75,26.5625,7.8125,6.25,4.6875,35.9375,0.0,62.5,35.9375,26.5625,6.25,23.4375,100.0,0.0,4.6875,25.0,15.625,17.1875,48.4375,14.0625,31.25,23.4375,40.625,35.9375,18.75,62.5,29.6875,0.0,59.375,6.25,62.5,100.0,4.6875,43.75,28.125,100.0,26.5625,10.9375,21.875,7.8125,17.1875,12.5,4.6875,28.125,15.625,18.75,17.1875,10.9375,75.0,10.9375,17.1875,0.0,0.0,25.0,15.625,32.8125,10.9375,62.5,23.4375,59.375,20.3125,7.8125,15.625,70.3125,35.9375,20.3125,12.5,35.9375,68.75,56.25,89.0625,25.0,15.625,26.5625,57.8125,4.6875,23.4375,29.6875,37.5,98.4375,98.4375,90.625,79.6875,95.3125,100.0,87.5,78.125,48.4375,100.0,48.4375,89.0625,93.75,100.0,64.0625,79.6875,25.0,62.5,100.0,100.0,98.4375,100.0,54.6875,92.1875,100.0,78.125,100.0,100.0,45.3125


==> csv/wandb_retrain_loss.csv <==
epoch,rowback_noise_resnet_cifar10_multi_biglr,rowback_noise_resnet_cifar10_multi_medlr,rowback_noise_resnet_cifar10_multi_smalllr,rowback_noise_resnet_cifar10_biglr,rowback_noise_resnet_cifar10_medlr,rowback_noise_resnet_cifar10_smalllr,app_noise_resnet_cifar10_multi_biglr,app_noise_resnet_cifar10_multi_medlr,app_noise_resnet_cifar10_multi_smalllr,adi_unrelated_vit_cifar10_multi_biglr,adi_textoverlay_vit_cifar10_multi_biglr,adi_noise_vit_cifar10_multi_biglr,adi_unrelated_vit_cifar10_multi_medlr,adi_textoverlay_vit_cifar10_multi_medlr,adi_noise_vit_cifar10_multi_medlr,app_unrelated_vit_cifar10_multi_biglr,app_unrelated_vit_cifar10_multi_smalllr,app_unrelated_vit_cifar10_multi_medlr,app_unrelated_vit_cifar10_biglr,app_unrelated_vit_cifar10_smalllr,app_unrelated_vit_cifar10_medlr,app_textoverlay_vit_cifar10_multi_biglr,app_textoverlay_vit_cifar10_multi_smalllr,app_textoverlay_vit_cifar10_multi_medlr,app_textoverlay_vit_cifar10_biglr,app_textoverlay_vit_cifar10_smalllr,app_textoverlay_vit_cifar10_medlr,app_noise_vit_cifar10_multi_biglr,app_noise_vit_cifar10_multi_smalllr,app_noise_vit_cifar10_multi_medlr,app_noise_vit_cifar10_biglr,app_noise_vit_cifar10_smalllr,app_noise_vit_cifar10_medlr,adi_unrelated_vit_cifar10_biglr,adi_textoverlay_vit_cifar10_biglr,adi_noise_vit_cifar10_biglr,app_adv_vit_cifar10_multi_medlr,app_adv_vit_cifar10_multi_biglr,app_adv_vit_cifar10_multi_smalllr,adi_unrelated_vit_cifar10_medlr,adi_textoverlay_vit_cifar10_medlr,adi_noise_vit_cifar10_medlr,app_adv_vit_cifar10_medlr,app_adv_vit_cifar10_biglr,app_adv_vit_cifar10_smalllr,adi_adv_vit_cifar10_multi_medlr,adi_adv_vit_cifar10_multi_smalllr,adi_adv_vit_cifar10_multi_biglr,certified_unrelated_vit_cifar10_multi_biglr,adi_adv_vit_cifar10_medlr,adi_adv_vit_cifar10_smalllr,adi_adv_vit_cifar10_biglr,certified_textoverlay_vit_cifar10_multi_biglr,adi_unrelated_vit_cifar10_multi_smalllr,adi_textoverlay_vit_cifar10_multi_smalllr,certified_noise_vit_cifar10_multi_biglr,certified_unrelated_vit_cifar10_multi_medlr,certified_unrelated_vit_cifar10_multi_smalllr,certified_adv_vit_cifar10_multi_biglr,certified_textoverlay_vit_cifar10_multi_medlr,certified_textoverlay_vit_cifar10_multi_smalllr,certified_unrelated_vit_cifar10_biglr,certified_noise_vit_cifar10_multi_medlr,certified_textoverlay_vit_cifar10_biglr,certified_adv_vit_cifar10_multi_medlr,certified_noise_vit_cifar10_multi_smalllr,certified_noise_vit_cifar10_biglr,certified_unrelated_vit_cifar10_medlr,certified_adv_vit_cifar10_multi_smalllr,certified_adv_vit_cifar10_biglr,certified_textoverlay_vit_cifar10_medlr,certified_unrelated_resnet_cifar10_multi_biglr,certified_unrelated_vit_cifar10_smalllr,certified_noise_vit_cifar10_medlr,certified_textoverlay_resnet_cifar10_multi_biglr,certified_adv_vit_cifar10_medlr,certified_textoverlay_vit_cifar10_smalllr,certified_noise_resnet_cifar10_multi_biglr,certified_unrelated_resnet_cifar10_multi_medlr,certified_adv_resnet_cifar10_multi_biglr,certified_noise_vit_cifar10_smalllr,certified_textoverlay_resnet_cifar10_multi_medlr,certified_unrelated_resnet_cifar10_biglr,certified_noise_resnet_cifar10_multi_medlr,certified_textoverlay_resnet_cifar10_biglr,certified_adv_vit_cifar10_smalllr,certified_adv_resnet_cifar10_multi_medlr,certified_noise_resnet_cifar10_biglr,certified_unrelated_resnet_cifar10_medlr,rowback_unrelated_resnet_cifar10_multi_biglr,adi_noise_vit_cifar10_multi_smalllr,adi_unrelated_vit_cifar10_smalllr,rowback_textoverlay_resnet_cifar10_multi_biglr,adi_textoverlay_vit_cifar10_smalllr,certified_adv_resnet_cifar10_biglr,adi_noise_vit_cifar10_smalllr,adi_unrelated_resnet_cifar10_multi_biglr,rowback_adv_resnet_cifar10_multi_biglr,app_unrelated_resnet_cifar10_multi_biglr,adi_textoverlay_resnet_cifar10_multi_biglr,certified_textoverlay_resnet_cifar10_medlr,app_textoverlay_resnet_cifar10_multi_biglr,adi_noise_resnet_cifar10_multi_biglr,rowback_unrelated_resnet_cifar10_biglr,app_adv_resnet_cifar10_multi_biglr,adi_adv_resnet_cifar10_multi_biglr,rowback_textoverlay_resnet_cifar10_biglr,app_unrelated_resnet_cifar10_biglr,adi_unrelated_resnet_cifar10_biglr,app_textoverlay_resnet_cifar10_biglr,adi_textoverlay_resnet_cifar10_biglr,app_noise_resnet_cifar10_biglr,adi_noise_resnet_cifar10_biglr,certified_noise_resnet_cifar10_medlr,rowback_adv_resnet_cifar10_biglr,adi_adv_resnet_cifar10_biglr,app_adv_resnet_cifar10_biglr,app_unrelated_resnet_cifar10_multi_medlr,rowback_unrelated_resnet_cifar10_multi_medlr,adi_unrelated_resnet_cifar10_multi_medlr,app_textoverlay_resnet_cifar10_multi_medlr,rowback_textoverlay_resnet_cifar10_multi_medlr,adi_textoverlay_resnet_cifar10_multi_medlr,certified_adv_resnet_cifar10_medlr,app_adv_resnet_cifar10_multi_medlr,adi_noise_resnet_cifar10_multi_medlr,rowback_adv_resnet_cifar10_multi_medlr,adi_adv_resnet_cifar10_multi_medlr,app_unrelated_resnet_cifar10_medlr,rowback_unrelated_resnet_cifar10_medlr,adi_unrelated_resnet_cifar10_medlr,app_textoverlay_resnet_cifar10_medlr,rowback_textoverlay_resnet_cifar10_medlr,adi_textoverlay_resnet_cifar10_medlr,app_noise_resnet_cifar10_medlr,adi_noise_resnet_cifar10_medlr,app_adv_resnet_cifar10_medlr,rowback_adv_resnet_cifar10_medlr,adi_adv_resnet_cifar10_medlr,certified_unrelated_resnet_cifar10_multi_smalllr,adi_unrelated_resnet_cifar10_multi_smalllr,adi_textoverlay_resnet_cifar10_multi_smalllr,adi_noise_resnet_cifar10_multi_smalllr,certified_textoverlay_resnet_cifar10_multi_smalllr,certified_noise_resnet_cifar10_multi_smalllr,certified_adv_resnet_cifar10_multi_smalllr,rowback_unrelated_resnet_cifar10_multi_smalllr,rowback_textoverlay_resnet_cifar10_multi_smalllr,certified_unrelated_resnet_cifar10_smalllr,rowback_adv_resnet_cifar10_multi_smalllr,adi_adv_resnet_cifar10_multi_smalllr,rowback_unrelated_resnet_cifar10_smalllr,adi_unrelated_resnet_cifar10_smalllr,rowback_textoverlay_resnet_cifar10_smalllr,adi_textoverlay_resnet_cifar10_smalllr,certified_textoverlay_resnet_cifar10_smalllr,rowback_adv_resnet_cifar10_smalllr,adi_noise_resnet_cifar10_smalllr,adi_adv_resnet_cifar10_smalllr,app_unrelated_resnet_cifar10_multi_smalllr,certified_noise_resnet_cifar10_smalllr,app_textoverlay_resnet_cifar10_multi_smalllr,app_adv_resnet_cifar10_multi_smalllr,app_unrelated_resnet_cifar10_smalllr,app_textoverlay_resnet_cifar10_smalllr,app_noise_resnet_cifar10_smalllr,certified_adv_resnet_cifar10_smalllr,app_adv_resnet_cifar10_smalllr
0,12.7197847366333,4.3782758712768555,3.584245204925537,14.192831039428711,15.02535343170166,3.9475064277648926,9.090239524841309,5.439748764038086,1.5842500925064087,5.796833515167236,7.739130020141602,5.309211254119873,7.309273719787598,8.753595352172852,4.727540493011475,5.03697395324707,0.4183152914047241,4.187204360961914,2.81672739982605,0.017192840576171875,1.3642581701278687,8.68708324432373,1.071994423866272,11.028281211853027,7.562345504760742,1.9277772480563726e-06,6.6390581130981445,4.8056488037109375,0.0010568866273388267,3.792973041534424,1.017332673072815,5.608335413853638e-06,0.03080531395971775,3.9900012016296387,6.854037284851074,1.7313446998596191,4.316733360290527,6.920701026916504,0.3117579519748688,5.256699085235596,6.603008270263672,0.1956847906112671,2.9760992527008057,3.2171125411987305,0.022769005969166756,6.305537700653076,1.9519470930099487,7.269322395324707,4.657882213592529,3.9630162715911865,1.6717033386230469,4.656408309936523,6.146915435791016,2.0999226570129395,2.6957473754882812,7.523351669311523,4.95637845993042,2.107106924057007,5.969700813293457,6.625321865081787,2.9684066772460938,3.240543842315674,5.647523403167725,4.951196193695068,5.926721572875977,0.8633645176887512,5.5681562423706055,2.9855897426605225,2.368352174758911,4.047995090484619,5.951927661895752,4.578495502471924,0.6116253137588501,2.403092622756958,8.589438438415527,4.502708911895752,2.526623010635376,11.656494140625,3.2408268451690674,6.651913166046143,0.8066084980964661,5.907296657562256,3.5197365283966064,6.359187126159668,8.316825866699219,1.1313095092773438,5.178472518920898,7.261388301849365,4.685827732086182,6.288960933685303,1.5151911973953247,1.5056666135787964,10.635581970214844,0.8631559610366821,5.337040901184082,0.003186659887433052,4.997262001037598,7.14461612701416,3.600109815597534,8.387687683105469,8.122711181640625,9.174514770507812,4.699577331542969,5.4922285079956055,7.006758213043213,7.734673500061035,5.4278764724731445,2.423837900161743,2.701965093612671,5.909477233886719,7.187230110168457,8.822951316833496,2.686384439468384,6.210998058319092,6.039243698120117,3.563436269760132,5.401578903198242,2.543886423110962,3.7329654693603516,2.8323562145233154,7.006021499633789,9.827842712402344,7.766930103302002,3.2055587768554688,4.418372631072998,7.87143611907959,8.66995906829834,6.271397590637207,1.20369553565979,4.603268623352051,1.229518175125122,6.024953365325928,8.04606819152832,3.110795736312866,9.818656921386719,12.059974670410156,5.681909084320068,4.268771171569824,2.8304193019866943,0.012649201788008213,0.17103728652000427,1.2042672634124756,1.7171231508255005,0.6476134657859802,1.2582236528396606,0.7102440595626831,1.9970719814300537,2.62449312210083,0.30506691336631775,4.154387474060059,1.3640270233154297,4.402766227722168,0.3200699985027313,1.2631908655166626,0.02594034932553768,1.04347562789917,3.0497071743011475,2.2646212577819824,0.5143457055091858,0.012532328255474567,0.9787032008171082,0.5081620812416077,0.31423652172088623,0.025415945798158646,0.3644081652164459,6.9622344970703125,0.2993800938129425,1.6151484251022339
1,5.448808193206787,2.695761203765869,2.7197179794311523,7.9447736740112305,5.952060699462891,0.07386574149131775,3.764160633087158,2.467851400375366,0.5324360132217407,3.8057925701141357,6.027674198150635,4.736588001251221,3.7319045066833496,5.787665843963623,4.073522567749023,3.2528603076934814,0.14159618318080902,2.5915133953094482,1.876183271408081,0.0008320867782458663,0.6366720795631409,6.697904586791992,0.9981768131256104,7.1343183517456055,5.808536052703857,3.0972730655776104e-06,5.859214782714844,3.429435968399048,0.00161461322568357,2.697784423828125,1.1538658142089844,1.2218933989061043e-06,0.04127074033021927,2.284738063812256,5.636616230010986,1.5053250789642334,3.6553075313568115,5.612231731414795,0.23546117544174194,2.4534707069396973,5.45682430267334,0.34787940979003906,2.009925127029419,2.7117741107940674,0.0012713164323940873,4.697662830352783,1.174698829650879,5.499371528625488,3.974956512451172,2.7467827796936035,1.1418100595474243,3.221280813217163,5.82356595993042,0.7534661293029785,1.6224689483642578,6.842638969421387,4.295453071594238,2.160010576248169,6.080339431762695,5.982672691345215,3.626448154449463,2.2708325386047363,5.754977226257324,4.103233337402344,5.330712795257568,1.01094651222229,4.887590408325195,2.0871307849884033,2.143798351287842,3.2269527912139893,4.589295387268066,3.0373542308807373,0.16246630251407623,3.6973628997802734,6.204591274261475,2.875633478164673,1.9225072860717773,4.695291042327881,1.6690267324447632,4.4252495765686035,2.6141469478607178,4.7967424392700195,3.252866744995117,3.6287364959716797,5.609522342681885,1.0237373113632202,3.154341459274292,5.89833402633667,2.3692121505737305,4.214078426361084,1.1396028995513916,0.35464122891426086,8.268407821655273,1.2079442739486694,3.068916082382202,0.0007160521927289665,3.8654282093048096,5.997618675231934,2.7830355167388916,7.625336170196533,6.109615802764893,7.858816146850586,3.9672529697418213,3.5358755588531494,5.044140815734863,5.424417018890381,3.9044933319091797,2.1364850997924805,2.127229928970337,5.610386371612549,6.2130656242370605,7.084751605987549,5.945312976837158,2.2687971591949463,3.130272388458252,2.2084672451019287,3.3456099033355713,1.7102402448654175,3.7428641319274902,2.5782699584960938,6.912201404571533,7.6099934577941895,6.322348594665527,2.153470039367676,3.7907121181488037,4.402182102203369,5.362600803375244,4.379279136657715,0.9491907358169556,1.5320078134536743,1.6497539281845093,2.97826886177063,2.677722215652466,2.5803937911987305,7.585578918457031,7.562898635864258,3.0920958518981934,1.9077104330062866,1.687656283378601,0.01618940569460392,0.023515840992331505,0.6015093326568604,1.2753791809082031,0.22724060714244843,0.48806527256965637,0.43182724714279175,0.9019811153411865,2.5827414989471436,0.15644314885139465,2.481576442718506,0.38238200545310974,0.10631630569696426,0.006354265846312046,0.5772679448127747,0.08147886395454407,1.6196821928024292,1.270582914352417,0.07483017444610596,0.03506975993514061,0.00941684003919363,0.0018562619807198644,0.40061184763908386,0.1877622753381729,0.004704736173152924,0.02026985213160515,3.4138407707214355,0.06321895867586136,1.158483862876892
2,5.516453742980957,4.885795593261719,3.543956995010376,7.855594635009766,10.033266067504883,0.5244676470756531,3.839500904083252,3.117095947265625,0.57512366771698,3.989438056945801,6.6090240478515625,5.223245143890381,3.3782620429992676,6.072440147399902,4.275285720825195,3.0298452377319336,0.059596605598926544,2.134012460708618,0.902960479259491,0.00041350763058289886,0.16475547850131989,7.241445064544678,1.1358917951583862,7.674862861633301,5.5171918869018555,9.704198191684554e-07,5.312868118286133,3.72177791595459,0.0014805011451244354,2.958232879638672,1.4719831943511963,1.0095498055306962e-06,0.03868831321597099,1.746978521347046,6.067872047424316,1.9292250871658325,3.3731987476348877,5.433284282684326,0.1307532787322998,1.443428874015808,5.9987945556640625,0.37808868288993835,1.9845002889633179,2.8501405715942383,0.000892594107426703,5.036814212799072,0.9367328882217407,6.094286918640137,4.2140350341796875,2.2306649684906006,1.0018317699432373,2.8772220611572266,5.5583343505859375,0.5078887939453125,1.427518367767334,6.54384183883667,4.766669273376465,1.5339183807373047,5.828892707824707,5.8189215660095215,2.6840226650238037,2.8961076736450195,5.72274923324585,5.100071907043457,4.916693210601807,0.9851841330528259,6.2768378257751465,2.1747281551361084,1.906301736831665,3.9516072273254395,5.595437049865723,3.615799903869629,0.09267036616802216,6.266000747680664,6.614886283874512,3.776853084564209,2.8994686603546143,5.214927673339844,1.3997063636779785,4.377072334289551,3.62776780128479,4.905711650848389,3.2692768573760986,3.2701680660247803,5.674774646759033,1.1857879161834717,2.968813419342041,6.661735534667969,1.45564603805542,4.01890754699707,0.9603375196456909,0.02192603424191475,8.490715980529785,1.010840654373169,2.460540294647217,0.0003136575978714973,3.5396337509155273,5.891717910766602,2.7645516395568848,7.7808918952941895,6.764834880828857,7.733904838562012,4.233975887298584,2.698401689529419,4.528645992279053,4.873136520385742,3.7685232162475586,2.2753171920776367,2.285313606262207,5.048316478729248,4.677972793579102,6.2618889808654785,5.956130027770996,1.693156361579895,2.956956624984741,2.1994242668151855,3.3146135807037354,0.9845352172851562,3.3070099353790283,2.3988735675811768,6.472891330718994,7.07223653793335,6.491330146789551,1.469818353652954,3.2652206420898438,3.960892915725708,5.270364761352539,3.7554967403411865,1.3613065481185913,0.452441930770874,0.7591894865036011,2.6515982151031494,2.882406234741211,1.6774470806121826,7.46781587600708,11.083605766296387,3.5010643005371094,2.5871763229370117,2.019252061843872,0.02959326095879078,0.01756853051483631,0.5686739683151245,0.9856983423233032,0.08770567178726196,0.29995661973953247,0.31300175189971924,0.5229805111885071,2.189392566680908,0.012667235918343067,2.112558364868164,0.3965834379196167,0.08936992287635803,0.016361847519874573,0.8267527222633362,0.01931668072938919,1.631112813949585,0.4023807942867279,0.03453914821147919,0.036412183195352554,0.005520696751773357,0.00013750365178566426,0.11120007187128067,0.17595793306827545,0.004061340354382992,0.01828433945775032,1.3759629726409912,0.07753023505210876,1.6178826093673706
3,5.402102470397949,3.555617094039917,1.5963398218154907,6.543712615966797,5.087128162384033,0.05340844392776489,4.695096492767334,3.800373077392578,0.1352512240409851,4.5408759117126465,6.030913829803467,5.54044246673584,4.27711296081543,5.733646392822266,4.848262786865234,3.3538260459899902,0.05521285533905029,2.1694912910461426,1.1289453506469727,0.00020305407815612853,0.2063668966293335,6.5561723709106445,1.076604962348938,7.102238655090332,6.070919990539551,7.56219037612027e-07,6.117127418518066,3.8073911666870117,0.0005611930973827839,2.965249538421631,1.0217127799987793,3.1292424296225363e-07,0.022575922310352325,2.211120128631592,6.656610488891602,1.9197616577148438,3.289903402328491,5.574009418487549,0.051066529005765915,1.3621737957000732,6.2448225021362305,0.2257048636674881,1.6161614656448364,3.1191184520721436,0.0006764655699953437,5.213160991668701,0.6376816630363464,6.258983612060547,3.8823206424713135,2.6589457988739014,0.7522971034049988,3.1064486503601074,5.673208713531494,0.3465924859046936,1.3057631254196167,6.8894734382629395,3.8457753658294678,1.154052734375,5.781759738922119,5.698509216308594,2.841817855834961,2.0026683807373047,6.818633079528809,5.117556095123291,5.031691551208496,1.264939785003662,5.842930316925049,1.2403783798217773,1.8488258123397827,3.584789514541626,5.608579635620117,3.7345595359802246,0.05443384870886803,5.529665470123291,6.848116397857666,3.4977004528045654,2.7085931301116943,5.811790466308594,1.5121979713439941,4.78408670425415,1.2635833024978638,4.4975104331970215,3.0857901573181152,4.198503017425537,5.83206844329834,1.3456100225448608,3.4609532356262207,7.140321254730225,1.4233605861663818,4.723420143127441,0.8110155463218689,0.037664659321308136,7.74005651473999,0.8720523715019226,2.7510688304901123,0.00012318830704316497,3.842595338821411,5.403186798095703,2.900733709335327,7.218382358551025,6.7821736335754395,7.287599086761475,4.785215854644775,2.4642107486724854,4.325752258300781,4.656087398529053,5.091150283813477,2.1450445652008057,2.171104907989502,5.719335079193115,5.128472328186035,6.9701056480407715,7.774176597595215,1.978161334991455,3.432541608810425,2.633577346801758,3.4954357147216797,1.2305012941360474,3.8364174365997314,1.905319333076477,5.566397190093994,6.293459415435791,5.1104936599731445,1.1756653785705566,2.762927293777466,4.355642318725586,4.755453586578369,3.51796293258667,1.1769001483917236,0.7421577572822571,0.16185249388217926,3.0097227096557617,4.748603343963623,2.351475238800049,5.691065788269043,7.389859199523926,4.5096940994262695,3.296410083770752,2.2589194774627686,0.0215754397213459,0.00688959239050746,0.32650238275527954,0.7148275971412659,0.14314624667167664,0.6766654849052429,0.16214928030967712,0.8401008248329163,1.2020704746246338,0.006148984655737877,1.7465938329696655,0.3696315288543701,0.12360958755016327,0.003278044518083334,1.2356261014938354,0.010006269440054893,1.6144658327102661,0.9202990531921387,0.06946209818124771,0.15221957862377167,0.0016236145747825503,0.0009178551263175905,0.10384237766265869,0.1623866856098175,0.009149680845439434,0.0028713347855955362,1.8522706031799316,0.04568686708807945,1.8680959939956665
4,8.574930191040039,3.5505685806274414,2.4337711334228516,11.803422927856445,7.003685474395752,0.5652903318405151,5.897662162780762,3.495842456817627,0.18054664134979248,4.385823726654053,6.882774353027344,5.597192764282227,3.6825215816497803,6.416423797607422,3.962292194366455,3.3076980113983154,0.038320109248161316,2.1451892852783203,0.9142608046531677,0.00022452051052823663,0.09232113510370255,7.276298999786377,0.9549044966697693,7.888681411743164,6.381413459777832,6.705514010718616e-08,6.2096405029296875,3.7949652671813965,0.0006596822640858591,2.2610983848571777,1.0688422918319702,3.427264232414018e-07,0.025167031213641167,2.3351426124572754,6.865438461303711,1.873273253440857,3.1939964294433594,5.469712257385254,0.11660151928663254,1.1109631061553955,6.656605243682861,0.19652840495109558,1.5821641683578491,2.7728793621063232,6.796318484703079e-05,4.543638706207275,0.47863349318504333,5.786591529846191,4.619688510894775,2.577230930328369,0.5412102937698364,3.3227577209472656,6.048949241638184,0.28082939982414246,1.265812635421753,6.905635356903076,4.5058207511901855,1.1788604259490967,6.149996280670166,5.999090671539307,2.857215166091919,2.0931806564331055,6.001868724822998,5.913132667541504,5.818591594696045,0.8832560777664185,5.323484420776367,1.5424890518188477,2.148312568664551,4.3981614112854,6.687885761260986,3.784449815750122,0.07493618875741959,5.382818698883057,7.4667582511901855,4.230116367340088,2.469973564147949,5.6117844581604,1.3029552698135376,4.536695957183838,0.7690373063087463,4.731375217437744,2.691267728805542,4.71943473815918,6.15744686126709,1.108301043510437,3.58571720123291,5.902972221374512,0.5705094337463379,3.934396266937256,0.8233349323272705,0.03284800425171852,7.9905805587768555,0.9816697239875793,3.0646047592163086,9.27463624975644e-05,4.462783336639404,6.147806167602539,2.892183303833008,7.593910217285156,6.603518962860107,7.415683746337891,6.122712135314941,3.6023359298706055,4.9953813552856445,5.223906517028809,4.992422103881836,2.3966383934020996,2.353318929672241,5.868967056274414,5.420695781707764,8.680671691894531,12.544476509094238,2.690380811691284,3.1783530712127686,2.7589714527130127,3.6231689453125,1.0784510374069214,3.2741951942443848,2.1607725620269775,5.659348487854004,5.732084274291992,4.951826095581055,1.5822412967681885,3.114372968673706,4.829319953918457,5.161013126373291,3.7854599952697754,1.4695961475372314,1.0211844444274902,0.6275209784507751,3.1638431549072266,4.550148963928223,2.1723461151123047,7.7448859214782715,10.045515060424805,3.864539623260498,2.5093443393707275,2.0091006755828857,0.004724150989204645,0.04319675639271736,0.565183162689209,0.7642819285392761,0.07468324899673462,0.8231557607650757,0.05716607719659805,0.3867098093032837,1.298243522644043,0.030019886791706085,1.7036933898925781,0.27596163749694824,0.06014440581202507,0.0010134894400835037,1.3092657327651978,0.07261040061712265,1.4469929933547974,0.548049807548523,0.03665531426668167,0.019759858027100563,0.0034341418650001287,0.002423397498205304,0.26012948155403137,0.09603268653154373,0.005164794623851776,0.004120843019336462,1.7115594148635864,0.00818945374339819,1.4046695232391357
5,9.521169662475586,5.525317668914795,1.5133824348449707,9.856378555297852,5.826385021209717,0.0022578255739063025,6.1330037117004395,4.050548553466797,0.2997605502605438,4.534207820892334,7.072377681732178,5.312898635864258,3.6350674629211426,6.659817218780518,5.536376953125,3.910630226135254,0.010498681105673313,2.2734246253967285,1.273598074913025,6.892034434713423e-05,0.10432752966880798,8.013223648071289,1.280504584312439,8.856535911560059,5.799102306365967,3.725290076417309e-09,5.089113712310791,3.4698598384857178,0.001023673452436924,2.4447407722473145,1.201852798461914,1.4528629321830522e-07,0.011846533976495266,2.081073522567749,5.912149429321289,1.4817485809326172,2.9603850841522217,5.644242763519287,0.06866687536239624,0.7066447734832764,5.7131805419921875,0.18949183821678162,1.5936648845672607,3.0320544242858887,0.00029009385616518557,4.104022979736328,0.5457068085670471,5.633529186248779,4.564243316650391,2.5956363677978516,0.3969029188156128,3.2114713191986084,6.488621234893799,0.0892142653465271,0.9947614073753357,7.516942501068115,4.315587043762207,1.1506264209747314,6.0850510597229,6.35316276550293,2.7201595306396484,1.8096773624420166,5.920764446258545,5.7573018074035645,5.569011211395264,0.7937823534011841,5.771667003631592,1.3158658742904663,1.9445512294769287,4.326224327087402,6.3839898109436035,3.6891164779663086,0.03997204452753067,6.444636821746826,7.421641826629639,4.162609100341797,2.196012496948242,5.917943477630615,1.4915014505386353,4.962337017059326,0.8250723481178284,5.076162338256836,2.9278955459594727,5.2299699783325195,6.086801528930664,0.6178299784660339,3.5661182403564453,5.734871864318848,0.7197243571281433,3.9136719703674316,0.8364297747612,0.00806212518364191,8.263875007629395,0.7446675896644592,2.421875238418579,0.000160718584083952,3.475707530975342,6.170072078704834,2.9447851181030273,7.809826374053955,6.553191661834717,8.2913818359375,6.515419960021973,1.7836369276046753,4.986202239990234,5.369344711303711,6.366903781890869,1.8469582796096802,1.9033609628677368,6.497822284698486,5.3939690589904785,8.598196029663086,8.443258285522461,2.24450421333313,3.410376787185669,3.02885103225708,3.900542974472046,0.9824169874191284,3.8853065967559814,2.2364137172698975,6.490529537200928,6.9565019607543945,5.587482452392578,1.0220308303833008,3.4031567573547363,5.044569969177246,5.32671594619751,3.695082187652588,0.7378274202346802,0.5991634130477905,0.06758271157741547,3.928875684738159,5.340295791625977,2.7149736881256104,11.29654312133789,5.398015975952148,3.9482693672180176,2.710137367248535,2.5030009746551514,0.005230042152106762,0.0654609277844429,0.48868924379348755,1.442582368850708,0.05023063346743584,0.3359653353691101,0.3004332184791565,0.32824358344078064,1.2288153171539307,0.002766782185062766,1.8539893627166748,0.20488686859607697,0.1329764574766159,0.0033228988759219646,0.7062379717826843,0.036606498062610626,2.333148717880249,0.853522539138794,0.0001505955442553386,0.09221028536558151,0.0023623357992619276,0.0013372134417295456,0.09227502346038818,0.05388994887471199,0.0033826378639787436,0.02152695134282112,0.8387223482131958,0.008803821168839931,1.1737804412841797
6,8.600144386291504,4.573371887207031,2.483003854751587,9.733956336975098,11.107267379760742,0.12620563805103302,5.3512864112854,3.7112009525299072,0.1553715020418167,4.498856544494629,7.023116111755371,5.4564008712768555,3.904794692993164,6.437143802642822,5.146088600158691,3.328122854232788,0.01265556551516056,1.5528825521469116,0.5426329970359802,5.312873690854758e-05,0.04322477802634239,8.014852523803711,1.2757858037948608,8.776209831237793,5.642055034637451,0.0,4.835927963256836,3.9139795303344727,0.0005672496627084911,3.2044012546539307,0.7999098896980286,1.024454547859932e-07,0.004657309502363205,2.0914459228515625,5.914982318878174,1.230391263961792,2.545361042022705,5.473881721496582,0.03106905333697796,0.67332524061203,6.198810577392578,0.18450860679149628,1.236754059791565,2.757871150970459,5.903832061449066e-05,4.138712406158447,0.33626335859298706,6.059929847717285,4.372663974761963,2.51383376121521,0.3888779878616333,3.0079777240753174,6.26144552230835,0.1404317170381546,0.7498440146446228,7.298984050750732,3.844557046890259,1.2886918783187866,6.185124397277832,6.2995686531066895,3.1060378551483154,2.0929818153381348,6.296769142150879,4.909524917602539,5.44759464263916,1.0072414875030518,5.8486714363098145,1.3282592296600342,1.7292159795761108,3.60514497756958,5.6871418952941895,3.6822803020477295,0.11159086227416992,6.025876998901367,7.890329360961914,3.217702627182007,2.043806314468384,5.291085243225098,1.4215537309646606,5.339653968811035,0.6186397075653076,4.996729373931885,3.394192695617676,4.629108428955078,5.684174537658691,0.7326576113700867,3.7556827068328857,6.498898983001709,1.061074137687683,3.8021435737609863,0.5632075667381287,0.004896503407508135,9.506316184997559,0.8162107467651367,3.081695556640625,0.00029027010896243155,4.131505966186523,5.8818135261535645,2.5892586708068848,8.272470474243164,6.9367218017578125,8.02234935760498,5.108258247375488,2.462761402130127,4.791014194488525,5.050875663757324,7.076266288757324,1.3532003164291382,1.6620309352874756,6.708019733428955,6.191903114318848,7.904210567474365,8.004983901977539,0.6073017120361328,5.177019119262695,3.8878042697906494,5.0641560554504395,0.9909998774528503,3.497431993484497,1.7486505508422852,5.754845142364502,7.153820514678955,5.328925132751465,1.521461844444275,2.863478422164917,3.9785680770874023,5.2119975090026855,3.1039633750915527,0.23815742135047913,0.2926400601863861,0.27249252796173096,3.7023963928222656,5.332360744476318,2.705811023712158,8.048880577087402,5.122333526611328,5.38529109954834,4.205460548400879,1.742216944694519,0.004644989036023617,0.00984091218560934,0.2969639003276825,1.2512630224227905,0.09297288954257965,0.17413562536239624,0.11238294839859009,0.27198898792266846,1.246847152709961,0.019815927371382713,1.7176953554153442,0.16861122846603394,0.01831125281751156,0.0012531306128948927,0.7351292371749878,0.006980429869145155,2.12617564201355,0.7725816965103149,0.015290524810552597,0.056038763374090195,0.0029959508683532476,0.00015565681678708643,0.0430959016084671,0.14566372334957123,0.00047290194197557867,0.03580738604068756,0.09854909032583237,0.08048953860998154,1.8695948123931885
7,7.961513996124268,5.575710296630859,1.627657413482666,8.755707740783691,11.884021759033203,1.6825535297393799,6.949620723724365,4.539446830749512,0.2963641285896301,4.8798322677612305,6.672102451324463,5.932631015777588,3.7005491256713867,6.196263790130615,5.469371318817139,3.605299472808838,0.03645274415612221,1.5339703559875488,0.858310341835022,0.00010708073386922479,0.019435366615653038,8.16201114654541,1.3174266815185547,8.603255271911621,6.7799553871154785,3.147843017359264e-07,6.078804969787598,3.81854248046875,0.0007002339698374271,2.8540022373199463,0.7578545808792114,2.5704491690703435e-07,0.011261273175477982,2.317695140838623,7.821568012237549,1.1241270303726196,2.8976898193359375,5.664241790771484,0.024161051958799362,0.4744507670402527,7.866561412811279,0.17918577790260315,1.2239927053451538,3.4813668727874756,0.00014269951498135924,4.770416259765625,0.3682059645652771,6.726778984069824,4.102596759796143,2.500718116760254,0.4163169860839844,3.3984274864196777,6.49519157409668,0.1867816299200058,0.7152870893478394,8.052358627319336,4.4300384521484375,1.061220407485962,6.211066722869873,6.063773155212402,2.442033529281616,2.2220020294189453,7.1238555908203125,6.366403102874756,5.414642810821533,1.2017037868499756,6.055476665496826,0.8034622073173523,1.851581335067749,4.276801109313965,7.198265075683594,3.889368772506714,0.0793440043926239,6.239144802093506,7.174249649047852,4.270150184631348,2.729790210723877,5.836830139160156,1.2882838249206543,5.9912590980529785,0.9092132449150085,4.614949703216553,2.9826908111572266,6.1347336769104,7.010956764221191,0.7633215188980103,4.028512001037598,6.811867713928223,1.7336046695709229,4.97800874710083,0.8016279339790344,0.004395233001559973,8.680521965026855,0.9781569838523865,3.3367767333984375,0.00024396750086452812,4.735561847686768,6.871056079864502,3.0437488555908203,7.726043701171875,7.391883850097656,7.735758304595947,5.4538702964782715,2.5054593086242676,5.551537990570068,5.85060977935791,6.962301254272461,2.1184940338134766,2.045943260192871,7.202866077423096,5.915811538696289,7.999913215637207,10.424202919006348,0.008274958468973637,4.730970859527588,3.743457078933716,5.117630958557129,1.305051326751709,4.14254903793335,2.251894474029541,5.394620895385742,6.349300861358643,4.693741798400879,1.9642739295959473,3.6469509601593018,4.099924087524414,5.909129619598389,3.377105951309204,0.6996726393699646,1.2367377281188965,0.46800705790519714,3.9414591789245605,5.595052242279053,1.8247284889221191,4.864232540130615,15.6065092086792,4.666563510894775,3.5100696086883545,2.1225504875183105,0.005799073725938797,0.010650471784174442,0.3685750663280487,1.7633883953094482,0.12282569706439972,0.218200221657753,0.1892140954732895,0.4818006157875061,1.1446315050125122,0.006495392881333828,1.7353458404541016,0.3628082871437073,0.06058346852660179,0.0013996005291119218,0.6312859058380127,0.06993427127599716,2.1955113410949707,1.124428153038025,0.004942190833389759,0.08466348052024841,0.05105089396238327,9.158629836747423e-05,0.11673199385404587,0.2623312771320343,0.001142597058787942,0.017904670909047127,0.005680359899997711,0.02254694700241089,1.6330114603042603
8,8.048084259033203,4.192138671875,1.498140811920166,10.722248077392578,3.089867115020752,0.22616325318813324,5.093535900115967,3.924659013748169,0.26229655742645264,5.273383140563965,6.692321300506592,5.332220554351807,3.0349531173706055,6.055308818817139,5.557287693023682,3.4654362201690674,0.022781824693083763,1.6301088333129883,0.5085766911506653,2.087518441840075e-05,0.03805464133620262,8.059624671936035,1.2569373846054077,8.822906494140625,7.169493198394775,5.79272693812527e-07,5.6235551834106445,3.5847437381744385,0.0007024523220025003,2.888784646987915,1.3508491516113281,3.110615409696038e-07,0.028706038370728493,1.3118340969085693,6.991354465484619,1.3532731533050537,3.220785140991211,5.934695720672607,0.045475512742996216,0.2784331738948822,7.8072428703308105,0.14128407835960388,1.2125648260116577,3.427762269973755,0.0002353793242946267,5.058597564697266,0.39311736822128296,6.782337665557861,4.654531478881836,2.676792621612549,0.30671897530555725,3.2489023208618164,5.798333644866943,0.16438297927379608,0.5191482305526733,7.083874225616455,4.898669719696045,1.2474347352981567,5.417580604553223,5.759745121002197,2.186429023742676,2.243640184402466,6.320758819580078,6.59420108795166,4.637135028839111,0.9993186593055725,6.227024555206299,2.147616147994995,1.2186665534973145,4.206621170043945,6.893032550811768,3.779874086380005,0.19033464789390564,6.734828472137451,6.989538192749023,4.301913738250732,3.2276549339294434,6.001381874084473,1.5034135580062866,5.375274658203125,0.32861390709877014,4.419888019561768,2.9657421112060547,5.862173080444336,5.962916851043701,0.7024115920066833,3.554161787033081,7.1475677490234375,1.640153408050537,4.823948383331299,0.48912498354911804,0.0016411134274676442,8.794718742370605,1.3957635164260864,2.9831931591033936,7.358723814832047e-05,4.253622055053711,5.841831207275391,3.394524335861206,7.5474982261657715,6.440694332122803,7.803521633148193,6.041833877563477,2.0261409282684326,4.721517562866211,5.044098377227783,5.2417731285095215,1.752410888671875,2.082569122314453,7.308826923370361,5.866949081420898,9.516228675842285,8.50095272064209,0.000660377147141844,5.464210510253906,3.7061173915863037,5.575340270996094,1.5322402715682983,3.4260034561157227,2.3646810054779053,5.702413558959961,7.440806865692139,5.00404167175293,1.235019564628601,2.9485838413238525,4.371005535125732,5.010879993438721,3.315112590789795,0.4454132914543152,1.134639024734497,0.3730367422103882,3.9167683124542236,4.668100833892822,1.729138970375061,5.06878662109375,4.543352127075195,4.69563102722168,4.37618350982666,2.0956664085388184,0.006831943057477474,0.05930256098508835,0.2154816836118698,1.124536395072937,0.08171725273132324,0.0569390170276165,0.14424806833267212,0.2637978792190552,1.3553667068481445,0.02591557987034321,1.3555768728256226,0.6341004967689514,0.1410844326019287,0.005397476255893707,0.8213097453117371,0.1157129555940628,2.164577007293701,1.2923845052719116,0.0004811607941519469,0.048058927059173584,0.059458836913108826,0.021428832784295082,0.2050154060125351,0.07178442925214767,0.004359866492450237,0.018794098868966103,0.4847314953804016,0.0005791025469079614,2.1744275093078613
9,9.223461151123047,3.812100410461426,2.348844528198242,11.4087495803833,4.657076835632324,0.0001457341859349981,5.683960437774658,4.035142421722412,0.039438068866729736,4.9280619621276855,6.82011079788208,5.917654991149902,3.617114782333374,5.813899517059326,5.449019908905029,3.6395821571350098,0.015608198009431362,1.706926703453064,0.42510858178138733,2.4421411580988206e-05,0.0018608287209644914,7.5067830085754395,1.1430983543395996,8.659740447998047,6.5959696769714355,3.9860208289610455e-07,5.399069309234619,3.5360841751098633,0.000430011103162542,2.785013198852539,1.2479023933410645,4.0791906030790415e-07,0.024985266849398613,1.648989200592041,7.442705154418945,1.4161546230316162,2.8749749660491943,6.133164405822754,0.021968865767121315,0.4215214252471924,7.647758483886719,0.31839677691459656,1.4111473560333252,3.358581781387329,9.545932698529214e-05,4.826707363128662,0.37600579857826233,6.742397308349609,4.1450066566467285,3.58493971824646,0.4844127595424652,3.9690020084381104,6.540229797363281,0.13660137355327606,0.6584551930427551,7.443799018859863,4.428222179412842,1.1387699842453003,6.218081474304199,6.376492023468018,2.370129108428955,1.3180984258651733,6.091209411621094,5.838822841644287,5.570006847381592,0.8512672185897827,6.194699764251709,0.7745450735092163,1.639134168624878,4.604626178741455,6.290127754211426,3.7686760425567627,0.011639392003417015,6.14341926574707,8.346420288085938,4.331681251525879,2.389312982559204,6.572391033172607,1.6427936553955078,5.533994674682617,1.163877248764038,4.616825580596924,2.0834004878997803,4.972294330596924,6.749874591827393,1.3718645572662354,4.11009407043457,8.0127592086792,0.3709180951118469,3.919773578643799,0.6331724524497986,0.0027169054374098778,10.124072074890137,1.235764980316162,2.9564993381500244,0.00024096938432194293,4.019506931304932,7.466395378112793,2.9259238243103027,9.282635688781738,6.242940902709961,8.750957489013672,5.491714000701904,2.493091583251953,5.857479095458984,6.066581726074219,7.256444454193115,2.089531898498535,1.5372083187103271,6.913830280303955,5.224825859069824,10.993158340454102,9.367870330810547,0.10357831418514252,4.717555999755859,2.9261815547943115,5.006870269775391,0.755999743938446,3.3679819107055664,1.317048192024231,6.664888381958008,7.677900791168213,6.090438365936279,0.5728268623352051,3.161057233810425,3.6122846603393555,6.198315143585205,3.4356162548065186,0.3997979164123535,0.9904428124427795,0.36528754234313965,3.2684085369110107,4.348296165466309,3.1312849521636963,7.74094820022583,5.965012550354004,4.24979829788208,3.7751801013946533,1.780005693435669,0.008803920820355415,0.02326555736362934,0.37645792961120605,1.0865634679794312,0.17548304796218872,0.10759393125772476,0.2820657789707184,0.497831791639328,0.9356978535652161,0.03586743026971817,1.3382415771484375,0.3482341766357422,0.03560057282447815,0.02811320126056671,0.8645035624504089,0.06209142878651619,2.2127785682678223,0.2014388144016266,1.7480117094237357e-05,0.16444486379623413,0.06685230135917664,0.03318992629647255,0.4062531888484955,0.13570287823677063,0.0012714214390143752,0.060348156839609146,0.06312891095876694,0.01853511668741703,2.0105948448181152
10,8.024024963378906,2.85719633102417,1.1445256471633911,10.271913528442383,1.863858938217163,0.03462810069322586,4.971705436706543,3.4932010173797607,0.16728954017162323,4.6082587242126465,7.54033899307251,5.753520965576172,3.361694812774658,6.795858860015869,4.995941638946533,3.481189489364624,0.047542210668325424,1.8811616897583008,0.9275882244110107,5.024103302275762e-05,0.005708863027393818,8.186295509338379,1.5225625038146973,9.389126777648926,6.683450698852539,2.8870778123746277e-07,4.820988178253174,3.714221715927124,0.0006514225387945771,2.339986562728882,1.0779510736465454,9.722988352223183e-07,0.06036994233727455,2.2911229133605957,7.391392230987549,1.5710350275039673,2.8992161750793457,5.680211067199707,0.014234133996069431,0.4956430196762085,7.0616888999938965,0.17343994975090027,1.0008575916290283,2.9847354888916016,3.207883128197864e-05,4.936559677124023,0.28402817249298096,6.689500331878662,4.8265767097473145,2.6445982456207275,0.38427239656448364,3.0977606773376465,6.809009552001953,0.24175262451171875,0.7049943804740906,7.139413356781006,4.735429286956787,1.2162315845489502,6.907792568206787,6.498619079589844,2.844484329223633,2.005169630050659,6.002718448638916,5.4707722663879395,5.786384582519531,0.8824571371078491,5.545948028564453,1.2347527742385864,1.750398874282837,3.681931257247925,6.231870174407959,4.312394142150879,0.03172919154167175,5.26734733581543,7.488498210906982,3.7929604053497314,2.829340934753418,6.266275405883789,1.6590505838394165,5.640514850616455,0.8666066527366638,4.08083438873291,1.7569656372070312,4.488583087921143,7.004825592041016,0.6190399527549744,3.6122729778289795,5.859197616577148,1.0862605571746826,4.161609172821045,0.287818968296051,0.011386577971279621,11.060123443603516,1.1488884687423706,3.3893117904663086,0.00018627053941600025,2.8996264934539795,6.1450347900390625,3.097731113433838,9.624364852905273,6.926053047180176,8.534281730651855,7.606853008270264,2.6356849670410156,5.511974334716797,5.925043106079102,7.339493751525879,1.6204630136489868,1.7686810493469238,7.721134185791016,5.798331260681152,9.332128524780273,6.107698440551758,0.005180540960282087,5.268881320953369,3.8500285148620605,5.811271667480469,0.8477714657783508,2.9529120922088623,1.4651652574539185,6.421489715576172,9.047060012817383,5.961518287658691,1.604956030845642,3.476649045944214,3.3225016593933105,5.507944107055664,3.952535629272461,0.804056704044342,1.0256528854370117,0.36977216601371765,3.0489325523376465,4.110375881195068,2.2008800506591797,6.4857001304626465,5.1704936027526855,4.866191864013672,4.789167881011963,2.5417282581329346,0.010702905245125294,0.026405906304717064,0.32505133748054504,0.800614058971405,0.1058613583445549,0.13992281258106232,0.19977831840515137,0.5584971904754639,1.244438648223877,0.14620758593082428,1.5481386184692383,0.40820395946502686,0.005488605238497257,0.0007882504723966122,0.9792002439498901,0.01520728599280119,1.5370326042175293,1.039494276046753,1.4498215932690073e-05,0.01546977087855339,0.03952576220035553,0.001673158840276301,0.14222188293933868,0.09684186428785324,0.0006909325602464378,0.05521485209465027,0.06315584480762482,0.13219697773456573,2.2705066204071045
11,7.5513105392456055,11.211045265197754,2.443436622619629,10.871610641479492,10.770378112792969,0.21569781005382538,5.943207263946533,3.9268991947174072,0.06999219954013824,5.066561222076416,6.735875606536865,4.733409404754639,3.001293659210205,5.8329548835754395,4.621569633483887,3.7715439796447754,0.0073686097748577595,1.268921971321106,0.6546046733856201,7.875726441852748e-05,0.020710768178105354,7.70206356048584,1.8313671350479126,9.066465377807617,6.394611835479736,5.0291344422248585e-08,4.966060638427734,4.075991630554199,0.0006294419290497899,2.265127182006836,0.542706310749054,4.209575479308114e-07,0.01986461505293846,1.8829765319824219,7.468777656555176,0.7852171659469604,2.9628143310546875,6.316495895385742,0.021749554201960564,0.649759829044342,7.8101983070373535,0.04222314804792404,0.9125396609306335,3.203711748123169,3.103835479123518e-05,4.275935173034668,0.421178936958313,6.492916107177734,4.412403583526611,2.1651504039764404,0.3792688250541687,2.8526060581207275,6.676074504852295,0.060126520693302155,0.5777086019515991,7.181460857391357,4.852267742156982,0.8043580651283264,6.448491096496582,6.4137187004089355,2.661912202835083,2.220501184463501,5.959391117095947,5.564549922943115,5.654033660888672,1.019953966140747,5.938313007354736,1.497564435005188,1.6256885528564453,4.195751190185547,6.210476398468018,4.031820297241211,0.08882997184991837,5.596137046813965,7.8996100425720215,3.7392473220825195,1.9583262205123901,6.528997898101807,1.6720422506332397,5.17028284072876,0.508374810218811,4.317763805389404,2.020817518234253,3.8857109546661377,7.910431385040283,0.962049126625061,3.5372722148895264,7.061587333679199,0.38209351897239685,4.600709915161133,0.44969603419303894,0.020797863602638245,10.592111587524414,1.3767729997634888,3.571352958679199,0.00012658181367442012,4.167777061462402,6.934906005859375,3.32338547706604,8.855843544006348,6.205767631530762,8.85496711730957,8.528695106506348,3.34928297996521,5.686631202697754,5.444302082061768,8.354976654052734,1.5227794647216797,1.7709977626800537,8.093256950378418,6.294604778289795,10.37129020690918,9.71728229522705,0.13194434344768524,4.647195339202881,3.4849178791046143,4.438795566558838,0.7308191657066345,3.500122547149658,1.2985798120498657,5.765197277069092,7.715817928314209,5.161489486694336,1.3441590070724487,3.096431255340576,3.8017160892486572,5.977937698364258,3.5535030364990234,0.3895856440067291,0.8769106268882751,0.46376800537109375,5.040131092071533,5.428938865661621,2.7759697437286377,4.872079372406006,9.333728790283203,3.0808305740356445,3.198185682296753,2.2936816215515137,0.014425073750317097,0.024623140692710876,0.31638994812965393,2.5727429389953613,0.21637137234210968,0.17424367368221283,0.15282770991325378,0.634702742099762,1.2985788583755493,0.01673870161175728,1.8531931638717651,0.31582918763160706,0.03796517848968506,0.013322832062840462,0.7074960470199585,0.046113140881061554,1.5987664461135864,1.351540207862854,0.00014064957213122398,0.026291102170944214,0.001871030661277473,0.006826204247772694,0.3571218252182007,0.13987693190574646,0.0004314047109801322,0.03448127955198288,0.03419119864702225,0.002897059079259634,1.6618636846542358
12,8.436666488647461,6.695026397705078,1.813873529434204,14.65187931060791,3.159698247909546,0.014225112274289131,6.65325403213501,4.293008804321289,0.11363843083381653,4.952385425567627,7.550931930541992,5.886641502380371,3.4152753353118896,7.163658618927002,5.996793270111084,3.559622049331665,0.007549077272415161,1.6950676441192627,0.3531029224395752,0.00010691723582567647,0.0017271977849304676,8.294907569885254,1.9117296934127808,9.378332138061523,6.510196685791016,9.313223081619526e-09,5.239663600921631,4.061493873596191,0.0011032747570425272,2.6157822608947754,1.4606786966323853,3.1664953326071554e-07,0.009765176102519035,1.818642258644104,7.074784278869629,0.8557386994361877,2.886744976043701,6.361752033233643,0.017898688092827797,0.5770800113677979,6.656458377838135,0.11284729093313217,1.001579761505127,3.2134194374084473,0.00014500731776934117,4.481332778930664,0.22258339822292328,6.5677714347839355,5.0053911209106445,2.2458114624023438,0.24121317267417908,3.617450475692749,7.1413469314575195,0.10500753670930862,0.7581192255020142,7.347620010375977,5.103623867034912,1.0793594121932983,6.431602954864502,6.7733049392700195,3.1444292068481445,1.5355256795883179,6.456307888031006,6.361702919006348,5.643662452697754,1.2651139497756958,5.916535377502441,0.9239993691444397,1.510095477104187,5.153526306152344,7.4386773109436035,3.8205807209014893,0.038875386118888855,6.231630325317383,8.535921096801758,5.115766525268555,2.810652256011963,7.825699329376221,1.5653778314590454,5.84035062789917,1.6048132181167603,4.633130073547363,2.398723840713501,3.8219239711761475,7.399139404296875,1.538834571838379,2.8734686374664307,8.439840316772461,0.6001531481742859,4.6994948387146,0.651473343372345,0.025971079245209694,11.348294258117676,1.2114990949630737,4.328763008117676,0.00016168267757166177,4.225601673126221,7.674188613891602,3.6503801345825195,10.000045776367188,6.65556526184082,10.002582550048828,7.546460151672363,3.4181032180786133,6.421292781829834,5.756016731262207,8.88012409210205,1.9688737392425537,1.6891976594924927,7.250664710998535,5.999989986419678,10.265103340148926,12.46747875213623,0.032106008380651474,6.573033332824707,4.499374866485596,5.6842780113220215,1.1864526271820068,2.695021867752075,1.0299562215805054,6.787221431732178,8.789056777954102,5.9981865882873535,1.1882328987121582,3.715067148208618,3.8655591011047363,5.638155937194824,4.182267189025879,0.3123214840888977,0.9804801940917969,0.5717533826828003,2.7666618824005127,5.973887920379639,2.568232297897339,3.9921913146972656,8.92348861694336,4.237407684326172,2.8804070949554443,1.2529746294021606,0.006497782189399004,0.013567226007580757,0.2449876070022583,2.444772243499756,0.1640826016664505,0.4044402837753296,0.09481563419103622,0.33885645866394043,1.4133931398391724,0.32465246319770813,1.3407411575317383,0.6501601934432983,0.30318695306777954,0.02073647640645504,0.3672376573085785,0.023648813366889954,1.8000197410583496,0.8967918753623962,6.0664133343379945e-06,0.001848705462180078,0.010374242439866066,0.00017164970631711185,0.12764933705329895,0.06681882590055466,0.0007634682697243989,0.06177845969796181,0.0025524101220071316,0.0986686423420906,1.9121993780136108
13,12.286983489990234,7.878573894500732,1.8605828285217285,9.558298110961914,6.353877067565918,0.014890152961015701,5.729934215545654,3.875230550765991,0.5295722484588623,4.8680830001831055,7.324042797088623,4.4668965339660645,3.2905468940734863,6.723599433898926,4.604064464569092,3.9989171028137207,0.010022679343819618,1.1882778406143188,0.49375924468040466,0.00013174877676647156,0.04710806533694267,9.088338851928711,2.238593816757202,9.827348709106445,7.969369411468506,1.1175867342672063e-08,6.540863990783691,3.470953941345215,0.0007460297201760113,2.402750015258789,1.6023629903793335,1.911060735437786e-06,0.04697193577885628,3.1904592514038086,8.046270370483398,0.8012747168540955,2.7333364486694336,6.477494239807129,0.04975573346018791,1.5213525295257568,7.671633243560791,0.11327904462814331,1.4390873908996582,3.848984956741333,0.00040473666740581393,4.881484508514404,0.42168089747428894,6.354340553283691,4.517078876495361,2.4449777603149414,0.29937422275543213,4.280309677124023,6.8103742599487305,0.13496622443199158,0.6950471997261047,6.912960529327393,4.963230609893799,1.0615158081054688,6.5477118492126465,6.357067108154297,2.8455007076263428,1.2748148441314697,6.310060024261475,6.277565002441406,5.894085884094238,1.0538476705551147,6.5313005447387695,0.9171930551528931,1.760908842086792,4.281773567199707,6.751774311065674,4.58919620513916,0.027336936444044113,6.274917125701904,8.500229835510254,4.29188871383667,2.6907832622528076,6.860413074493408,1.890485405921936,6.964663982391357,1.5744231939315796,4.492618560791016,2.480128765106201,4.786150932312012,7.313945770263672,0.7799429893493652,4.0366315841674805,8.180581092834473,1.277453899383545,5.177180290222168,0.6030008792877197,0.04240256920456886,10.718762397766113,1.6050071716308594,3.5952725410461426,0.00022667220036964864,4.020503520965576,7.316033840179443,2.8760862350463867,9.68187141418457,7.7656660079956055,9.336952209472656,8.571330070495605,3.3249776363372803,6.147868633270264,6.511763572692871,9.470537185668945,2.180734634399414,1.3945063352584839,7.961414337158203,6.015463829040527,9.886295318603516,6.046735763549805,0.5613025426864624,6.4268879890441895,3.8913965225219727,5.89680814743042,1.3107600212097168,3.550652503967285,1.6935456991195679,5.794764518737793,7.848796367645264,4.97380256652832,1.3014692068099976,3.3563737869262695,5.793349266052246,5.066901683807373,3.2476725578308105,1.0682188272476196,1.6373615264892578,0.17759141325950623,5.254152297973633,4.612069129943848,2.8226304054260254,7.41463565826416,4.517790794372559,4.475525856018066,4.769697189331055,1.9050976037979126,0.018352217972278595,0.10535243153572083,0.40672069787979126,2.1244940757751465,0.050452739000320435,0.2368408739566803,0.12449964135885239,0.27804359793663025,1.8079560995101929,0.020868849009275436,1.3828612565994263,0.2458779364824295,0.27677884697914124,0.0015465295873582363,1.6755026578903198,0.025809235870838165,1.6095707416534424,0.7147461771965027,3.872277375194244e-06,0.06444507092237473,0.002750098006799817,0.0001577842194819823,0.3590695559978485,0.05068117007613182,0.004033154807984829,0.24016107618808746,0.012658096849918365,0.009431222453713417,1.7050138711929321
14,7.850091457366943,5.5524678230285645,2.378567934036255,11.570819854736328,7.321193695068359,8.474956416648638e-07,5.611143112182617,3.2655954360961914,0.3606286942958832,5.141800403594971,7.522615432739258,5.702889442443848,3.6973376274108887,6.557582855224609,5.951191425323486,4.022512912750244,0.00799599289894104,1.693416953086853,0.43840235471725464,8.552786312066019e-06,0.004677675198763609,8.903090476989746,2.327599048614502,9.98054313659668,6.792719841003418,3.781132704716583e-07,5.091591835021973,4.36275053024292,0.001322303549386561,3.2314467430114746,0.798515796661377,3.725288308942254e-07,0.011659439653158188,3.255889892578125,6.945425987243652,0.5140987038612366,2.7452564239501953,6.814441204071045,0.013032395392656326,2.0466864109039307,7.167167663574219,0.05482754111289978,1.1769611835479736,3.2594785690307617,0.00037612378946505487,4.809383392333984,0.3946179151535034,6.988647937774658,4.208956241607666,2.5949740409851074,0.32624131441116333,3.523261070251465,6.642218112945557,0.11939285695552826,0.9007251262664795,7.243209362030029,4.530436992645264,0.9448160529136658,6.536855697631836,6.533455848693848,2.7453317642211914,2.1748135089874268,6.50168514251709,6.743185997009277,5.755916118621826,0.9749595522880554,5.78017520904541,1.5103249549865723,1.5856374502182007,4.169090747833252,6.819891452789307,4.512036323547363,0.09758582711219788,5.601834774017334,8.042078971862793,4.483577728271484,3.106588125228882,6.778173923492432,2.0213937759399414,5.995046138763428,0.5756033062934875,4.207534313201904,3.262817859649658,4.018677711486816,8.19989013671875,0.9247838258743286,3.6033589839935303,9.385041236877441,1.7301498651504517,4.8295159339904785,0.839125394821167,0.022032547742128372,11.621363639831543,1.1608442068099976,3.876784086227417,4.8944493755698204e-05,3.7472851276397705,7.498057842254639,3.0611319541931152,10.173235893249512,5.9830522537231445,9.607382774353027,7.139889717102051,2.4234633445739746,6.219113349914551,5.807217597961426,9.495197296142578,2.0969388484954834,1.8549660444259644,8.111922264099121,7.2315287590026855,12.856514930725098,7.245656967163086,0.22086593508720398,5.7034149169921875,3.2252745628356934,5.915478706359863,1.2176613807678223,3.0094499588012695,1.9535850286483765,6.788325309753418,7.9383344650268555,6.145740985870361,2.150054931640625,3.525239944458008,2.73521089553833,6.064478874206543,3.3305890560150146,0.802387535572052,1.362069845199585,0.7936072945594788,4.137683391571045,5.4164838790893555,2.792433261871338,10.033337593078613,3.2803354263305664,4.781177043914795,2.490356683731079,2.799581289291382,0.0191411841660738,0.10046948492527008,0.2861117124557495,0.6940650939941406,0.1365177482366562,0.1543722152709961,0.1380508542060852,0.2170257568359375,1.7324085235595703,0.0012568931560963392,1.623077630996704,0.32737353444099426,0.5009745955467224,0.007434413768351078,1.0232361555099487,0.02005486562848091,1.1992387771606445,1.3983790874481201,3.9721799112157896e-05,0.009225968271493912,0.0031518603209406137,8.763152436586097e-06,0.44601118564605713,0.08593328297138214,0.0013671698980033398,0.37750667333602905,0.072848841547966,0.009372011758387089,2.5124316215515137
15,14.601303100585938,5.925771713256836,2.7549896240234375,10.638625144958496,2.8408241271972656,0.011621097102761269,6.650550365447998,4.438399791717529,0.45465344190597534,5.490910053253174,7.185510635375977,5.547539234161377,3.8912415504455566,5.981030464172363,4.552393436431885,3.7632980346679688,0.015239200554788113,1.4159982204437256,0.19939576089382172,6.1725700106762815e-06,0.004356554243713617,8.521323204040527,2.126960039138794,9.184103012084961,7.919906139373779,2.7194406015951245e-07,5.365301132202148,4.262547016143799,0.0028164912946522236,3.2175216674804688,1.0882569551467896,4.0605638673696376e-07,0.013030336238443851,1.892591118812561,7.569433689117432,0.916331946849823,2.7798569202423096,6.175152778625488,0.045357730239629745,0.7501318454742432,7.886143684387207,0.1762842833995819,1.028385043144226,3.68961763381958,6.764622230548412e-05,4.598546981811523,0.45886141061782837,6.480920314788818,5.325530052185059,2.649237632751465,0.3650573492050171,4.031787395477295,7.057204723358154,0.14543449878692627,0.495493084192276,7.2891950607299805,5.258246421813965,1.443070411682129,6.4380645751953125,6.8521246910095215,3.4403796195983887,1.5083589553833008,6.829143524169922,6.381039142608643,5.830918788909912,1.1281100511550903,5.602358341217041,0.6365888118743896,1.9237210750579834,4.168942928314209,6.789583206176758,5.196170806884766,0.04337327182292938,6.469532489776611,8.098896980285645,3.7801525592803955,2.820624828338623,7.304287910461426,2.3444583415985107,6.295140266418457,2.0008208751678467,3.9563443660736084,1.5921595096588135,4.455101013183594,7.764146327972412,0.8354366421699524,4.124141216278076,6.779046058654785,0.13648201525211334,6.106389045715332,0.5795055627822876,0.0038009013514965773,12.149300575256348,1.5932327508926392,3.156644821166992,5.113719089422375e-05,3.61177396774292,8.640264511108398,3.3717169761657715,9.87210750579834,5.739513397216797,9.34820556640625,8.262552261352539,2.337259292602539,6.415113925933838,6.365569591522217,8.81124210357666,1.5250244140625,1.7077360153198242,8.386750221252441,7.457825660705566,15.32600212097168,7.302820682525635,0.0053885141387581825,7.857889175415039,5.1090264320373535,5.304487228393555,0.8892461657524109,4.407410144805908,2.665583848953247,6.23063325881958,9.746171951293945,5.704927921295166,1.4586948156356812,3.3356635570526123,3.3685355186462402,6.6334452629089355,3.458418369293213,0.4094698131084442,1.1480063199996948,0.30347615480422974,4.989080429077148,5.823049068450928,4.185156345367432,6.34984016418457,3.901421070098877,4.813092231750488,6.292872905731201,2.957275867462158,0.019834177568554878,0.014218825846910477,0.16675116121768951,0.871544599533081,0.09906970709562302,0.04721803963184357,0.27150169014930725,0.4000672399997711,1.6013497114181519,0.01742180995643139,1.3662110567092896,0.48250389099121094,0.05655418336391449,0.002335943281650543,0.46294140815734863,0.04552450403571129,0.5892245769500732,2.4129977226257324,4.437469397089444e-05,0.29178038239479065,0.002511657075956464,8.297633939946536e-06,0.26381486654281616,0.1974705308675766,0.00035042056697420776,0.38718193769454956,0.13955427706241608,0.09581440687179565,2.510835647583008
16,10.311724662780762,4.935920238494873,2.0149755477905273,15.173859596252441,10.332847595214844,0.007705850526690483,6.626327037811279,3.479034900665283,0.22684042155742645,5.204969882965088,7.790816783905029,6.561591625213623,3.5448105335235596,6.410121440887451,6.23553466796875,3.8202686309814453,0.004624087829142809,1.419295072555542,0.31348249316215515,3.3039563277270645e-05,0.0031703906133770943,8.78205394744873,2.4155261516571045,9.318159103393555,6.505741119384766,3.3341063954139827e-07,5.022439479827881,4.634296894073486,0.0028392889071255922,4.164012432098389,1.68500816822052,1.3895275969844079e-06,0.01614399068057537,2.410691499710083,7.00549840927124,1.516748070716858,2.5071308612823486,6.2752156257629395,0.032353829592466354,0.25247690081596375,7.436314105987549,0.11288803815841675,0.9684747457504272,3.2263944149017334,9.046687046065927e-05,4.598485469818115,0.33837437629699707,6.594638824462891,5.165722370147705,2.0131988525390625,0.16466018557548523,3.2465081214904785,7.008108615875244,0.23970654606819153,0.7411807775497437,7.636231899261475,5.392230987548828,1.5742157697677612,6.700716495513916,6.9396867752075195,3.5085363388061523,1.4686697721481323,6.588131427764893,6.82651948928833,5.877798080444336,1.3119220733642578,6.772654056549072,0.6284299492835999,1.6978946924209595,4.592141151428223,7.3222198486328125,3.575185775756836,0.04355930536985397,6.983619689941406,8.76070785522461,4.469125747680664,2.9792301654815674,6.3861470222473145,2.459751844406128,6.983800411224365,2.062788963317871,5.068554878234863,1.0176010131835938,3.5547351837158203,8.330065727233887,1.3545787334442139,4.391209602355957,6.332997798919678,0.40075746178627014,5.022288799285889,0.9005007147789001,0.01516395341604948,11.6107759475708,1.2967900037765503,4.109042644500732,0.0001226594758918509,3.821812629699707,7.816323757171631,3.4182047843933105,9.595256805419922,7.278576850891113,9.256852149963379,7.198883533477783,2.0293493270874023,6.373687267303467,5.690490245819092,8.176539421081543,1.1853276491165161,1.904283881187439,8.341216087341309,7.07288932800293,12.115262031555176,14.404587745666504,0.9991745352745056,4.996026039123535,4.629692554473877,5.898443222045898,1.0830533504486084,4.720555305480957,2.1118268966674805,6.257287979125977,9.154661178588867,5.402333736419678,1.8375483751296997,3.047642469406128,3.5216808319091797,6.427675724029541,3.518390417098999,0.2614436745643616,1.1198573112487793,0.21480324864387512,4.278318881988525,5.976174831390381,3.20297908782959,3.8806042671203613,6.787594318389893,4.041053771972656,5.528785228729248,2.3646204471588135,0.009664170444011688,0.03583458811044693,0.28098970651626587,0.5898116827011108,0.12055802345275879,0.13835911452770233,0.2518146336078644,0.40566641092300415,1.6318755149841309,0.00022721714049112052,1.56818687915802,0.2616044282913208,0.22316813468933105,0.012374117970466614,0.7306393384933472,0.028619613498449326,0.8800895810127258,0.7463721632957458,0.00029205778264440596,0.11766315996646881,0.01923545077443123,4.109186556888744e-05,0.5213543176651001,0.11935584992170334,0.002566015115007758,0.23464344441890717,0.0780940055847168,0.0844036415219307,1.7178367376327515
17,11.088489532470703,3.7250826358795166,2.5432496070861816,15.403890609741211,10.381621360778809,6.569077014923096,8.032660484313965,3.4714529514312744,0.19767941534519196,5.859993934631348,7.67470645904541,6.362622261047363,3.885984182357788,6.421670436859131,5.893876552581787,4.034585475921631,0.03730754926800728,1.7611503601074219,0.27818265557289124,1.7099955584853888e-05,0.03137991949915886,8.469095230102539,2.6364784240722656,9.24875259399414,8.44878101348877,4.116403431453364e-07,5.927408695220947,4.195727348327637,0.0026357292663306,3.827847480773926,0.6612894535064697,3.0361101721609884e-07,0.0014904659474268556,1.8146674633026123,8.289632797241211,1.547099232673645,2.959195137023926,6.646110534667969,0.03505180776119232,1.0135571956634521,7.0614542961120605,0.05224519222974777,0.9644132852554321,3.1734464168548584,3.531245602061972e-05,4.454901218414307,0.26979634165763855,7.022095203399658,5.5838470458984375,2.302443742752075,0.42132171988487244,3.562474250793457,6.798971176147461,0.2601288855075836,1.0845119953155518,6.830223083496094,6.024806976318359,1.6979092359542847,6.903618812561035,6.695756435394287,3.1830530166625977,0.8622732758522034,5.947137832641602,6.476521015167236,6.105535984039307,1.28984534740448,6.241621017456055,0.37454333901405334,1.806295394897461,4.329643249511719,6.871853828430176,4.280114650726318,0.023723987862467766,6.706437587738037,8.759780883789062,4.373243808746338,3.597675085067749,7.342226982116699,1.3448389768600464,6.7960991859436035,2.181666374206543,4.847555160522461,1.6505857706069946,4.748988151550293,7.367351055145264,0.8863034248352051,3.899421215057373,8.155077934265137,0.41040483117103577,5.242924213409424,0.8467680215835571,0.05788147449493408,10.77029800415039,1.5664931535720825,2.8445847034454346,7.12265755282715e-05,4.037071704864502,9.814544677734375,3.950856924057007,9.410050392150879,6.504926681518555,8.58108139038086,7.530798435211182,4.161285877227783,6.863826274871826,6.57968807220459,10.268362045288086,3.516753911972046,2.3097984790802,9.054121017456055,7.037273406982422,14.207868576049805,12.140172958374023,0.008114336058497429,6.644234657287598,3.0853421688079834,4.913064479827881,1.203675389289856,3.7436561584472656,2.5601859092712402,5.55836820602417,8.47141170501709,5.025295734405518,1.4594910144805908,3.7247791290283203,6.698747634887695,7.338403224945068,3.680388927459717,1.169701099395752,0.5610902905464172,0.9576396942138672,4.290673732757568,8.089980125427246,4.177661895751953,4.624568939208984,16.093881607055664,3.6388134956359863,7.274513244628906,2.7558584213256836,0.0225801020860672,0.015888160094618797,0.1351238638162613,1.3295296430587769,0.10894494503736496,0.04912116006016731,0.11574189364910126,0.7886621952056885,1.4089969396591187,0.009790982119739056,1.6746808290481567,0.49227437376976013,0.031915146857500076,0.015430117025971413,1.9640275239944458,0.0437915064394474,1.3706209659576416,2.6882572174072266,3.0994224289315753e-06,0.11861520260572433,0.00333067262545228,7.1783415478421375e-06,0.26700952649116516,0.23541973531246185,0.0015335255302488804,0.2005552351474762,0.050198279321193695,0.009598121047019958,1.7687370777130127
18,13.03837776184082,11.266034126281738,2.5439822673797607,11.859272956848145,11.213518142700195,2.59775447845459,8.18937873840332,5.42615270614624,0.639958381652832,5.837860107421875,8.390582084655762,5.875108242034912,4.525570869445801,6.878859043121338,6.235080718994141,3.2623512744903564,0.018044276162981987,1.300344467163086,0.43234410881996155,4.140986857237294e-05,0.05834493786096573,9.059544563293457,2.843834400177002,9.71478271484375,7.533924579620361,8.139555802699761e-07,6.1408843994140625,4.545177459716797,0.0014892029576003551,4.00194787979126,1.1076972484588623,4.600730676429521e-07,0.008800709620118141,2.302523612976074,7.063869953155518,0.8474820256233215,3.05769944190979,7.0850043296813965,0.03501631319522858,0.6115363836288452,7.266513347625732,0.04170806333422661,1.1052827835083008,3.577207326889038,0.00022069821716286242,5.296596527099609,0.47366052865982056,7.654318332672119,5.165094375610352,2.824906826019287,0.4412934482097626,3.7445061206817627,7.189218044281006,0.10579614341259003,0.8251981735229492,6.709487438201904,5.190585136413574,2.0550122261047363,6.535242080688477,7.123625755310059,3.6567447185516357,1.4328619241714478,6.097100734710693,7.292823314666748,5.757162094116211,1.2219849824905396,6.979851245880127,0.8728856444358826,1.767059087753296,4.968776226043701,7.7300496101379395,3.8488152027130127,0.10871300101280212,6.50938606262207,8.754514694213867,4.521606922149658,4.635252952575684,7.48602294921875,1.0156282186508179,5.349246978759766,0.9393483400344849,5.292797565460205,1.8506641387939453,4.7452287673950195,7.905200481414795,1.066260814666748,3.432826042175293,7.522097110748291,0.5284058451652527,6.24884557723999,0.8961589336395264,0.03457232564687729,11.019851684570312,1.6534314155578613,3.7548582553863525,5.685245923814364e-05,3.8698060512542725,9.131792068481445,4.150814533233643,9.302123069763184,6.5424346923828125,9.138236999511719,8.474204063415527,2.5898027420043945,7.310537815093994,6.41146993637085,9.629690170288086,2.543755054473877,0.8200049996376038,8.462235450744629,7.562158107757568,14.1773681640625,7.8544464111328125,0.002973305992782116,4.820034027099609,2.2932088375091553,5.767800331115723,1.3924728631973267,4.416568756103516,2.312995195388794,6.295404434204102,8.332620620727539,5.372299671173096,2.141568183898926,3.9443206787109375,6.031652927398682,7.019705772399902,3.2106337547302246,1.2730751037597656,0.38205692172050476,0.348053902387619,3.352710008621216,8.746851921081543,3.492565155029297,7.571602821350098,15.723143577575684,4.501787185668945,5.3907084465026855,2.081070899963379,0.009963157586753368,0.017229830846190453,0.3216719329357147,2.0044257640838623,0.17453519999980927,0.11011792719364166,0.1376635879278183,0.31949007511138916,1.6803722381591797,0.01254260167479515,1.679445505142212,0.41679924726486206,0.20777256786823273,0.008283724077045918,2.1072394847869873,0.037502188235521317,1.4527829885482788,4.4950127601623535,3.3825058380898554e-06,0.06633643060922623,0.0627332404255867,1.6763802790364934e-08,0.6222411394119263,0.1075558215379715,0.00047954617184586823,0.42853108048439026,0.2044849544763565,0.0022984156385064125,1.901865839958191
19,11.389341354370117,5.778395175933838,2.2212438583374023,13.094256401062012,23.182876586914062,3.442244052886963,7.594338417053223,5.006176948547363,0.3243705630302429,6.378471374511719,8.56082820892334,5.017890453338623,4.6491851806640625,7.85176420211792,4.382607460021973,3.6860294342041016,0.010408779606223106,1.398610234260559,0.257335364818573,2.3711761969025247e-05,0.021797100082039833,9.767498016357422,3.399481773376465,10.705704689025879,7.341289043426514,1.545988510542884e-07,4.494653224945068,3.7638630867004395,0.0018581311451271176,3.431273937225342,0.7014123797416687,1.6391271628890536e-07,0.0015839161351323128,1.7812258005142212,7.582231044769287,0.9018352031707764,2.7972488403320312,6.923007965087891,0.027479857206344604,0.1950085163116455,7.56069803237915,0.09469334781169891,1.1611125469207764,3.481491804122925,0.00022263660503085703,4.700652122497559,0.3762241303920746,7.193038463592529,4.992380619049072,2.9328649044036865,0.25018706917762756,3.7700271606445312,7.5294318199157715,0.1533782035112381,1.1090141534805298,6.596113204956055,5.7476959228515625,1.9985376596450806,7.250420093536377,7.429009914398193,3.652879238128662,1.625514268875122,6.4056172370910645,6.576340198516846,6.5006327629089355,1.4835529327392578,5.330272197723389,0.5692960619926453,2.234717845916748,5.164565086364746,7.487821102142334,4.267021179199219,0.020198296755552292,5.34950590133667,9.181303024291992,5.543957233428955,4.697643756866455,8.765681266784668,1.4959760904312134,6.431553840637207,1.248974084854126,5.200758457183838,2.4116134643554688,4.803196907043457,7.956571578979492,1.132077693939209,3.9612555503845215,7.999833106994629,0.5639471411705017,5.773207187652588,0.8849881291389465,0.004998142831027508,12.465700149536133,1.7568647861480713,3.252861261367798,6.508560909423977e-05,3.1208016872406006,9.236172676086426,3.2705564498901367,10.32555866241455,6.234994888305664,10.036940574645996,8.318219184875488,5.595466136932373,7.099400997161865,6.079611301422119,9.617592811584473,2.2130510807037354,1.8546043634414673,9.36444091796875,8.19863224029541,13.545990943908691,16.83137321472168,0.0014771980931982398,6.830255508422852,4.3996124267578125,5.103881359100342,1.3111283779144287,3.973585605621338,1.311794400215149,7.756924629211426,8.60506534576416,5.4906439781188965,2.7794880867004395,3.4628961086273193,4.173989295959473,6.074989318847656,3.3716013431549072,1.4432651996612549,1.2816386222839355,0.628277063369751,4.559726238250732,6.567440509796143,3.7940096855163574,7.888691425323486,13.066394805908203,2.922741651535034,4.863673686981201,1.9288219213485718,0.0308381337672472,0.008833667263388634,0.2372179925441742,0.725421667098999,0.10150277614593506,0.03375896066427231,0.1981111764907837,0.26517704129219055,2.0568909645080566,0.041850071400403976,1.4497225284576416,0.17407658696174622,0.021179813891649246,0.029628103598952293,0.8546364903450012,0.040808215737342834,1.9942625761032104,1.5508215427398682,5.3725521865999326e-05,0.054186515510082245,0.00907936878502369,4.5448442165252345e-07,0.6670212149620056,0.15653367340564728,0.00012392341159284115,0.3135158121585846,0.310747891664505,0.12716779112815857,2.8180389404296875
20,15.05627727508545,8.00657844543457,1.6197614669799805,12.787973403930664,3.1947524547576904,0.03237273171544075,6.845358371734619,3.600620746612549,0.3338142931461334,5.802252292633057,8.002751350402832,5.503880500793457,3.8464577198028564,6.906174182891846,5.661494255065918,4.2046074867248535,0.011550869792699814,1.421883463859558,0.7102106213569641,2.5447920052101836e-05,0.020053517073392868,8.80399227142334,3.0795068740844727,9.589078903198242,8.652565002441406,9.313224857976365e-09,6.387962818145752,4.308704376220703,0.00366775575093925,4.11899471282959,1.611582636833191,1.695006233148888e-07,0.006294782739132643,2.9697580337524414,8.365035057067871,1.0159810781478882,2.744338035583496,6.431443691253662,0.03370599448680878,2.428191661834717,7.974011421203613,0.07923302799463272,0.6868334412574768,3.4676642417907715,0.00019412390247453004,4.180216312408447,0.3870396912097931,7.343194484710693,5.291748046875,2.7458980083465576,0.5495168566703796,3.888068199157715,7.114699363708496,0.09443399310112,1.3219162225723267,6.420405387878418,5.477687358856201,1.7741247415542603,7.135324001312256,6.87460470199585,3.4410643577575684,0.8302256464958191,6.054504871368408,6.081949710845947,6.546841144561768,1.3693426847457886,5.920563220977783,0.37775760889053345,2.052645206451416,4.6175217628479,6.194428443908691,4.005002021789551,0.014122536405920982,7.207470417022705,8.781270980834961,4.22878360748291,3.642530679702759,8.396656036376953,1.9177489280700684,5.889368534088135,1.8117148876190186,4.96095085144043,1.3470441102981567,4.707804203033447,7.937070369720459,0.7085391879081726,3.385288715362549,9.900435447692871,0.9915918111801147,5.249950885772705,1.1495153903961182,0.14374257624149323,11.741739273071289,2.2840240001678467,3.7067127227783203,0.00016158957441803068,3.5834667682647705,9.875204086303711,3.4612531661987305,8.949077606201172,5.573165416717529,9.17104434967041,8.158044815063477,4.279632091522217,7.007221221923828,6.285854339599609,10.13967514038086,2.4668240547180176,4.221498966217041,9.092004776000977,7.849361896514893,14.10892391204834,9.372862815856934,0.00017061449761968106,4.37266206741333,3.1723546981811523,5.54688835144043,1.5940935611724854,5.348510265350342,2.7735109329223633,6.138463020324707,9.278674125671387,5.316106796264648,2.4755311012268066,3.7357890605926514,5.341324806213379,7.446036338806152,3.4141931533813477,1.1050223112106323,0.9931509494781494,0.2684319317340851,4.404478073120117,6.698049545288086,4.114522933959961,9.544791221618652,8.038975715637207,3.5309665203094482,2.5843746662139893,1.6364123821258545,0.020687606185674667,0.03527115285396576,0.29450559616088867,1.2013853788375854,0.16041187942028046,0.05028267204761505,0.09649445116519928,0.4160820245742798,1.6424750089645386,0.013086640276014805,1.7076458930969238,0.35679009556770325,0.04446613788604736,0.002632055664435029,1.265942096710205,0.4833420217037201,1.5966870784759521,1.0218679904937744,0.00870880950242281,0.03211752697825432,0.00815785676240921,7.748573693788785e-07,0.38993188738822937,0.3040201663970947,0.001978618558496237,0.1625560075044632,0.054197728633880615,0.02804573066532612,2.744715929031372
21,12.867959976196289,6.475750923156738,1.40187668800354,10.684861183166504,5.11055850982666,0.8295028805732727,6.408367156982422,6.223762035369873,0.19551962614059448,6.6471171379089355,8.295757293701172,5.926252841949463,4.389401435852051,6.684584617614746,5.757481098175049,4.144518852233887,0.01460319571197033,1.44683039188385,0.18878014385700226,1.5430607163580135e-05,0.006254070904105902,9.924918174743652,3.533198595046997,10.670238494873047,7.861595153808594,7.078040198393865e-08,6.432469367980957,4.543373107910156,0.0032518755178898573,3.773707866668701,1.4179933071136475,2.291052538794247e-07,0.0037636039778590202,2.5140812397003174,8.599165916442871,1.6666626930236816,3.266981601715088,7.114486217498779,0.048989176750183105,0.8421656489372253,8.90970516204834,0.13407036662101746,0.9922370314598083,3.673767328262329,0.0004234459775034338,5.04161262512207,0.5630963444709778,7.628182411193848,4.919793605804443,2.7012321949005127,0.4607315957546234,3.841212749481201,7.1649065017700195,0.11646460741758347,0.98972088098526,6.635800361633301,4.98133659362793,1.659318208694458,6.682895660400391,7.20311975479126,3.9268412590026855,1.3903725147247314,6.298844337463379,7.198990345001221,6.005410194396973,1.320480465888977,4.889209747314453,1.112032175064087,2.024962902069092,5.190378665924072,7.739954471588135,4.454339027404785,0.08406898379325867,6.098666191101074,8.09731674194336,4.310428619384766,3.7210335731506348,7.4808220863342285,1.9587153196334839,6.384067058563232,0.9936216473579407,4.274535655975342,1.8334746360778809,4.057533264160156,7.475677490234375,1.0072282552719116,4.3375630378723145,3.664555549621582,1.1694180965423584,5.106931209564209,0.8905139565467834,0.04260293394327164,12.498985290527344,2.621061086654663,3.2851667404174805,0.0002489110629539937,3.2386090755462646,9.048595428466797,3.3647329807281494,10.119797706604004,6.615808963775635,9.679031372070312,8.490141868591309,2.7175955772399902,6.363497257232666,6.524682521820068,9.871421813964844,3.127810478210449,1.9631329774856567,7.773373603820801,8.308721542358398,11.559349060058594,16.438827514648438,0.01741749607026577,5.886162757873535,5.022409439086914,4.856250286102295,1.1741464138031006,2.927459478378296,0.840772807598114,6.502460956573486,9.452022552490234,5.375773906707764,1.4232524633407593,3.8076369762420654,3.538717031478882,6.828384876251221,3.350687265396118,2.0626537799835205,0.9113727807998657,0.7805121541023254,6.685555934906006,8.741562843322754,3.834426164627075,9.99962043762207,2.0383460521698,3.951718807220459,4.541697025299072,2.35036563873291,0.02836568094789982,0.0309744980186224,0.36765462160110474,1.126892328262329,0.1549801230430603,0.013088181614875793,0.1887660175561905,0.23855867981910706,1.7642664909362793,0.006309221498668194,1.916553020477295,0.13985678553581238,0.09301892668008804,0.005166220013052225,1.4188363552093506,0.12469655275344849,1.6603626012802124,2.6174135208129883,0.00012870048522017896,0.0037842984311282635,0.03566760942339897,9.834743650571909e-07,0.5892558097839355,0.25651106238365173,0.004620484076440334,0.3285229206085205,0.0034218858927488327,0.08302523195743561,2.2670700550079346
22,15.101532936096191,10.590816497802734,2.2308852672576904,14.595560073852539,7.751163482666016,0.24957919120788574,7.075516223907471,4.653563976287842,0.393024742603302,6.4908857345581055,8.614545822143555,5.223973274230957,4.262755870819092,6.9141058921813965,4.490455627441406,3.7384514808654785,0.01846286654472351,1.601596713066101,0.31861624121665955,4.957897908752784e-05,0.011449461802840233,9.419658660888672,3.616910934448242,9.395223617553711,9.761067390441895,1.434231222674498e-07,6.785839080810547,4.499373912811279,0.004122168757021427,4.279940128326416,1.4741027355194092,3.1292415769712534e-07,0.0025497754104435444,2.577803134918213,9.75737190246582,0.9885240793228149,2.9121408462524414,6.787692546844482,0.05011236295104027,1.2207626104354858,8.967049598693848,0.18770051002502441,1.1964912414550781,4.324443340301514,3.6720837670145556e-05,4.977447986602783,0.47473880648612976,7.129524230957031,5.150388240814209,3.4713757038116455,0.3787747919559479,4.811425685882568,7.229035377502441,0.13089410960674286,0.8142591714859009,7.04534912109375,5.247005462646484,1.1630297899246216,7.344775199890137,7.176239967346191,4.230672836303711,2.6489157676696777,6.347524166107178,7.362475395202637,6.517174243927002,1.5441453456878662,6.421426773071289,1.192772626876831,1.9831395149230957,5.48048734664917,8.108141899108887,3.927802085876465,0.04217555746436119,7.132950782775879,7.4505720138549805,4.6749162673950195,4.715066909790039,7.422824859619141,1.1555122137069702,5.8367767333984375,2.7223281860351562,3.9684336185455322,2.3347978591918945,3.613455057144165,7.876398086547852,0.945401668548584,3.689440965652466,2.220254421234131,1.3792309761047363,5.5828423500061035,0.8090087175369263,0.0155602116137743,11.732095718383789,2.6519205570220947,3.048048257827759,0.00024668010883033276,3.979295253753662,9.492438316345215,4.454370498657227,9.202645301818848,6.864235877990723,9.587564468383789,9.038946151733398,3.883439302444458,7.496767044067383,6.577511787414551,12.986673355102539,1.6421372890472412,1.1614655256271362,9.220559120178223,8.598638534545898,13.772974967956543,17.300161361694336,0.016502713784575462,5.431130409240723,4.204170227050781,5.240732669830322,1.363423466682434,3.8807411193847656,1.079823613166809,6.126564979553223,8.887828826904297,6.093263626098633,1.4868863821029663,3.6688318252563477,5.798157215118408,6.812232494354248,3.3510894775390625,2.091691255569458,2.5526363849639893,0.42772090435028076,5.3657989501953125,8.38792610168457,4.548081398010254,9.856282234191895,1.8758853673934937,4.680206775665283,4.231695652008057,1.3695255517959595,0.015781624242663383,0.016745014116168022,0.28082963824272156,0.4210735261440277,0.21346595883369446,0.12689463794231415,0.17631661891937256,0.7612512707710266,1.989335298538208,0.0427318774163723,1.359851360321045,0.28195324540138245,0.048446204513311386,0.0016179942758753896,1.3537837266921997,0.17126335203647614,1.5912599563598633,1.0945041179656982,3.7493066429306054e-06,0.01458929292857647,0.01081930473446846,7.016344625299098e-06,0.34763050079345703,0.28207504749298096,0.004550290293991566,0.6140751242637634,0.0002283832145622,0.10287657380104065,1.878182053565979
23,11.578948020935059,6.6435675621032715,1.5155014991760254,13.12015151977539,16.008047103881836,0.08277640491724014,6.746695041656494,3.2041049003601074,0.4435909688472748,6.592913627624512,8.5054931640625,5.743229866027832,5.097609519958496,7.1560773849487305,5.065246105194092,4.118590354919434,0.025620214641094208,1.7027971744537354,0.32419538497924805,2.099388620990794e-05,0.004430844448506832,9.617125511169434,3.8403849601745605,10.274768829345703,7.867161750793457,5.0291369291244337e-08,6.208611011505127,3.865837812423706,0.007914711721241474,3.5125465393066406,0.8895936012268066,7.338809382417821e-07,0.0011265263892710209,2.02114200592041,8.602319717407227,1.6771076917648315,2.7552154064178467,6.585418701171875,0.05094536766409874,0.25069934129714966,8.496437072753906,0.10125036537647247,0.9701959490776062,3.3610587120056152,0.0003463373868726194,4.8900909423828125,0.49485209584236145,7.343890190124512,5.241907119750977,2.204965829849243,0.24400244653224945,4.276485443115234,7.678195953369141,0.21986091136932373,1.0422163009643555,6.709715843200684,5.352531433105469,1.358446478843689,6.955508708953857,7.2310638427734375,3.4876930713653564,1.447696328163147,5.363258361816406,7.3841753005981445,6.2564616203308105,1.5650084018707275,5.06806755065918,0.5391089916229248,2.0296988487243652,5.611567974090576,7.0600690841674805,4.755997657775879,0.02705850638449192,6.395023822784424,8.68063735961914,5.18229341506958,5.273998737335205,5.941143035888672,2.0862598419189453,7.143370151519775,1.8463129997253418,4.784106254577637,1.0293713808059692,5.817966461181641,9.417272567749023,1.1972006559371948,3.8833155632019043,4.4408769607543945,0.37487924098968506,4.59635591506958,0.7647007703781128,0.008261916227638721,12.231300354003906,2.170921564102173,4.194793224334717,0.0001579407398821786,3.632450580596924,9.611263275146484,2.6541521549224854,10.50954818725586,8.598441123962402,9.832623481750488,8.198488235473633,3.761805295944214,6.721237659454346,6.184696197509766,10.112238883972168,1.9064140319824219,0.6223888397216797,8.661917686462402,8.1675443649292,10.943129539489746,13.831666946411133,0.030610615387558937,5.468969345092773,3.9631171226501465,4.474383354187012,1.1186861991882324,3.4365315437316895,1.6382393836975098,7.107439041137695,9.849010467529297,5.913729190826416,2.153578519821167,3.631972312927246,5.874726295471191,7.157519340515137,3.2898693084716797,1.1695524454116821,0.4446171522140503,0.7683303952217102,5.011585712432861,7.872959136962891,3.777914524078369,10.034557342529297,3.6064822673797607,4.367522239685059,3.79333233833313,3.2709505558013916,0.06046414002776146,0.1529066115617752,0.14790107309818268,0.7118536829948425,0.12643326818943024,0.2583536207675934,0.2819131314754486,0.5742940902709961,1.6772087812423706,0.00493506109341979,1.8058778047561646,0.5162491202354431,0.05787724256515503,0.003280812408775091,1.2703986167907715,0.08257497102022171,1.9747624397277832,1.4332630634307861,3.5390254282674505e-08,0.15848518908023834,0.04288279637694359,0.0017078488599509,0.24775786697864532,0.17370443046092987,0.006102957297116518,0.6221147775650024,0.1353985071182251,0.2220524400472641,3.4114530086517334
24,14.831766128540039,6.155328273773193,1.6459431648254395,12.434950828552246,7.886068344116211,0.23261758685112,8.423213005065918,3.3270719051361084,0.5070671439170837,5.892011642456055,8.384347915649414,5.746393203735352,4.083715915679932,7.5290374755859375,4.424468994140625,4.262577056884766,0.011212929151952267,1.9333497285842896,0.364041805267334,4.92730105179362e-05,0.003708494594320655,8.940834045410156,3.183488368988037,9.330470085144043,8.012256622314453,8.195625866846967e-08,5.57118558883667,4.597960472106934,0.010728726163506508,3.7662625312805176,0.7750866413116455,6.090842248340778e-07,0.002239400055259466,1.8657279014587402,8.152226448059082,1.0762501955032349,2.9992527961730957,7.157568454742432,0.040657300502061844,0.7482671141624451,7.850851058959961,0.14864301681518555,1.1442844867706299,3.5508384704589844,0.000450875231763348,5.443240165710449,0.4044783413410187,7.969214916229248,4.8306121826171875,2.44709849357605,0.3326737880706787,3.637516975402832,7.43909215927124,0.26794886589050293,1.3644596338272095,6.91583251953125,4.3060455322265625,1.301673173904419,7.301976680755615,7.185214996337891,3.671565055847168,1.6823201179504395,5.436188697814941,6.91210412979126,6.41961145401001,1.2910736799240112,5.007332801818848,0.7444965243339539,2.1160802841186523,5.258894920349121,7.688901424407959,3.9107885360717773,0.05787630006670952,5.735318183898926,9.71044921875,5.203909397125244,4.264986038208008,7.117863178253174,1.3734685182571411,7.17596960067749,1.404343605041504,5.111605167388916,1.6958237886428833,3.2964932918548584,8.114659309387207,1.2472575902938843,3.3333678245544434,5.925798416137695,0.26417824625968933,5.558703422546387,0.8531989455223083,0.03374525159597397,12.677081108093262,1.6348140239715576,4.404177188873291,0.0001295832626055926,4.55906343460083,9.998761177062988,3.974403142929077,9.797520637512207,6.852142333984375,9.958370208740234,12.409955978393555,3.1211533546447754,6.719120979309082,6.611599445343018,10.778741836547852,1.7771327495574951,0.7226008176803589,9.482324600219727,6.434690475463867,15.074287414550781,11.806770324707031,0.0005410792073234916,6.691604137420654,6.816891193389893,6.511364936828613,1.3302680253982544,4.267615795135498,1.6024196147918701,6.27726411819458,9.789231300354004,5.693389415740967,1.2444745302200317,3.508836030960083,3.6478896141052246,6.99122953414917,3.7822060585021973,1.078733205795288,1.5838545560836792,0.4931487739086151,4.369903087615967,8.470450401306152,2.7980058193206787,8.91326904296875,7.294288635253906,3.437758445739746,4.068069934844971,2.7570431232452393,0.016605734825134277,0.059028510004282,0.23820827901363373,0.8053660988807678,0.18588079512119293,0.06980244815349579,0.2339342087507248,0.7727341651916504,1.3108009099960327,0.008015844970941544,1.7826998233795166,0.35155290365219116,0.15245921909809113,0.0019546672701835632,1.2921167612075806,0.19069191813468933,2.640873432159424,1.722038745880127,0.039425794035196304,0.04323228448629379,0.016523808240890503,2.9485099730663933e-06,0.3038385510444641,0.3169936537742615,0.0102913286536932,0.39404594898223877,0.00016269099432975054,0.011115001514554024,3.089679718017578
25,12.664084434509277,5.915249347686768,1.3034560680389404,12.896510124206543,15.921064376831055,0.029341772198677063,6.143001556396484,3.7911651134490967,0.23660528659820557,7.082653522491455,8.608860969543457,6.048070430755615,5.483735084533691,7.852762222290039,5.0904459953308105,4.278291702270508,0.018757224082946777,1.7681479454040527,0.3069261610507965,7.893611837062053e-06,0.006164852529764175,9.956977844238281,4.033910274505615,10.361251831054688,7.325125694274902,1.490109866608691e-07,5.455417156219482,4.89610481262207,0.005833322647958994,4.016288757324219,0.824191153049469,4.991882178728702e-07,0.003147791838273406,1.9032126665115356,7.902945518493652,1.4458348751068115,3.679157257080078,7.389163970947266,0.03650611266493797,0.8158202171325684,8.143797874450684,0.20511691272258759,0.9636710286140442,3.099874258041382,0.0013009579852223396,5.360503673553467,0.4781032204627991,7.747428894042969,5.733693599700928,2.2470107078552246,0.17800787091255188,3.628386974334717,6.9706220626831055,0.3734082579612732,1.351323127746582,7.683568954467773,5.221959114074707,1.7984250783920288,7.550250053405762,6.825575828552246,3.026062488555908,1.6649930477142334,6.2608256340026855,7.247060775756836,6.486135005950928,1.7774773836135864,5.8650054931640625,0.755918025970459,2.0160720348358154,5.324094295501709,7.601051330566406,4.30764102935791,0.022563733160495758,4.489051342010498,8.326057434082031,5.427797794342041,5.077401638031006,7.001620292663574,1.1430121660232544,6.767636775970459,1.0844199657440186,4.869133949279785,1.5859243869781494,3.938305377960205,7.3651933670043945,1.5938353538513184,4.3192362785339355,4.447935581207275,1.2231227159500122,7.094645023345947,1.1934584379196167,0.005655057728290558,13.40640640258789,2.8185245990753174,4.181269645690918,0.00018907184130512178,5.550294876098633,9.828042984008789,3.8704657554626465,10.010251998901367,7.497792720794678,10.564467430114746,7.62824821472168,3.1458489894866943,7.215225696563721,6.6167731285095215,8.76330280303955,1.388961672782898,0.8599589467048645,8.503250122070312,6.339903831481934,8.222319602966309,8.400823593139648,0.003928314428776503,8.853434562683105,4.740323543548584,6.027902126312256,1.368516206741333,4.851397514343262,1.8492127656936646,7.023119926452637,10.263883590698242,5.901245594024658,0.739859402179718,3.926917314529419,5.18796968460083,7.269280433654785,3.1212518215179443,1.5411088466644287,2.8769936561584473,0.6984485387802124,4.116659164428711,6.156530380249023,4.404428005218506,5.884835243225098,7.837169647216797,4.667086601257324,4.9427995681762695,2.4106240272521973,0.07088084518909454,0.03027021884918213,0.3578936457633972,0.9090229868888855,0.1636592149734497,0.5005511045455933,0.4157949388027191,0.8282585740089417,2.0652360916137695,0.001923088333569467,1.8815723657608032,0.26732152700424194,0.036797765642404556,0.005258282646536827,0.8326939344406128,0.1006971225142479,1.6713745594024658,1.6247929334640503,1.897767469927203e-05,0.05845766142010689,0.009233028627932072,2.4987219148897566e-05,0.5631861090660095,0.24010741710662842,0.0019951635040342808,0.21556049585342407,2.648388385772705,0.02369939163327217,3.1519417762756348
26,11.714770317077637,9.800037384033203,1.8629207611083984,11.410425186157227,12.674276351928711,0.0011156355030834675,6.506547451019287,4.739915370941162,0.404732346534729,5.247208595275879,8.73715591430664,7.0877275466918945,4.170894622802734,7.928029537200928,6.818592548370361,3.814530611038208,0.016235733404755592,1.5511246919631958,0.17131000757217407,9.539647180645261e-06,0.001351791201159358,10.266888618469238,4.171160697937012,10.340322494506836,8.585834503173828,1.303851249190302e-08,6.813131332397461,4.463199615478516,0.010640223510563374,4.041834354400635,1.1977206468582153,4.265453128482477e-07,0.022475309669971466,1.5522572994232178,8.96597957611084,1.4350799322128296,3.563039779663086,7.375743389129639,0.07215090095996857,0.2542175054550171,9.386926651000977,0.4382815361022949,0.9222062826156616,4.524705410003662,3.2065472623798996e-05,5.872908592224121,0.4587852954864502,8.212845802307129,5.7018303871154785,2.8493497371673584,0.4795762300491333,4.392917633056641,7.504129409790039,0.21732300519943237,0.9177465438842773,6.845364093780518,5.53216552734375,1.7130476236343384,7.2255330085754395,6.9182538986206055,3.6014583110809326,1.4551067352294922,6.222492694854736,6.736096382141113,6.297876834869385,1.538110613822937,5.373456954956055,0.6662241816520691,2.3718111515045166,4.970464706420898,8.003856658935547,3.7890117168426514,0.027664165943861008,4.751976013183594,8.562700271606445,4.37582540512085,4.404670238494873,6.901579856872559,1.2134473323822021,6.932744979858398,1.171038269996643,5.5073161125183105,2.6096909046173096,4.383186340332031,8.793909072875977,0.8254606127738953,3.825653553009033,6.201189041137695,0.7089858055114746,5.221599102020264,0.8795984983444214,0.01019267924129963,12.831868171691895,2.3718416690826416,4.276132106781006,0.00026905283448286355,3.825392484664917,8.072047233581543,2.8900504112243652,10.221226692199707,7.768128395080566,10.242568016052246,5.181839942932129,3.770482063293457,6.6846699714660645,6.1040940284729,10.857211112976074,2.959871292114258,0.6050362586975098,8.472484588623047,8.16989517211914,11.018797874450684,11.914045333862305,0.49330273270606995,8.51694107055664,5.113644599914551,5.988492965698242,0.7908980846405029,3.2869551181793213,2.0963010787963867,7.011857032775879,9.6032133102417,6.052341461181641,1.1267368793487549,3.7375898361206055,3.2581424713134766,6.058358669281006,3.2551653385162354,0.6353299021720886,1.7875362634658813,0.29111751914024353,4.627143383026123,4.650355339050293,4.017289638519287,8.911300659179688,9.797335624694824,4.926597595214844,5.403500080108643,3.633814811706543,0.21352994441986084,0.036170005798339844,0.2503783404827118,0.9305962920188904,0.14496558904647827,0.5820192694664001,0.276999831199646,0.5111246109008789,1.951393485069275,0.01782693900167942,1.9669175148010254,0.27020886540412903,0.197273388504982,0.007232288364320993,0.9704789519309998,0.1479882448911667,1.5929443836212158,1.8476845026016235,3.178736733389087e-05,0.0019656955264508724,0.016993235796689987,0.004162836819887161,1.1744468212127686,0.2995654046535492,0.002476475900039077,0.5100460648536682,0.11756979674100876,0.10676697641611099,2.542886734008789
27,14.258588790893555,6.62892484664917,1.46376633644104,14.559523582458496,8.876660346984863,0.7199768424034119,6.884853363037109,4.703463077545166,0.29812994599342346,5.953700542449951,9.319089889526367,6.031421661376953,3.493224620819092,8.180461883544922,5.100116729736328,3.593406915664673,0.015210328623652458,1.4401453733444214,0.19063085317611694,1.8792825358104892e-05,0.0045028626918792725,10.133017539978027,5.450492858886719,10.88291072845459,7.8974432945251465,5.587926210637306e-08,6.865746974945068,4.312982082366943,0.011532540433108807,4.143223285675049,0.33466705679893494,1.7881389169360773e-07,0.0019355323165655136,1.9157726764678955,8.35422420501709,0.7483876347541809,3.194087266921997,7.40399169921875,0.0960242822766304,0.3545039892196655,7.798947334289551,0.15930350124835968,0.7814617156982422,3.4487099647521973,0.0021658085752278566,4.865872383117676,0.4318663775920868,7.551152229309082,5.596583366394043,2.90047550201416,0.6295343637466431,4.344698905944824,7.594244956970215,0.18184560537338257,1.1384214162826538,8.12137508392334,5.8861188888549805,2.3739469051361084,7.301610469818115,7.546569347381592,4.362487316131592,1.3850929737091064,7.135544300079346,7.679938316345215,6.696615219116211,2.155945301055908,6.04921293258667,1.4257367849349976,2.459505796432495,4.794253826141357,7.299130439758301,3.253908395767212,0.10614209622144699,5.638585090637207,8.541729927062988,4.514007091522217,4.248516082763672,7.339188098907471,0.9914646744728088,6.4397292137146,1.3978114128112793,4.896699905395508,2.0488219261169434,3.612349033355713,8.292763710021973,1.2311683893203735,3.160738945007324,8.62482738494873,0.47983062267303467,6.653702259063721,0.8311023116111755,0.021367115899920464,13.28407096862793,2.021885395050049,4.815700531005859,0.0007261889986693859,2.7240917682647705,9.350316047668457,3.5855910778045654,11.00117301940918,7.559573650360107,10.810958862304688,7.069290637969971,1.7266682386398315,7.383800029754639,5.99050235748291,12.466114044189453,2.147434711456299,1.3033699989318848,9.136784553527832,7.045088291168213,12.885234832763672,11.705646514892578,0.0506059005856514,5.595011234283447,4.384712219238281,6.658024311065674,1.3056720495224,3.759939670562744,1.4189757108688354,6.400860786437988,10.785545349121094,6.336643218994141,3.2209959030151367,3.4805538654327393,4.927029132843018,6.996391773223877,2.966623544692993,0.61734938621521,2.7063589096069336,0.4131602346897125,4.414278507232666,7.799941062927246,4.52804708480835,1.880836844444275,14.008038520812988,3.813589096069336,6.657984256744385,2.2723398208618164,0.049533408135175705,0.023084696382284164,0.2520647346973419,0.8564116358757019,0.155629962682724,0.09877938032150269,0.16504541039466858,0.6001074314117432,2.1829984188079834,0.005576847121119499,1.931223750114441,0.35624587535858154,0.5994207262992859,0.015470853075385094,1.4435935020446777,0.07857458293437958,2.86873197555542,2.955507278442383,8.089062248473056e-06,0.1119847521185875,0.007976713590323925,7.593164627905935e-05,1.0144925117492676,0.12062426656484604,0.030031107366085052,0.3496377468109131,0.12337896972894669,0.20478872954845428,2.992687940597534
28,16.919776916503906,4.1199049949646,2.040179491043091,15.338995933532715,15.015393257141113,1.174311876296997,6.648138046264648,5.453070163726807,0.12015680223703384,6.415557861328125,9.525774002075195,4.944763660430908,4.244154930114746,8.118762016296387,5.804211616516113,3.802549362182617,0.016200900077819824,1.4467240571975708,0.28266704082489014,4.534764957497828e-05,0.020731590688228607,9.834460258483887,4.768337249755859,10.525534629821777,8.143742561340332,8.195620893047817e-08,6.411898136138916,4.918772220611572,0.01366000808775425,4.349053382873535,0.618945300579071,3.65078079767045e-07,0.0032410076819360256,2.1168301105499268,7.4283342361450195,1.0880481004714966,3.371922731399536,7.792949199676514,0.019630616530776024,0.35108089447021484,7.037617206573486,0.14384989440441132,0.7710559964179993,2.714268684387207,0.00046243437100201845,5.125734329223633,0.5527247190475464,8.053376197814941,5.965482234954834,2.1234655380249023,0.352935791015625,3.9033265113830566,7.634909629821777,0.2527940571308136,1.0419455766677856,7.271700859069824,5.616081237792969,2.5954020023345947,7.395097255706787,7.508370876312256,4.7187371253967285,2.734720230102539,6.719382286071777,6.796519756317139,6.82190465927124,2.0363242626190186,5.808869361877441,1.4358588457107544,2.5361826419830322,4.665657997131348,7.434173107147217,3.9996285438537598,0.06844348460435867,7.07602071762085,8.961092948913574,4.928418159484863,3.9837679862976074,8.304121017456055,1.3596651554107666,6.646295547485352,1.1688017845153809,5.472273349761963,1.4104855060577393,3.370056629180908,8.601408958435059,1.0610072612762451,3.7144885063171387,5.201017379760742,0.2811412215232849,8.063477516174316,1.5870789289474487,0.007941002026200294,13.667776107788086,1.63011634349823,3.0801849365234375,0.00023543009592685848,3.476985454559326,10.100231170654297,5.199338436126709,10.402449607849121,7.036468982696533,9.909024238586426,8.105550765991211,2.9793472290039062,7.230110168457031,5.707588195800781,11.686485290527344,2.480780839920044,0.8918544054031372,9.052105903625488,7.784790515899658,15.450209617614746,14.073251724243164,1.976953148841858,5.733285427093506,4.515453815460205,6.735672473907471,0.7850233316421509,3.4621615409851074,1.8604689836502075,6.258212089538574,9.894853591918945,5.662817001342773,2.540233612060547,4.1203789710998535,4.216489315032959,8.230359077453613,3.3392813205718994,1.1516844034194946,0.7551500201225281,0.2640273869037628,4.634865760803223,7.636076927185059,5.336497783660889,9.67100715637207,5.608431816101074,4.26846170425415,3.7365212440490723,2.822789430618286,0.0708126500248909,0.015215117484331131,0.13083383440971375,1.6150808334350586,0.21573910117149353,0.0591391883790493,0.07456634193658829,0.6678321361541748,2.047475814819336,0.004801893141120672,1.855221152305603,0.2155473828315735,0.8068243861198425,0.005333032924681902,1.8049790859222412,0.06280671805143356,3.9967525005340576,0.9007965326309204,1.1175870007207322e-08,0.022267282009124756,0.03477228805422783,2.112215952365659e-06,0.8583260774612427,0.19272994995117188,0.05802605301141739,0.6779496669769287,0.21473971009254456,0.03620530664920807,2.967928886413574
29,17.488025665283203,5.461014270782471,1.04703950881958,18.898698806762695,6.007161617279053,7.54265022277832,7.391632080078125,6.2742390632629395,0.668365478515625,6.890931129455566,8.807845115661621,6.324972629547119,3.2738895416259766,7.501204967498779,4.745214462280273,3.7347609996795654,0.015918148681521416,1.244581699371338,0.3611350357532501,2.793927478705882e-06,0.003913452383130789,10.290485382080078,4.865756988525391,10.328121185302734,8.025874137878418,9.313224857976365e-09,6.818553924560547,4.353747844696045,0.012763972394168377,3.9309442043304443,0.4055769443511963,4.3213327671765e-07,0.0017803183291107416,2.2407124042510986,7.794845104217529,1.2724779844284058,3.4335827827453613,7.568248748779297,0.09781002998352051,0.9244969487190247,7.246200084686279,0.39222779870033264,1.1605862379074097,3.4469339847564697,0.0006786549347452819,5.192814350128174,0.8281174898147583,8.50937557220459,6.035104751586914,2.5343880653381348,0.3506842255592346,4.11663818359375,8.046246528625488,0.13165901601314545,0.8034157156944275,8.075456619262695,6.089763641357422,2.25022029876709,7.494874477386475,7.317529678344727,3.925842523574829,3.36847186088562,6.209537029266357,7.298582077026367,6.652059078216553,1.6178148984909058,5.762516021728516,2.340458631515503,2.4327216148376465,4.923047065734863,7.759374141693115,3.988468885421753,0.16429488360881805,6.998917102813721,8.854597091674805,4.4010233879089355,4.417461395263672,7.577005863189697,1.8130896091461182,6.460795879364014,2.0055782794952393,4.928503036499023,2.2831573486328125,5.66588830947876,8.93007755279541,1.3094911575317383,3.5217738151550293,6.611321449279785,0.2415175437927246,5.745814323425293,1.196109414100647,0.03087485395371914,14.014901161193848,2.282630681991577,3.992705821990967,0.00013111687439959496,3.3702640533447266,9.629705429077148,4.235678195953369,10.928098678588867,6.614571571350098,10.088714599609375,9.701821327209473,2.8285627365112305,7.530542373657227,5.903872489929199,12.019593238830566,2.33502197265625,2.075272560119629,8.070242881774902,7.600355625152588,14.093317031860352,10.096851348876953,0.4210887551307678,7.000818252563477,4.2341532707214355,5.86782693862915,0.9744483828544617,4.281092166900635,2.081843376159668,6.012838363647461,10.02880573272705,6.210474967956543,2.2930619716644287,3.743330478668213,4.52354621887207,7.342848777770996,3.713958978652954,0.5000086426734924,1.3396098613739014,0.10332287847995758,5.759928226470947,9.428863525390625,3.787865161895752,4.583694934844971,8.423319816589355,5.097023963928223,4.298327445983887,1.924343228340149,0.061257392168045044,0.035991910845041275,0.3512808680534363,1.1533429622650146,0.21525920927524567,0.02464713156223297,0.269490122795105,1.479478120803833,2.493532657623291,0.0023111316841095686,2.2992632389068604,0.19961193203926086,0.10500091314315796,0.0010436639422550797,0.8757421970367432,0.1132030040025711,3.5375313758850098,1.5415561199188232,3.166496398421259e-08,0.08379614353179932,0.02751036174595356,7.263527368195355e-05,0.9731490612030029,0.31645894050598145,0.07675263285636902,0.7226234078407288,1.4189928770065308,0.005738620646297932,2.660717248916626
30,14.90697956085205,4.707174301147461,3.3474442958831787,15.636367797851562,21.330535888671875,0.3613784611225128,5.563932418823242,5.000265121459961,0.2206418812274933,6.514822483062744,8.650351524353027,5.696296215057373,3.432605028152466,7.672332763671875,5.051473140716553,4.059720516204834,0.00884642731398344,1.9122164249420166,0.2733010947704315,1.2004908967355732e-05,0.0022871438413858414,9.500380516052246,4.921978950500488,10.70970630645752,9.189181327819824,5.587935003603661e-09,6.8990678787231445,3.953453540802002,0.012838111259043217,3.7708981037139893,0.6626074910163879,1.2516909464466153e-06,0.003797042416408658,2.7679526805877686,9.062931060791016,0.7505407333374023,3.4064483642578125,7.481098651885986,0.050553858280181885,0.7668549418449402,9.16493034362793,0.07243029773235321,0.801811158657074,2.988388776779175,0.00017742703494150192,5.976527214050293,0.5471944212913513,8.186712265014648,5.457645416259766,2.117999315261841,0.13385558128356934,3.310866117477417,7.622714042663574,0.3191397488117218,1.3773925304412842,7.490624904632568,5.65164041519165,2.6477932929992676,7.564670085906982,7.40471076965332,4.503757476806641,2.347776174545288,5.932403564453125,8.156903266906738,6.738883972167969,1.973656415939331,5.51912784576416,0.7813941240310669,2.3146860599517822,5.124436378479004,8.151658058166504,3.8361001014709473,0.010428335517644882,6.154964923858643,8.406266212463379,4.914233684539795,5.7690749168396,5.846944808959961,1.8094452619552612,7.291026592254639,1.4012572765350342,5.139501094818115,1.9384262561798096,2.9395384788513184,8.237180709838867,1.6670821905136108,3.8644368648529053,9.284774780273438,1.1561049222946167,6.9028191566467285,1.3242913484573364,0.02289426513016224,13.980583190917969,3.159824848175049,4.724459648132324,0.0003585584636311978,4.333893775939941,10.191489219665527,3.963303327560425,10.95820426940918,4.944118976593018,10.657188415527344,9.234933853149414,3.3388781547546387,7.189762592315674,6.717979431152344,9.724245071411133,4.347092151641846,0.7817269563674927,9.239907264709473,8.360223770141602,14.17121696472168,14.987444877624512,2.666902542114258,7.759219169616699,4.425737380981445,6.762624740600586,1.3506773710250854,4.078701496124268,1.324623942375183,7.230894088745117,10.803876876831055,5.677232265472412,1.689849615097046,3.4898080825805664,3.3041107654571533,7.927946090698242,3.195361375808716,0.9801495671272278,1.4629793167114258,0.2752086818218231,4.555140972137451,10.214455604553223,5.876368522644043,1.1600077152252197,5.434545040130615,4.886068344116211,5.860958099365234,3.1312036514282227,0.08008437603712082,0.039414238184690475,0.22700800001621246,0.5419921875,0.16120044887065887,0.02160668559372425,0.26891982555389404,0.6702388525009155,2.168027877807617,0.004213274922221899,2.197173833847046,0.26597049832344055,0.22051595151424408,0.00848531536757946,2.1114583015441895,0.772956907749176,3.1709344387054443,1.4121999740600586,2.620631221361691e-06,0.014236449263989925,0.06035255640745163,3.0562943720724434e-05,1.1802802085876465,0.20025600492954254,0.007699454203248024,0.6860986351966858,0.006988571025431156,0.009748389944434166,2.735168695449829


==> figures/wandb_extract_retrain_acc.csv <==
epoch,certified_textoverlay_resnet_cifar10,certified_adv_resnet_cifar10,certified_noise_resnet_cifar10,certified_adv_resnet_cifar10_multi,certified_textoverlay_resnet_cifar10_multi,certified_noise_resnet_cifar10_multi,certified_unrelated_resnet_cifar10,certified_unrelated_resnet_cifar10_multi,adi_adv_resnet_cifar10,adi_adv_resnet_cifar10_multi,adi_noise_resnet_cifar10,adi_adv_vit_cifar10,adi_noise_resnet_cifar10_multi,adi_textoverlay_resnet_cifar10,adi_textoverlay_resnet_cifar10_multi,adi_adv_vit_cifar10_multi,adi_unrelated_resnet_cifar10,adi_unrelated_resnet_cifar10_multi,adi_noise_vit_cifar10,adi_noise_vit_cifar10_multi,adi_textoverlay_vit_cifar10,adi_textoverlay_vit_cifar10_multi,adi_unrelated_vit_cifar10,adi_unrelated_vit_cifar10_multi,app_adv_resnet_cifar10,app_adv_resnet_cifar10_multi,app_adv_vit_cifar10,app_noise_resnet_cifar10_multi,app_textoverlay_resnet_cifar10,app_adv_vit_cifar10_multi,app_unrelated_resnet_cifar10,app_unrelated_resnet_cifar10_multi,app_textoverlay_vit_cifar10,app_unrelated_vit_cifar10,app_noise_resnet_cifar10,app_textoverlay_resnet_cifar10_multi,ewe_adv_resnet_cifar10,ewe_noise_resnet_cifar10,ewe_textoverlay_resnet_cifar10,ewe_unrelated_resnet_cifar10,app_noise_vit_cifar10,app_noise_vit_cifar10_multi,app_textoverlay_vit_cifar10_multi,app_unrelated_vit_cifar10_multi,rowback_adv_resnet_cifar10,rowback_noise_resnet_cifar10,rowback_textoverlay_resnet_cifar10,rowback_unrelated_resnet_cifar10,rowback_adv_resnet_cifar10_multi,rowback_textoverlay_resnet_cifar10_multi,rowback_unrelated_resnet_cifar10_multi,rowback_noise_resnet_cifar10_multi,certified_adv_vit_cifar10,certified_adv_vit_cifar10_multi,certified_noise_vit_cifar10,certified_noise_vit_cifar10_multi,certified_unrelated_vit_cifar10,certified_unrelated_vit_cifar10_multi,certified_textoverlay_vit_cifar10,certified_textoverlay_vit_cifar10_multi
0,4.6875,14.58333333,0,4.166666667,3.125,14.58333333,30.20833333,15.625,19.79166667,3.645833333,0,25,13.02083333,1.5625,2.604166667,3.645833333,16.66666667,17.1875,0.520833333,15.10416667,3.125,3.645833333,27.08333333,17.1875,11.45833333,6.770833333,71.35416667,14.58333333,3.125,4.166666667,40.625,10.9375,7.291666667,96.35416667,0,1.5625,64.58333333,66.14583333,8.333333333,69.27083333,16.66666667,18.75,2.083333333,14.58333333,25,0,6.770833333,42.70833333,2.083333333,1.5625,17.1875,14.58333333,37.5,7.8125,10.9375,15.10416667,86.97916667,19.79166667,2.604166667,3.125
1,4.166666667,8.854166667,0,5.729166667,2.604166667,11.97916667,35.41666667,6.25,18.22916667,4.166666667,0,19.27083333,10.9375,1.5625,3.125,3.645833333,14.58333333,14.58333333,1.041666667,15.10416667,3.125,2.604166667,13.54166667,16.66666667,11.97916667,7.291666667,32.8125,13.02083333,4.6875,4.166666667,34.375,7.8125,7.291666667,75.52083333,0,2.083333333,23.95833333,0,4.6875,43.22916667,10.41666667,17.70833333,2.083333333,18.22916667,15.625,0,4.166666667,33.85416667,4.166666667,2.604166667,15.625,11.97916667,24.47916667,6.770833333,10.41666667,16.14583333,53.125,19.27083333,2.083333333,3.125
2,3.125,16.14583333,0,4.6875,2.604166667,10.41666667,26.04166667,13.02083333,11.45833333,4.166666667,0,20.3125,13.54166667,2.604166667,3.125,5.208333333,17.1875,14.58333333,1.041666667,14.58333333,2.604166667,3.125,21.875,18.22916667,11.45833333,5.208333333,34.89583333,13.02083333,4.6875,3.125,31.77083333,7.291666667,6.25,75.52083333,0,2.083333333,19.27083333,0,2.083333333,47.39583333,2.604166667,18.22916667,2.083333333,18.22916667,9.895833333,0,7.8125,29.16666667,1.5625,3.645833333,14.58333333,10.41666667,22.39583333,8.333333333,7.8125,14.58333333,64.58333333,20.3125,4.166666667,3.645833333
3,4.6875,11.45833333,0,2.604166667,2.604166667,14.0625,30.20833333,11.45833333,20.83333333,2.604166667,0,19.27083333,15.10416667,0.520833333,3.125,4.6875,24.47916667,16.14583333,0.520833333,14.58333333,2.604166667,2.083333333,15.625,20.3125,17.1875,4.166666667,23.4375,14.0625,3.645833333,4.166666667,42.70833333,6.25,6.25,74.47916667,0,2.083333333,16.66666667,0,1.5625,46.875,3.125,16.66666667,1.041666667,18.75,14.0625,0,7.8125,32.29166667,3.125,3.125,14.58333333,15.10416667,19.79166667,7.291666667,11.45833333,15.10416667,58.85416667,19.79166667,3.645833333,2.083333333
4,4.6875,10.41666667,0,3.645833333,3.645833333,15.10416667,21.35416667,11.97916667,18.75,6.25,0,22.39583333,13.54166667,2.083333333,2.083333333,5.208333333,24.47916667,14.0625,0.520833333,15.10416667,4.166666667,3.125,13.54166667,15.625,14.58333333,2.604166667,33.33333333,14.58333333,4.166666667,4.6875,29.16666667,9.895833333,6.25,78.64583333,0,2.083333333,19.79166667,0,1.041666667,43.75,3.645833333,18.22916667,1.5625,19.27083333,10.41666667,0,6.770833333,24.47916667,2.604166667,2.604166667,12.5,13.54166667,23.4375,8.854166667,9.895833333,15.10416667,51.04166667,20.83333333,4.166666667,1.5625
5,5.208333333,12.5,0,4.166666667,2.083333333,15.625,25,17.1875,15.625,2.604166667,0,24.47916667,13.54166667,1.041666667,1.5625,5.208333333,20.83333333,15.625,0.520833333,14.58333333,2.604166667,3.645833333,17.1875,17.1875,11.97916667,3.645833333,29.6875,15.10416667,3.125,3.125,31.25,9.375,5.729166667,73.95833333,0,1.5625,14.0625,0,1.041666667,36.45833333,0.520833333,17.1875,2.083333333,20.3125,9.375,0,8.854166667,27.08333333,2.604166667,2.083333333,10.9375,14.0625,24.47916667,7.291666667,5.208333333,16.14583333,46.875,19.27083333,2.083333333,1.5625
6,5.208333333,15.10416667,0,4.166666667,2.083333333,14.0625,18.22916667,14.58333333,19.79166667,6.25,0,21.35416667,13.54166667,2.083333333,2.604166667,4.6875,20.3125,16.14583333,0.520833333,14.0625,4.166666667,2.083333333,13.02083333,16.14583333,6.770833333,3.645833333,21.875,13.54166667,2.604166667,3.645833333,33.85416667,10.9375,3.645833333,68.75,0,1.5625,18.75,0,0.520833333,47.91666667,1.5625,17.1875,1.041666667,17.1875,9.895833333,0,4.6875,32.8125,3.645833333,2.083333333,15.625,13.02083333,18.75,8.333333333,7.291666667,16.14583333,45.3125,17.1875,2.604166667,2.083333333
7,4.6875,6.770833333,0,5.208333333,2.604166667,14.58333333,30.20833333,11.97916667,22.39583333,5.729166667,0,18.75,11.45833333,2.604166667,2.604166667,6.25,16.66666667,11.97916667,0.520833333,15.10416667,3.645833333,3.125,15.10416667,15.625,15.625,2.604166667,19.79166667,14.58333333,3.125,4.6875,28.125,10.9375,3.645833333,64.58333333,0,1.5625,17.1875,0,1.041666667,39.58333333,0.520833333,17.70833333,2.083333333,20.83333333,10.41666667,0,8.333333333,36.45833333,3.645833333,2.083333333,10.41666667,14.58333333,15.10416667,6.770833333,5.208333333,15.625,40.10416667,18.75,2.604166667,2.604166667
8,4.166666667,15.10416667,0,3.645833333,3.125,14.58333333,30.72916667,13.02083333,12.5,5.208333333,0,15.10416667,11.45833333,2.083333333,3.125,5.208333333,18.75,16.14583333,0,14.58333333,3.645833333,3.645833333,13.54166667,15.10416667,13.02083333,4.6875,21.875,14.0625,4.6875,4.166666667,51.04166667,10.41666667,2.604166667,69.79166667,0.520833333,2.083333333,9.375,0,1.041666667,30.20833333,0,15.10416667,2.083333333,16.14583333,11.45833333,0,8.333333333,34.89583333,1.5625,2.083333333,10.41666667,13.54166667,13.54166667,6.25,3.125,14.58333333,46.875,18.75,1.5625,3.125
9,5.729166667,14.0625,0,3.125,2.604166667,14.58333333,16.14583333,17.70833333,21.875,4.166666667,0,21.875,13.54166667,1.5625,2.604166667,5.729166667,11.45833333,13.02083333,2.083333333,15.625,4.166666667,2.083333333,12.5,14.0625,13.54166667,4.6875,29.16666667,14.58333333,2.604166667,3.125,36.97916667,9.895833333,6.770833333,71.875,0,2.604166667,15.10416667,0,2.083333333,42.1875,0.520833333,17.1875,1.5625,16.66666667,18.22916667,0,4.6875,29.16666667,3.645833333,3.645833333,13.54166667,13.54166667,28.64583333,6.25,8.333333333,16.14583333,53.125,18.22916667,3.125,2.604166667
10,3.645833333,13.54166667,0,5.729166667,4.166666667,14.58333333,15.625,15.625,24.47916667,3.125,0,17.70833333,13.02083333,2.604166667,3.645833333,6.770833333,17.70833333,14.58333333,1.041666667,14.58333333,1.5625,4.166666667,13.54166667,16.66666667,7.8125,6.770833333,26.5625,14.0625,4.166666667,4.166666667,31.77083333,8.854166667,3.645833333,67.1875,0,2.083333333,14.58333333,0,1.5625,50.52083333,0.520833333,15.10416667,1.5625,18.75,16.66666667,0,5.208333333,28.64583333,4.166666667,2.083333333,9.375,14.58333333,26.5625,8.854166667,9.375,14.58333333,53.125,19.27083333,2.604166667,2.083333333
11,4.166666667,16.14583333,0,2.604166667,2.604166667,14.58333333,15.625,8.333333333,14.0625,4.6875,0,21.35416667,13.02083333,2.604166667,1.5625,4.6875,24.47916667,19.79166667,2.604166667,15.10416667,1.5625,3.125,12.5,14.58333333,9.895833333,4.6875,26.5625,14.58333333,4.166666667,3.645833333,34.375,7.8125,5.729166667,63.02083333,0,2.083333333,14.58333333,0,3.125,42.1875,0.520833333,18.22916667,2.604166667,18.75,12.5,0,4.166666667,32.8125,3.645833333,2.083333333,8.854166667,13.54166667,26.5625,7.291666667,9.895833333,16.14583333,58.33333333,17.1875,1.5625,1.5625
12,3.125,8.854166667,0,3.125,2.083333333,13.02083333,23.95833333,13.02083333,19.79166667,2.604166667,0,23.4375,14.0625,2.083333333,1.5625,3.645833333,18.22916667,16.66666667,1.5625,15.10416667,2.604166667,2.083333333,23.4375,18.22916667,11.97916667,3.125,29.16666667,13.54166667,1.5625,3.645833333,41.66666667,6.770833333,5.208333333,70.3125,0,3.645833333,9.375,0,2.083333333,44.27083333,0,17.70833333,2.604166667,16.66666667,13.54166667,0,3.645833333,20.83333333,6.25,2.083333333,9.375,13.02083333,20.83333333,6.770833333,6.770833333,16.14583333,51.04166667,17.70833333,3.125,1.5625
13,4.6875,17.70833333,0,1.041666667,2.083333333,14.0625,18.22916667,15.625,12.5,6.25,0,23.4375,13.54166667,3.125,1.5625,4.6875,18.75,16.14583333,1.5625,14.0625,4.166666667,2.604166667,12.5,17.1875,10.9375,2.604166667,25.52083333,14.0625,2.083333333,2.604166667,43.22916667,8.333333333,6.770833333,60.9375,0,2.083333333,10.9375,0,1.041666667,57.29166667,0,15.625,1.5625,17.70833333,17.1875,0,6.25,9.375,2.604166667,3.645833333,10.41666667,13.54166667,16.14583333,7.291666667,8.333333333,14.0625,36.45833333,23.95833333,3.645833333,1.041666667
14,3.645833333,14.58333333,0,4.166666667,3.645833333,15.10416667,27.08333333,16.14583333,15.10416667,4.166666667,0,17.1875,11.97916667,2.083333333,0.520833333,5.729166667,30.20833333,15.625,0.520833333,14.58333333,2.604166667,3.645833333,25.52083333,17.1875,12.5,3.125,31.25,15.10416667,2.604166667,4.166666667,34.89583333,9.375,6.25,68.75,0,3.645833333,9.895833333,0,1.041666667,34.375,0.520833333,18.22916667,1.5625,16.66666667,8.854166667,0,5.729166667,29.16666667,3.645833333,1.5625,10.41666667,15.10416667,21.875,6.770833333,9.895833333,16.14583333,46.875,18.75,3.125,1.041666667
15,4.166666667,16.66666667,0,4.166666667,3.125,15.10416667,20.83333333,16.14583333,21.875,4.166666667,0,18.75,12.5,2.083333333,1.5625,5.208333333,25,17.70833333,1.041666667,14.0625,2.604166667,2.604166667,22.91666667,15.10416667,11.97916667,3.125,24.47916667,14.58333333,2.083333333,3.645833333,50,12.5,5.729166667,66.66666667,0,2.604166667,12.5,0,1.041666667,44.27083333,1.041666667,17.1875,1.041666667,15.10416667,9.375,0,4.166666667,26.5625,4.166666667,2.083333333,11.97916667,15.625,22.39583333,6.25,12.5,18.22916667,47.39583333,19.27083333,3.645833333,1.041666667
16,4.6875,8.854166667,0,2.604166667,2.604166667,13.02083333,18.22916667,14.58333333,15.625,2.604166667,0,20.83333333,11.97916667,1.5625,2.083333333,4.166666667,32.29166667,14.0625,0.520833333,14.58333333,3.125,3.125,21.35416667,16.14583333,11.45833333,4.6875,30.20833333,14.58333333,2.083333333,3.125,44.79166667,7.291666667,5.729166667,67.70833333,0,2.604166667,14.0625,0,3.125,40.625,1.041666667,17.1875,1.041666667,19.27083333,14.0625,0,4.6875,36.97916667,2.604166667,2.083333333,11.45833333,13.54166667,23.95833333,8.333333333,6.25,16.66666667,40.625,16.66666667,2.604166667,1.041666667
17,5.729166667,10.9375,0,2.083333333,1.5625,11.45833333,15.10416667,19.27083333,15.625,3.125,0,16.66666667,13.54166667,5.208333333,1.5625,4.166666667,27.08333333,13.54166667,0.520833333,15.10416667,4.6875,3.645833333,16.14583333,19.27083333,13.54166667,4.166666667,17.1875,13.54166667,1.5625,4.166666667,38.02083333,7.8125,3.125,67.1875,0,4.166666667,12.5,0,1.5625,42.70833333,0.520833333,17.70833333,1.5625,15.625,7.8125,0,3.125,46.35416667,1.5625,1.5625,16.14583333,13.02083333,15.10416667,6.770833333,7.291666667,17.1875,47.91666667,17.1875,1.5625,1.041666667
18,6.25,10.9375,0,4.166666667,2.083333333,13.54166667,17.70833333,15.10416667,20.83333333,4.166666667,0,23.4375,15.10416667,2.604166667,2.083333333,5.208333333,31.25,17.70833333,1.5625,15.625,4.166666667,2.604166667,18.22916667,16.66666667,4.166666667,3.125,21.875,15.10416667,1.5625,3.125,36.45833333,8.333333333,5.729166667,66.14583333,0,3.645833333,9.895833333,0,2.083333333,42.1875,2.083333333,18.22916667,1.5625,17.1875,20.3125,0,3.645833333,43.22916667,4.166666667,2.604166667,11.97916667,16.14583333,21.35416667,8.333333333,8.333333333,16.66666667,54.6875,17.1875,2.083333333,1.5625
19,2.083333333,13.54166667,0,3.125,2.604166667,14.0625,29.6875,15.10416667,22.39583333,4.6875,0,19.79166667,12.5,2.083333333,1.5625,4.6875,17.70833333,14.58333333,1.041666667,15.625,0.520833333,2.083333333,26.04166667,16.14583333,14.0625,4.6875,26.04166667,14.0625,4.166666667,5.208333333,47.91666667,7.8125,4.166666667,69.79166667,0,3.125,14.0625,0,1.041666667,48.4375,0.520833333,18.22916667,1.5625,14.58333333,15.625,0,4.6875,28.64583333,4.166666667,2.083333333,11.45833333,14.0625,19.79166667,9.375,9.895833333,15.625,42.1875,18.22916667,2.604166667,1.5625
20,5.208333333,18.22916667,0,3.645833333,2.604166667,11.97916667,12.5,16.66666667,6.770833333,4.6875,0,21.35416667,14.0625,1.5625,1.041666667,5.729166667,18.75,16.14583333,0,15.10416667,4.166666667,1.5625,20.3125,13.02083333,13.54166667,4.6875,24.47916667,14.0625,2.083333333,3.645833333,32.29166667,8.333333333,4.6875,68.22916667,0,2.604166667,18.75,0,3.645833333,45.83333333,1.041666667,16.66666667,3.125,15.10416667,14.58333333,0,4.6875,21.35416667,3.645833333,3.125,10.41666667,12.5,22.91666667,6.770833333,6.770833333,15.10416667,42.70833333,22.91666667,2.604166667,1.041666667
21,5.208333333,17.70833333,0,4.6875,2.083333333,15.10416667,19.27083333,19.27083333,17.1875,3.645833333,0.520833333,17.1875,15.10416667,2.083333333,1.5625,6.770833333,17.1875,15.625,0.520833333,15.10416667,2.083333333,1.5625,11.45833333,17.1875,12.5,4.166666667,22.39583333,15.10416667,3.125,3.125,40.625,9.375,2.604166667,57.8125,0.520833333,2.604166667,14.58333333,0,2.604166667,38.02083333,0,16.66666667,2.604166667,18.75,15.625,0,4.166666667,42.1875,3.125,1.5625,13.54166667,14.58333333,15.10416667,7.291666667,2.083333333,17.1875,29.16666667,21.35416667,1.041666667,1.041666667
22,3.125,14.0625,0,6.770833333,2.083333333,14.58333333,25.52083333,18.75,20.83333333,3.125,0,21.35416667,13.54166667,2.083333333,2.083333333,7.291666667,4.6875,15.625,1.041666667,15.625,3.645833333,3.125,13.02083333,17.70833333,4.6875,3.645833333,21.35416667,14.0625,2.083333333,3.645833333,39.58333333,6.25,4.166666667,63.54166667,0,2.604166667,11.97916667,0,2.604166667,30.72916667,0.520833333,18.22916667,2.083333333,19.79166667,12.5,0,4.166666667,25,5.208333333,1.5625,8.854166667,10.9375,20.83333333,7.291666667,6.770833333,17.1875,38.54166667,19.79166667,0.520833333,2.083333333
23,5.729166667,11.45833333,0,5.208333333,2.083333333,14.0625,21.875,14.58333333,10.9375,4.166666667,0,19.79166667,14.0625,2.083333333,2.083333333,6.25,19.79166667,12.5,2.083333333,14.58333333,2.083333333,3.645833333,25,14.0625,3.125,3.125,24.47916667,14.0625,2.083333333,4.6875,49.47916667,6.25,4.6875,67.70833333,0,2.083333333,10.41666667,0,1.041666667,56.77083333,0.520833333,16.66666667,1.5625,19.27083333,16.14583333,0,4.166666667,37.5,3.125,3.125,6.770833333,13.54166667,18.22916667,7.291666667,6.770833333,16.14583333,38.54166667,20.3125,0.520833333,1.5625
24,5.729166667,10.41666667,0,2.604166667,2.083333333,14.0625,20.83333333,15.10416667,18.22916667,2.604166667,0,16.66666667,14.58333333,1.5625,1.041666667,6.25,10.41666667,13.02083333,1.041666667,15.10416667,3.125,3.125,23.4375,15.10416667,7.8125,5.729166667,20.3125,14.58333333,2.083333333,4.6875,32.29166667,10.41666667,3.125,66.14583333,0,3.125,11.97916667,0,3.125,37.5,0,17.1875,2.083333333,16.66666667,17.70833333,0.520833333,7.291666667,30.72916667,3.645833333,2.083333333,10.9375,14.58333333,16.66666667,7.8125,3.645833333,17.1875,56.25,18.75,0.520833333,1.5625
25,3.125,16.14583333,0,4.166666667,2.083333333,14.58333333,11.97916667,16.14583333,20.3125,4.166666667,0,17.70833333,13.02083333,1.5625,1.041666667,4.6875,19.27083333,14.0625,0.520833333,14.0625,1.5625,2.604166667,17.1875,14.58333333,10.9375,4.6875,24.47916667,14.0625,4.6875,3.645833333,42.1875,9.375,4.166666667,69.27083333,0,2.083333333,10.9375,0,1.041666667,52.60416667,0,16.66666667,2.604166667,19.27083333,16.66666667,0,3.125,29.16666667,3.125,2.083333333,9.375,12.5,16.14583333,8.854166667,3.125,15.10416667,35.9375,18.75,0,2.083333333
26,6.25,12.5,0,2.604166667,2.083333333,13.54166667,17.1875,13.02083333,13.54166667,3.125,0,19.79166667,13.54166667,1.5625,1.5625,5.729166667,6.25,10.9375,1.041666667,15.10416667,2.083333333,3.125,15.625,17.1875,6.25,3.125,26.04166667,14.58333333,3.645833333,3.645833333,25.52083333,8.333333333,5.729166667,63.54166667,0,1.041666667,13.02083333,0,1.5625,45.3125,1.041666667,17.1875,2.604166667,16.14583333,15.10416667,0,5.729166667,41.66666667,2.604166667,1.5625,10.41666667,14.58333333,20.83333333,7.291666667,3.645833333,17.1875,41.66666667,19.79166667,0,1.5625
27,9.895833333,15.10416667,0,5.208333333,2.083333333,13.54166667,17.1875,11.97916667,10.9375,3.125,0,19.27083333,14.58333333,1.5625,2.083333333,6.25,17.70833333,12.5,0.520833333,15.10416667,1.041666667,1.5625,15.10416667,18.75,8.854166667,5.208333333,23.95833333,14.0625,2.604166667,3.645833333,30.72916667,14.0625,6.25,67.70833333,0,1.5625,12.5,0,3.125,39.0625,0.520833333,17.1875,2.604166667,15.10416667,12.5,0,5.729166667,43.22916667,6.25,1.5625,10.41666667,13.54166667,20.3125,7.291666667,6.25,16.66666667,38.54166667,19.27083333,0.520833333,1.041666667
28,5.208333333,12.5,0,2.083333333,2.083333333,11.97916667,26.5625,13.02083333,11.97916667,4.166666667,0,20.3125,14.58333333,4.166666667,2.083333333,6.770833333,19.79166667,10.41666667,0.520833333,14.0625,2.604166667,2.083333333,14.0625,16.14583333,9.375,6.25,25,14.58333333,1.5625,4.6875,32.8125,9.375,5.208333333,64.0625,0,1.5625,16.14583333,0,1.5625,52.60416667,1.5625,16.66666667,2.083333333,17.1875,23.4375,0,6.25,48.95833333,6.25,2.083333333,10.9375,15.10416667,19.27083333,5.729166667,9.375,14.58333333,32.8125,18.75,2.083333333,2.083333333
29,3.125,19.79166667,0,2.604166667,2.083333333,14.58333333,32.29166667,14.0625,10.41666667,4.6875,0,21.875,14.58333333,3.125,1.5625,6.25,14.58333333,14.0625,1.041666667,15.625,1.5625,2.083333333,31.25,17.70833333,17.70833333,2.604166667,26.5625,14.58333333,2.083333333,4.6875,47.91666667,10.41666667,5.208333333,64.0625,0,1.5625,14.0625,0,2.083333333,36.45833333,0.520833333,16.14583333,2.604166667,15.625,18.75,0,4.166666667,27.60416667,4.166666667,2.083333333,10.41666667,15.625,20.83333333,8.333333333,7.8125,15.625,41.66666667,21.875,2.604166667,1.5625
30,3.125,7.291666667,0,1.041666667,3.125,15.10416667,9.375,16.66666667,9.375,3.125,0,20.83333333,11.97916667,2.604166667,2.083333333,5.729166667,10.9375,16.14583333,2.083333333,14.0625,3.645833333,2.083333333,21.35416667,17.1875,10.9375,4.166666667,28.64583333,15.10416667,3.125,3.645833333,28.64583333,11.45833333,5.208333333,64.58333333,0,2.083333333,9.375,0,3.645833333,44.27083333,2.083333333,15.625,3.645833333,18.22916667,18.22916667,0,4.166666667,46.875,2.604166667,2.083333333,13.02083333,14.58333333,25,7.291666667,6.25,15.10416667,41.14583333,20.83333333,0.520833333,1.041666667

==> figures/wandb_ftal_mix_acc.csv <==
epoch,ewe_adv_resnet_cifar10_smalllr,adi_adv_resnet_cifar10_smalllr,adi_adv_resnet_cifar10_biglr,adi_adv_resnet_cifar10_medlr,adi_adv_resnet_cifar10_multi_medlr,adi_adv_resnet_cifar10_multi_biglr,adi_adv_resnet_cifar10_multi_smalllr,ewe_adv_resnet_cifar10_medlr,adi_noise_resnet_cifar10_medlr,adi_noise_resnet_cifar10_smalllr,adi_noise_resnet_cifar10_biglr,adi_noise_resnet_cifar10_multi_medlr,adi_noise_resnet_cifar10_multi_biglr,adi_noise_resnet_cifar10_multi_smalllr,adi_textoverlay_resnet_cifar10_medlr,ewe_adv_resnet_cifar10_biglr,adi_textoverlay_resnet_cifar10_biglr,adi_textoverlay_resnet_cifar10_smalllr,adi_textoverlay_resnet_cifar10_multi_medlr,adi_textoverlay_resnet_cifar10_multi_smalllr,adi_textoverlay_resnet_cifar10_multi_biglr,adi_unrelated_resnet_cifar10_medlr,ewe_noise_resnet_cifar10_smalllr,adi_unrelated_resnet_cifar10_biglr,adi_unrelated_resnet_cifar10_smalllr,adi_unrelated_resnet_cifar10_multi_medlr,adi_unrelated_resnet_cifar10_multi_smalllr,adi_unrelated_resnet_cifar10_multi_biglr,ewe_noise_resnet_cifar10_medlr,ewe_noise_resnet_cifar10_biglr,ewe_textoverlay_resnet_cifar10_smalllr,ewe_textoverlay_resnet_cifar10_medlr,ewe_textoverlay_resnet_cifar10_biglr,ewe_unrelated_resnet_cifar10_smalllr,ewe_unrelated_resnet_cifar10_medlr,ewe_unrelated_resnet_cifar10_biglr,adi_adv_vit_cifar10_smalllr,adi_adv_vit_cifar10_medlr,adi_adv_vit_cifar10_biglr,adi_adv_vit_cifar10_multi_medlr,adi_adv_vit_cifar10_multi_smalllr,adi_adv_vit_cifar10_multi_biglr,adi_noise_vit_cifar10_medlr,adi_noise_vit_cifar10_smalllr,adi_noise_vit_cifar10_biglr,adi_noise_vit_cifar10_multi_medlr,adi_noise_vit_cifar10_multi_smalllr,adi_noise_vit_cifar10_multi_biglr,adi_textoverlay_vit_cifar10_medlr,adi_textoverlay_vit_cifar10_smalllr,adi_textoverlay_vit_cifar10_biglr,adi_textoverlay_vit_cifar10_multi_medlr,adi_textoverlay_vit_cifar10_multi_smalllr,adi_textoverlay_vit_cifar10_multi_biglr,adi_unrelated_vit_cifar10_medlr,adi_unrelated_vit_cifar10_smalllr,adi_unrelated_vit_cifar10_multi_medlr,adi_unrelated_vit_cifar10_biglr,adi_unrelated_vit_cifar10_multi_smalllr,adi_unrelated_vit_cifar10_multi_biglr,certified_adv_resnet_cifar10_smalllr,certified_adv_resnet_cifar10_medlr,certified_adv_resnet_cifar10_multi_smalllr,certified_adv_resnet_cifar10_biglr,certified_adv_resnet_cifar10_multi_medlr,certified_noise_resnet_cifar10_smalllr,certified_adv_resnet_cifar10_multi_biglr,certified_noise_resnet_cifar10_medlr,certified_noise_resnet_cifar10_multi_smalllr,certified_noise_resnet_cifar10_biglr,certified_noise_resnet_cifar10_multi_medlr,certified_textoverlay_resnet_cifar10_smalllr,certified_noise_resnet_cifar10_multi_biglr,certified_textoverlay_resnet_cifar10_medlr,certified_textoverlay_resnet_cifar10_multi_smalllr,certified_textoverlay_resnet_cifar10_biglr,certified_textoverlay_resnet_cifar10_multi_medlr,certified_unrelated_resnet_cifar10_smalllr,certified_textoverlay_resnet_cifar10_multi_biglr,certified_unrelated_resnet_cifar10_medlr,certified_unrelated_resnet_cifar10_multi_smalllr,certified_unrelated_resnet_cifar10_biglr,certified_unrelated_resnet_cifar10_multi_medlr,certified_unrelated_resnet_cifar10_multi_biglr,app_adv_resnet_cifar10_biglr,app_adv_resnet_cifar10_medlr,app_adv_resnet_cifar10_smalllr,app_adv_resnet_cifar10_multi_medlr,app_adv_resnet_cifar10_multi_smalllr,app_adv_resnet_cifar10_multi_biglr,app_noise_resnet_cifar10_medlr,app_noise_resnet_cifar10_smalllr,app_noise_resnet_cifar10_biglr,app_noise_resnet_cifar10_multi_medlr,app_noise_resnet_cifar10_multi_smalllr,app_noise_resnet_cifar10_multi_biglr,app_textoverlay_resnet_cifar10_medlr,app_textoverlay_resnet_cifar10_smalllr,app_textoverlay_resnet_cifar10_biglr,app_textoverlay_resnet_cifar10_multi_medlr,app_textoverlay_resnet_cifar10_multi_smalllr,app_textoverlay_resnet_cifar10_multi_biglr,app_unrelated_resnet_cifar10_medlr,app_unrelated_resnet_cifar10_smalllr,app_unrelated_resnet_cifar10_biglr,app_unrelated_resnet_cifar10_multi_medlr,app_unrelated_resnet_cifar10_multi_smalllr,app_unrelated_resnet_cifar10_multi_biglr,app_adv_vit_cifar10_biglr,app_adv_vit_cifar10_medlr,app_adv_vit_cifar10_smalllr,app_adv_vit_cifar10_multi_biglr,app_adv_vit_cifar10_multi_smalllr,app_adv_vit_cifar10_multi_medlr,app_noise_vit_cifar10_biglr,app_noise_vit_cifar10_smalllr,app_noise_vit_cifar10_medlr,app_noise_vit_cifar10_multi_biglr,app_noise_vit_cifar10_multi_smalllr,app_noise_vit_cifar10_multi_medlr,app_textoverlay_vit_cifar10_biglr,app_textoverlay_vit_cifar10_smalllr,app_textoverlay_vit_cifar10_medlr,app_textoverlay_vit_cifar10_multi_medlr,app_textoverlay_vit_cifar10_multi_smalllr,app_textoverlay_vit_cifar10_multi_biglr,app_unrelated_vit_cifar10_smalllr,app_unrelated_vit_cifar10_biglr,app_unrelated_vit_cifar10_medlr,app_unrelated_vit_cifar10_multi_biglr,app_unrelated_vit_cifar10_multi_medlr,app_unrelated_vit_cifar10_multi_smalllr,rowback_adv_resnet_cifar10_smalllr,rowback_adv_resnet_cifar10_medlr,rowback_adv_resnet_cifar10_biglr,rowback_adv_resnet_cifar10_multi_smalllr,rowback_adv_resnet_cifar10_multi_medlr,rowback_adv_resnet_cifar10_multi_biglr,rowback_noise_resnet_cifar10_smalllr,rowback_noise_resnet_cifar10_medlr,rowback_noise_resnet_cifar10_biglr,rowback_noise_resnet_cifar10_multi_smalllr,rowback_noise_resnet_cifar10_multi_medlr,rowback_noise_resnet_cifar10_multi_biglr,rowback_textoverlay_resnet_cifar10_smalllr,rowback_textoverlay_resnet_cifar10_medlr,rowback_textoverlay_resnet_cifar10_biglr,rowback_textoverlay_resnet_cifar10_multi_smalllr,rowback_textoverlay_resnet_cifar10_multi_medlr,rowback_textoverlay_resnet_cifar10_multi_biglr,rowback_unrelated_resnet_cifar10_smalllr,rowback_unrelated_resnet_cifar10_medlr,rowback_unrelated_resnet_cifar10_biglr,rowback_unrelated_resnet_cifar10_multi_smalllr,rowback_unrelated_resnet_cifar10_multi_medlr,rowback_unrelated_resnet_cifar10_multi_biglr,certified_adv_vit_cifar10_smalllr,certified_adv_vit_cifar10_medlr,certified_adv_vit_cifar10_biglr,certified_adv_vit_cifar10_multi_biglr,certified_adv_vit_cifar10_multi_medlr,certified_adv_vit_cifar10_multi_smalllr,certified_noise_vit_cifar10_smalllr,certified_noise_vit_cifar10_biglr,certified_noise_vit_cifar10_medlr,certified_noise_vit_cifar10_multi_biglr,certified_noise_vit_cifar10_multi_medlr,certified_noise_vit_cifar10_multi_smalllr,certified_textoverlay_vit_cifar10_smalllr,certified_textoverlay_vit_cifar10_medlr,certified_textoverlay_vit_cifar10_biglr,certified_textoverlay_vit_cifar10_multi_smalllr,certified_textoverlay_vit_cifar10_multi_biglr,certified_textoverlay_vit_cifar10_multi_medlr,certified_unrelated_vit_cifar10_biglr,certified_unrelated_vit_cifar10_medlr,certified_unrelated_vit_cifar10_smalllr,certified_unrelated_vit_cifar10_multi_medlr,certified_unrelated_vit_cifar10_multi_smalllr,certified_unrelated_vit_cifar10_multi_biglr
0,100,100,100,100,100,100,100,100,100,100,100,99.47916667,99.47916667,99.47916667,100,100,100,100,100,100,100,100,100,100,100,100,100,100,100,100,100,100,100,100,100,100,100,100,100,100,100,100,100,100,100,93.22916667,93.22916667,93.22916667,100,100,100,100,100,100,100,100,100,100,100,100,100,100,99.47916667,100,99.47916667,100,99.47916667,100,100,100,100,100,100,100,100,100,100,100,100,100,100,100,100,100,100,100,100,100,100,100,100,100,100,100,100,100,100,100,100,100,100,100,100,100,100,100,100,100,100,100,100,98.4375,98.4375,98.4375,100,100,100,99.47916667,99.47916667,99.47916667,100,100,100,88.02083333,88.02083333,88.02083333,100,100,100,96.875,96.875,96.875,100,100,100,75,75,75,100,100,100,98.4375,98.4375,98.4375,100,100,100,100,100,100,100,100,100,99.47916667,99.47916667,99.47916667,100,100,100,96.35416667,96.35416667,96.35416667,100,100,100,100,100,100,99.47916667,99.47916667,99.47916667,99.47916667,99.47916667,99.47916667,100,100,100,92.1875,92.1875,92.1875
1,94.27083333,98.95833333,89.58333333,81.77083333,39.0625,16.14583333,94.27083333,94.27083333,31.77083333,96.875,0,63.02083333,21.35416667,86.45833333,92.70833333,94.27083333,77.60416667,99.47916667,72.39583333,98.4375,33.33333333,55.72916667,100,51.04166667,100,72.39583333,98.4375,40.625,100,100,99.47916667,99.47916667,99.47916667,99.47916667,99.47916667,99.47916667,99.47916667,82.8125,47.91666667,60.9375,97.91666667,25.52083333,60.9375,96.35416667,9.375,37.5,64.58333333,19.27083333,98.4375,100,66.14583333,78.125,100,28.125,97.91666667,100,67.70833333,80.20833333,98.95833333,45.83333333,100,93.22916667,98.4375,71.875,43.22916667,99.47916667,23.95833333,41.14583333,100,0,80.20833333,100,30.72916667,92.1875,100,36.97916667,81.25,99.47916667,43.22916667,92.1875,100,65.625,79.16666667,54.16666667,28.64583333,63.02083333,100,82.29166667,100,40.10416667,33.33333333,98.4375,3.125,68.75,95.83333333,49.47916667,99.47916667,100,93.22916667,67.70833333,99.47916667,26.04166667,86.45833333,100,56.25,64.58333333,100,46.35416667,95.83333333,98.95833333,100,27.08333333,96.35416667,65.625,100,100,100,38.02083333,98.4375,69.27083333,99.47916667,100,100,73.95833333,86.97916667,33.85416667,100,100,100,41.14583333,67.1875,93.22916667,95.83333333,88.02083333,62.5,64.0625,18.75,9.375,98.95833333,24.47916667,0,85.9375,56.77083333,27.60416667,98.95833333,90.625,81.25,93.22916667,56.25,22.91666667,97.91666667,73.95833333,25.52083333,95.3125,46.875,31.25,95.3125,71.35416667,65.10416667,20.83333333,43.75,90.10416667,100,3.125,85.9375,43.22916667,71.875,100,98.95833333,79.6875,47.39583333,99.47916667,33.33333333,74.47916667,46.875,74.47916667,98.95833333,43.22916667,83.33333333,29.6875
2,79.16666667,100,45.3125,82.8125,40.10416667,17.70833333,92.70833333,79.16666667,46.35416667,92.70833333,0,39.0625,26.04166667,91.66666667,91.14583333,79.16666667,72.39583333,99.47916667,51.5625,98.95833333,19.79166667,88.54166667,100,67.70833333,100,57.29166667,98.4375,39.0625,100,100,99.47916667,99.47916667,99.47916667,98.95833333,98.95833333,98.95833333,97.91666667,57.29166667,41.66666667,40.10416667,94.79166667,20.83333333,46.35416667,93.75,1.041666667,25.52083333,63.54166667,18.75,89.58333333,100,50.52083333,57.8125,99.47916667,15.625,93.75,99.47916667,60.41666667,75.52083333,99.47916667,29.16666667,100,82.8125,91.14583333,54.6875,39.0625,98.95833333,18.22916667,76.04166667,98.95833333,5.208333333,60.41666667,100,29.6875,92.70833333,100,83.85416667,65.625,99.47916667,17.1875,94.27083333,100,85.9375,49.47916667,38.02083333,33.33333333,48.95833333,100,67.1875,98.4375,34.89583333,0.520833333,94.27083333,0,49.47916667,95.3125,33.85416667,97.39583333,100,83.33333333,56.77083333,100,20.83333333,77.08333333,100,78.64583333,53.64583333,99.47916667,43.75,89.58333333,98.95833333,100,29.16666667,95.83333333,55.20833333,100,100,100,27.08333333,98.95833333,49.47916667,98.4375,100,99.47916667,62.5,88.54166667,21.875,100,96.875,100,40.10416667,60.41666667,92.1875,94.79166667,68.22916667,35.9375,58.33333333,21.35416667,7.291666667,98.95833333,21.35416667,1.041666667,83.33333333,33.33333333,20.3125,98.95833333,89.0625,82.8125,92.1875,39.0625,14.0625,99.47916667,77.08333333,54.16666667,92.1875,44.79166667,31.77083333,92.70833333,63.54166667,42.70833333,22.91666667,40.10416667,85.41666667,100,9.895833333,93.22916667,31.25,46.35416667,100,96.875,69.27083333,13.02083333,98.95833333,22.39583333,45.83333333,15.625,64.58333333,94.27083333,41.14583333,83.85416667,23.95833333
3,86.97916667,100,40.625,75.52083333,23.4375,8.854166667,89.58333333,86.97916667,0,69.27083333,0,32.29166667,18.75,81.25,63.02083333,86.97916667,57.29166667,99.47916667,41.66666667,100,18.75,49.47916667,99.47916667,4.166666667,99.47916667,54.6875,97.39583333,28.125,99.47916667,99.47916667,97.39583333,97.39583333,97.39583333,97.91666667,97.91666667,97.91666667,97.91666667,76.04166667,54.16666667,32.8125,92.70833333,16.14583333,41.66666667,93.75,9.375,30.72916667,61.97916667,22.39583333,93.22916667,100,37.5,40.10416667,98.95833333,11.97916667,89.58333333,99.47916667,53.125,46.875,98.95833333,27.08333333,97.39583333,74.47916667,91.66666667,63.02083333,38.54166667,97.39583333,13.02083333,15.625,97.39583333,35.41666667,47.91666667,98.4375,32.8125,81.77083333,100,47.39583333,47.91666667,98.4375,16.66666667,48.95833333,99.47916667,11.45833333,63.54166667,40.10416667,9.895833333,29.6875,98.95833333,59.375,97.91666667,35.41666667,7.8125,89.0625,0,45.3125,94.79166667,46.35416667,95.3125,100,68.75,39.0625,97.91666667,15.10416667,31.25,98.95833333,5.208333333,53.64583333,97.39583333,39.0625,85.41666667,97.91666667,100,14.58333333,94.79166667,49.47916667,93.22916667,100,100,26.04166667,97.91666667,50,97.91666667,100,99.47916667,44.27083333,87.5,15.625,100,96.875,100,32.29166667,52.08333333,88.54166667,92.70833333,63.02083333,45.83333333,52.60416667,19.79166667,7.8125,96.875,1.041666667,7.291666667,86.45833333,25,20.3125,93.22916667,83.33333333,63.54166667,85.9375,22.91666667,16.14583333,96.35416667,42.70833333,7.291666667,86.97916667,43.22916667,28.64583333,93.22916667,63.54166667,35.9375,16.14583333,33.85416667,81.77083333,100,23.4375,76.5625,22.91666667,45.83333333,100,94.79166667,51.5625,20.3125,92.1875,5.208333333,21.35416667,30.20833333,57.29166667,96.35416667,30.20833333,79.6875,21.35416667
4,85.9375,100,39.58333333,67.1875,39.0625,17.1875,87.5,85.9375,32.29166667,51.5625,6.25,41.66666667,19.27083333,73.95833333,71.875,85.9375,70.3125,99.47916667,38.02083333,99.47916667,15.10416667,84.375,100,26.5625,100,55.20833333,94.27083333,38.02083333,100,100,97.39583333,97.39583333,97.39583333,97.39583333,97.39583333,97.39583333,94.27083333,63.54166667,45.3125,29.16666667,89.0625,10.41666667,22.39583333,93.22916667,0,21.875,60.41666667,16.14583333,55.72916667,100,13.54166667,35.9375,99.47916667,7.8125,95.83333333,100,43.22916667,58.33333333,98.4375,32.29166667,97.39583333,60.41666667,89.0625,25.52083333,33.85416667,96.875,18.22916667,86.45833333,96.875,26.5625,51.5625,100,25.52083333,79.16666667,100,59.375,41.66666667,99.47916667,19.79166667,89.0625,99.47916667,94.27083333,58.33333333,33.33333333,24.47916667,40.625,98.95833333,57.29166667,98.4375,27.08333333,11.45833333,56.77083333,8.854166667,49.47916667,95.3125,30.72916667,95.83333333,100,89.58333333,24.47916667,98.95833333,13.54166667,73.95833333,100,50,63.54166667,98.95833333,40.625,65.10416667,93.22916667,100,17.1875,92.70833333,42.1875,69.79166667,100,100,19.27083333,96.35416667,24.47916667,84.89583333,100,99.47916667,33.33333333,86.45833333,8.333333333,100,94.27083333,99.47916667,31.25,48.4375,86.97916667,88.54166667,52.08333333,33.85416667,47.91666667,19.79166667,13.54166667,94.27083333,29.6875,6.25,78.125,17.1875,19.27083333,93.22916667,90.10416667,59.375,94.79166667,39.58333333,14.58333333,99.47916667,81.77083333,32.8125,88.02083333,33.33333333,33.85416667,92.70833333,59.89583333,47.39583333,14.0625,27.08333333,77.08333333,100,3.125,58.33333333,22.39583333,30.20833333,100,97.91666667,43.22916667,26.04166667,92.70833333,6.770833333,11.97916667,63.02083333,81.25,98.95833333,36.45833333,75,27.08333333
5,68.22916667,99.47916667,28.125,60.41666667,33.85416667,13.54166667,90.625,68.22916667,34.375,54.16666667,3.645833333,34.375,22.39583333,79.6875,84.89583333,68.22916667,43.75,99.47916667,27.60416667,99.47916667,11.45833333,70.83333333,100,41.14583333,98.4375,55.20833333,94.27083333,34.375,100,100,97.39583333,97.39583333,97.39583333,97.39583333,97.39583333,97.39583333,94.27083333,79.16666667,59.375,27.60416667,84.89583333,12.5,29.16666667,92.1875,4.166666667,30.72916667,60.9375,18.22916667,37.5,100,15.625,38.02083333,97.91666667,11.45833333,85.9375,99.47916667,40.10416667,72.91666667,96.35416667,23.95833333,98.4375,85.9375,86.45833333,72.91666667,29.16666667,99.47916667,13.02083333,92.70833333,97.39583333,85.41666667,56.25,99.47916667,18.75,42.70833333,99.47916667,56.77083333,47.39583333,94.27083333,17.70833333,71.875,96.35416667,68.75,55.20833333,33.33333333,25,33.33333333,95.3125,46.875,99.47916667,27.08333333,11.45833333,80.20833333,0,46.35416667,98.4375,43.75,95.83333333,100,56.25,24.47916667,97.91666667,10.9375,41.66666667,91.66666667,25,57.8125,97.91666667,40.10416667,63.02083333,96.875,100,15.625,92.70833333,38.02083333,29.6875,100,100,21.35416667,95.83333333,35.9375,83.33333333,100,99.47916667,30.20833333,84.375,6.770833333,100,94.27083333,99.47916667,25,43.75,87.5,86.97916667,45.3125,38.02083333,50,19.79166667,10.41666667,99.47916667,28.64583333,1.041666667,81.77083333,27.60416667,18.22916667,98.95833333,78.64583333,38.02083333,89.0625,30.20833333,13.54166667,92.70833333,49.47916667,19.27083333,84.89583333,44.79166667,31.25,93.22916667,69.27083333,52.08333333,17.70833333,25,79.16666667,100,6.25,53.64583333,25,33.85416667,97.39583333,95.3125,32.29166667,10.41666667,89.58333333,8.854166667,11.97916667,61.45833333,94.27083333,97.91666667,39.58333333,70.83333333,23.95833333
6,82.8125,99.47916667,26.5625,47.39583333,20.3125,10.41666667,78.64583333,82.8125,43.75,55.20833333,11.45833333,36.97916667,28.64583333,86.45833333,79.6875,82.8125,28.125,99.47916667,25,94.79166667,10.9375,31.77083333,99.47916667,11.45833333,100,39.0625,95.83333333,35.41666667,99.47916667,99.47916667,95.3125,95.3125,95.3125,95.3125,95.3125,95.3125,95.3125,64.58333333,46.35416667,24.47916667,81.77083333,14.0625,14.0625,91.66666667,1.5625,21.35416667,56.25,17.70833333,41.14583333,100,17.70833333,25,95.3125,6.770833333,59.375,97.91666667,30.72916667,26.04166667,91.66666667,26.04166667,97.91666667,59.89583333,81.77083333,46.35416667,30.20833333,99.47916667,13.54166667,96.35416667,99.47916667,45.83333333,51.5625,99.47916667,23.95833333,38.02083333,100,34.89583333,34.89583333,98.4375,11.45833333,92.70833333,96.35416667,56.25,53.64583333,32.8125,16.66666667,20.3125,84.375,50,98.95833333,19.27083333,92.1875,96.875,62.5,59.375,97.39583333,35.9375,91.14583333,100,23.4375,28.125,96.35416667,5.729166667,52.08333333,94.79166667,11.45833333,56.77083333,97.91666667,34.375,63.54166667,93.75,100,13.54166667,91.66666667,32.29166667,22.39583333,100,100,19.27083333,95.83333333,33.33333333,73.95833333,100,99.47916667,24.47916667,84.375,4.6875,100,79.16666667,97.91666667,27.60416667,42.70833333,83.33333333,93.75,68.75,40.10416667,47.39583333,10.9375,5.208333333,93.75,50.52083333,26.04166667,88.54166667,30.20833333,13.54166667,96.875,65.10416667,22.91666667,80.72916667,30.20833333,6.770833333,98.95833333,56.25,21.35416667,70.83333333,41.14583333,33.33333333,88.54166667,46.875,25.52083333,13.02083333,22.91666667,75.52083333,100,3.125,81.25,23.95833333,26.5625,98.95833333,92.70833333,10.41666667,6.770833333,90.625,6.25,11.97916667,10.41666667,54.6875,95.3125,38.02083333,77.60416667,23.95833333
7,84.375,98.4375,51.04166667,77.60416667,18.22916667,8.333333333,85.41666667,84.375,4.6875,15.10416667,40.10416667,34.89583333,26.04166667,80.72916667,79.16666667,84.375,60.41666667,97.91666667,19.27083333,95.83333333,10.9375,38.02083333,99.47916667,17.1875,98.4375,47.39583333,95.83333333,26.04166667,99.47916667,99.47916667,93.22916667,93.22916667,93.22916667,96.875,96.875,96.875,89.58333333,42.1875,38.54166667,20.83333333,78.125,9.375,21.875,91.66666667,2.083333333,25.52083333,60.41666667,17.1875,28.64583333,99.47916667,14.0625,22.39583333,95.83333333,6.25,62.5,97.91666667,31.77083333,33.85416667,93.75,25.52083333,100,68.75,80.20833333,56.25,33.85416667,82.8125,10.9375,5.208333333,97.39583333,1.5625,50.52083333,96.35416667,23.95833333,19.27083333,97.91666667,35.9375,31.25,98.95833333,11.45833333,85.41666667,97.91666667,58.85416667,41.66666667,28.125,31.25,22.39583333,66.66666667,43.22916667,100,24.47916667,6.770833333,91.66666667,10.41666667,58.85416667,94.79166667,36.97916667,70.83333333,100,26.04166667,20.83333333,98.95833333,9.895833333,28.125,93.22916667,12.5,39.58333333,97.91666667,31.77083333,50,91.14583333,100,13.02083333,90.10416667,26.04166667,18.75,100,100,30.20833333,93.22916667,33.85416667,40.10416667,100,99.47916667,21.35416667,80.72916667,6.25,100,64.58333333,99.47916667,21.875,40.10416667,80.20833333,93.22916667,56.77083333,54.6875,50,10.9375,6.25,91.66666667,4.6875,48.4375,72.39583333,23.95833333,11.45833333,88.54166667,72.39583333,51.5625,84.375,23.95833333,11.97916667,98.4375,28.64583333,7.291666667,85.9375,29.16666667,24.47916667,91.66666667,54.16666667,36.97916667,15.10416667,23.95833333,77.08333333,100,7.291666667,74.47916667,22.91666667,30.20833333,98.4375,86.97916667,19.27083333,8.854166667,87.5,4.166666667,8.333333333,25,67.70833333,94.79166667,33.85416667,79.6875,23.4375
8,84.89583333,97.39583333,22.39583333,27.60416667,17.70833333,7.8125,68.22916667,84.89583333,3.125,44.27083333,0.520833333,16.66666667,23.95833333,76.04166667,60.9375,84.89583333,33.33333333,95.3125,18.75,89.58333333,5.729166667,40.10416667,96.35416667,29.6875,98.95833333,53.125,95.3125,31.77083333,96.35416667,96.35416667,92.1875,92.1875,92.1875,94.27083333,94.27083333,94.27083333,87.5,34.89583333,25.52083333,17.70833333,79.6875,7.8125,7.8125,91.14583333,1.5625,27.08333333,60.9375,20.83333333,12.5,98.4375,6.25,11.97916667,96.875,7.8125,68.22916667,99.47916667,36.45833333,29.16666667,90.10416667,21.875,95.83333333,78.125,75,58.85416667,23.95833333,95.3125,9.895833333,17.70833333,97.91666667,0,42.1875,96.35416667,18.22916667,55.72916667,97.91666667,44.27083333,26.04166667,94.79166667,9.895833333,89.0625,97.39583333,60.41666667,54.6875,30.72916667,6.25,22.39583333,85.41666667,43.75,98.4375,17.1875,1.5625,87.5,0,35.9375,95.3125,17.70833333,72.91666667,99.47916667,39.0625,22.91666667,99.47916667,8.333333333,52.08333333,89.0625,19.27083333,54.6875,94.27083333,28.64583333,39.0625,80.20833333,100,9.375,88.54166667,27.08333333,14.58333333,100,99.47916667,21.875,92.70833333,35.41666667,24.47916667,100,98.4375,11.97916667,84.375,6.25,100,73.95833333,98.4375,27.08333333,40.625,82.8125,83.85416667,40.10416667,23.95833333,42.1875,11.97916667,5.208333333,98.95833333,4.6875,0,78.64583333,19.79166667,14.0625,93.75,73.4375,69.27083333,85.41666667,15.10416667,6.770833333,98.95833333,20.83333333,4.6875,68.22916667,36.97916667,27.08333333,83.85416667,45.3125,32.8125,11.45833333,24.47916667,70.83333333,100,16.66666667,74.47916667,22.91666667,33.33333333,95.83333333,88.54166667,20.3125,11.97916667,71.35416667,6.770833333,7.8125,40.10416667,81.25,97.91666667,36.45833333,75,28.64583333
9,56.25,99.47916667,23.95833333,63.02083333,20.3125,8.333333333,82.29166667,56.25,14.58333333,54.16666667,0.520833333,24.47916667,19.27083333,78.125,66.14583333,56.25,33.33333333,97.91666667,15.625,92.1875,8.333333333,50.52083333,99.47916667,10.9375,97.91666667,47.39583333,94.27083333,29.6875,99.47916667,99.47916667,95.83333333,95.83333333,95.83333333,88.02083333,88.02083333,88.02083333,89.58333333,41.66666667,24.47916667,23.4375,79.16666667,10.9375,13.02083333,85.41666667,0,22.39583333,59.89583333,18.22916667,16.66666667,98.95833333,7.291666667,17.1875,92.1875,4.6875,29.6875,100,33.33333333,11.45833333,84.375,19.79166667,91.14583333,65.10416667,70.3125,46.875,23.95833333,97.91666667,11.45833333,55.20833333,95.3125,12.5,34.375,98.4375,23.95833333,15.625,98.4375,32.29166667,34.375,88.02083333,7.8125,54.6875,92.70833333,46.35416667,46.35416667,25,27.60416667,26.5625,72.91666667,36.45833333,95.3125,18.75,50,93.75,15.10416667,44.79166667,95.83333333,19.27083333,81.25,100,58.33333333,22.39583333,99.47916667,6.25,14.0625,94.27083333,4.6875,45.3125,95.3125,35.9375,35.41666667,83.33333333,100,9.895833333,84.375,27.08333333,4.6875,100,99.47916667,18.75,92.1875,32.29166667,18.22916667,99.47916667,94.27083333,8.333333333,81.77083333,5.208333333,100,40.625,94.79166667,21.35416667,29.6875,80.72916667,79.6875,55.72916667,20.83333333,43.75,15.625,6.770833333,95.83333333,68.75,7.291666667,62.5,25.52083333,17.70833333,93.75,65.10416667,55.20833333,83.85416667,24.47916667,13.02083333,93.75,26.04166667,7.8125,79.16666667,37.5,28.64583333,82.29166667,38.54166667,11.45833333,13.02083333,24.47916667,73.4375,100,0,44.79166667,20.83333333,25.52083333,90.625,83.33333333,11.97916667,3.125,69.79166667,4.6875,4.6875,6.770833333,26.04166667,93.22916667,38.02083333,72.39583333,22.91666667
10,73.95833333,100,32.29166667,76.04166667,22.39583333,4.166666667,74.47916667,73.95833333,6.25,35.9375,0,20.3125,19.27083333,76.04166667,67.70833333,73.95833333,23.95833333,97.39583333,11.97916667,88.02083333,8.854166667,39.0625,99.47916667,18.75,96.875,43.22916667,91.14583333,20.83333333,99.47916667,99.47916667,90.10416667,90.10416667,90.10416667,79.16666667,79.16666667,79.16666667,89.58333333,37.5,30.72916667,16.66666667,73.95833333,9.895833333,7.8125,78.125,0,23.4375,58.85416667,16.66666667,20.83333333,97.91666667,9.375,14.58333333,93.75,6.25,43.75,99.47916667,29.16666667,8.333333333,84.375,23.95833333,95.3125,69.27083333,76.5625,59.375,19.79166667,100,8.854166667,20.3125,91.66666667,1.5625,39.0625,96.35416667,20.3125,53.125,98.95833333,8.333333333,22.91666667,92.1875,9.895833333,83.85416667,93.75,52.60416667,52.08333333,24.47916667,25,15.10416667,63.02083333,38.02083333,96.35416667,13.54166667,0.520833333,63.02083333,0,37.5,91.66666667,22.39583333,85.41666667,100,16.66666667,22.39583333,98.4375,8.854166667,78.125,82.29166667,28.125,43.75,95.3125,40.625,47.39583333,81.77083333,100,10.41666667,84.375,21.875,21.35416667,100,98.95833333,21.35416667,84.89583333,34.375,15.10416667,100,90.625,8.333333333,83.85416667,3.645833333,100,46.875,93.22916667,22.39583333,34.375,76.5625,90.10416667,62.5,27.08333333,40.625,11.45833333,7.291666667,95.3125,10.9375,0,85.41666667,20.3125,15.10416667,91.14583333,56.77083333,2.083333333,76.04166667,19.79166667,7.8125,94.27083333,18.75,11.97916667,68.22916667,34.89583333,30.20833333,82.29166667,42.1875,21.875,11.97916667,21.35416667,70.83333333,100,1.041666667,60.41666667,20.83333333,26.5625,94.79166667,85.41666667,11.97916667,6.25,76.04166667,4.166666667,7.291666667,13.54166667,32.29166667,94.27083333,32.8125,68.75,26.04166667
11,67.1875,96.35416667,26.5625,45.83333333,18.75,13.54166667,75.52083333,67.1875,66.14583333,36.97916667,1.041666667,29.6875,16.14583333,70.83333333,72.91666667,67.1875,39.0625,99.47916667,17.70833333,90.625,10.41666667,26.04166667,99.47916667,3.645833333,92.70833333,44.27083333,91.14583333,20.3125,99.47916667,99.47916667,96.35416667,96.35416667,96.35416667,82.8125,82.8125,82.8125,87.5,30.72916667,24.47916667,20.3125,75,8.854166667,13.54166667,86.97916667,1.041666667,22.91666667,60.41666667,15.625,10.41666667,98.95833333,7.8125,13.02083333,89.0625,6.25,44.27083333,97.91666667,30.72916667,10.9375,87.5,20.83333333,85.9375,44.27083333,64.0625,44.79166667,26.5625,100,11.97916667,52.08333333,95.3125,3.645833333,41.14583333,96.35416667,13.02083333,16.14583333,94.79166667,21.35416667,26.04166667,84.375,15.10416667,36.97916667,92.1875,20.83333333,50,21.35416667,17.1875,16.66666667,67.1875,31.25,96.875,16.66666667,57.8125,91.66666667,0.520833333,41.66666667,94.79166667,17.70833333,34.89583333,100,40.10416667,19.79166667,96.35416667,10.41666667,13.54166667,79.16666667,4.6875,44.27083333,92.70833333,31.25,29.16666667,73.95833333,100,8.854166667,78.64583333,22.39583333,5.208333333,100,99.47916667,21.875,91.14583333,38.54166667,12.5,100,85.41666667,5.208333333,78.125,4.166666667,100,29.6875,96.875,22.39583333,35.9375,75.52083333,84.89583333,40.10416667,13.54166667,40.10416667,12.5,8.333333333,98.95833333,26.5625,2.083333333,84.89583333,20.3125,14.0625,95.83333333,71.875,31.25,76.04166667,22.39583333,10.41666667,81.77083333,9.895833333,7.291666667,78.64583333,18.75,23.95833333,76.04166667,34.375,19.79166667,6.770833333,18.22916667,71.875,100,9.375,32.8125,17.1875,26.04166667,92.1875,79.16666667,13.54166667,3.125,65.10416667,3.645833333,4.166666667,7.291666667,21.875,73.95833333,33.85416667,64.0625,21.35416667
12,66.66666667,97.91666667,37.5,45.3125,13.54166667,7.8125,76.5625,66.66666667,3.125,11.97916667,2.083333333,28.64583333,15.625,40.625,39.58333333,66.66666667,27.60416667,97.91666667,16.66666667,93.22916667,8.333333333,20.3125,100,1.5625,92.70833333,36.97916667,86.97916667,19.79166667,100,100,92.70833333,92.70833333,92.70833333,77.60416667,77.60416667,77.60416667,87.5,39.58333333,28.64583333,14.58333333,71.35416667,8.854166667,5.208333333,89.58333333,0,15.625,57.8125,14.0625,23.4375,98.95833333,10.9375,11.45833333,88.54166667,6.770833333,49.47916667,95.83333333,30.20833333,14.0625,86.97916667,24.47916667,89.0625,30.20833333,67.70833333,40.10416667,23.4375,83.33333333,6.25,81.77083333,87.5,0,27.08333333,97.39583333,16.66666667,33.85416667,95.83333333,19.27083333,21.875,87.5,10.41666667,69.27083333,91.14583333,10.9375,40.625,23.4375,23.4375,12.5,66.66666667,33.33333333,95.83333333,11.45833333,20.3125,83.85416667,0,35.9375,82.8125,18.75,40.10416667,98.95833333,25,16.66666667,96.875,5.729166667,31.77083333,81.25,3.125,33.85416667,92.1875,28.125,40.10416667,75.52083333,100,10.41666667,81.77083333,19.27083333,0,100,98.95833333,16.66666667,88.02083333,28.64583333,15.625,100,79.16666667,4.6875,73.95833333,6.25,100,46.875,92.1875,23.95833333,32.29166667,75,83.85416667,40.10416667,30.20833333,33.33333333,6.770833333,6.770833333,75.52083333,2.604166667,0,55.20833333,21.875,14.58333333,93.22916667,73.95833333,38.02083333,88.02083333,16.14583333,5.208333333,92.1875,15.10416667,8.854166667,62.5,30.20833333,24.47916667,76.5625,48.95833333,32.29166667,13.54166667,18.75,68.22916667,100,4.166666667,68.22916667,19.27083333,23.95833333,89.58333333,87.5,14.58333333,9.895833333,60.41666667,4.6875,7.291666667,23.4375,53.125,91.14583333,33.85416667,67.1875,26.04166667
13,67.1875,98.4375,21.875,59.89583333,14.58333333,9.895833333,72.91666667,67.1875,5.729166667,62.5,19.27083333,21.35416667,14.58333333,63.54166667,65.10416667,67.1875,12.5,97.39583333,22.39583333,93.75,9.375,53.125,100,11.45833333,98.4375,41.14583333,86.45833333,31.25,100,100,95.83333333,95.83333333,95.83333333,88.54166667,88.54166667,88.54166667,84.375,38.54166667,21.35416667,10.9375,70.83333333,8.333333333,5.729166667,85.41666667,1.041666667,22.91666667,57.29166667,17.1875,10.41666667,96.35416667,9.895833333,8.333333333,90.10416667,5.208333333,24.47916667,90.10416667,25.52083333,4.6875,86.97916667,18.22916667,96.875,67.70833333,66.66666667,45.3125,20.3125,86.45833333,13.02083333,39.0625,95.83333333,1.5625,32.8125,94.27083333,16.14583333,45.3125,96.35416667,27.08333333,30.72916667,88.54166667,12.5,85.9375,91.66666667,69.27083333,36.45833333,20.3125,16.66666667,28.125,65.10416667,36.45833333,95.83333333,17.70833333,0.520833333,76.5625,1.5625,35.9375,94.79166667,21.875,57.8125,99.47916667,41.14583333,16.14583333,97.39583333,13.54166667,68.22916667,88.54166667,17.1875,40.10416667,89.58333333,22.39583333,31.77083333,74.47916667,100,7.291666667,82.29166667,21.35416667,2.083333333,100,94.79166667,18.75,89.0625,33.85416667,8.854166667,99.47916667,70.3125,4.6875,74.47916667,4.166666667,100,36.45833333,95.3125,18.22916667,27.60416667,75.52083333,86.97916667,41.66666667,32.8125,36.45833333,10.9375,5.729166667,97.91666667,2.083333333,0.520833333,58.33333333,16.14583333,14.58333333,96.35416667,58.85416667,10.41666667,86.45833333,18.75,7.291666667,90.10416667,37.5,10.41666667,74.47916667,35.41666667,26.04166667,73.95833333,27.08333333,20.3125,9.895833333,14.58333333,64.0625,100,2.083333333,44.27083333,18.22916667,23.95833333,85.41666667,86.97916667,5.729166667,5.208333333,49.47916667,4.166666667,6.25,3.645833333,36.97916667,89.0625,29.6875,67.1875,16.66666667
14,66.14583333,94.27083333,12.5,29.16666667,18.22916667,8.854166667,70.3125,66.14583333,0.520833333,50.52083333,2.083333333,28.125,15.625,72.91666667,52.60416667,66.14583333,31.25,94.79166667,15.10416667,92.1875,5.208333333,51.5625,99.47916667,25.52083333,92.70833333,38.02083333,85.41666667,29.6875,99.47916667,99.47916667,94.27083333,94.27083333,94.27083333,94.79166667,94.79166667,94.79166667,82.8125,41.14583333,31.25,13.54166667,72.39583333,9.895833333,7.291666667,85.41666667,0,19.79166667,55.20833333,16.66666667,10.9375,95.83333333,15.10416667,10.41666667,86.45833333,5.729166667,28.64583333,92.70833333,23.4375,7.8125,81.25,20.3125,97.39583333,56.77083333,69.27083333,48.95833333,19.27083333,93.22916667,8.854166667,4.166666667,95.3125,0,32.29166667,94.27083333,15.625,36.97916667,95.83333333,28.125,27.08333333,89.58333333,7.8125,84.89583333,90.10416667,60.41666667,49.47916667,31.77083333,14.58333333,18.22916667,63.02083333,31.77083333,93.75,10.9375,0,85.9375,0,31.25,77.08333333,27.08333333,22.39583333,98.4375,18.75,20.3125,97.91666667,3.645833333,44.27083333,73.95833333,31.25,46.875,92.70833333,24.47916667,38.02083333,72.91666667,99.47916667,8.333333333,80.20833333,17.70833333,0,100,87.5,17.70833333,84.375,24.47916667,13.02083333,99.47916667,56.77083333,4.6875,69.27083333,4.166666667,99.47916667,31.77083333,91.66666667,20.3125,25,70.83333333,86.45833333,39.0625,33.33333333,34.89583333,11.97916667,5.208333333,45.83333333,0,0,63.54166667,20.3125,13.54166667,90.10416667,41.14583333,25,80.20833333,16.66666667,5.729166667,94.27083333,15.625,7.291666667,66.66666667,29.16666667,22.91666667,79.16666667,42.1875,34.89583333,9.375,18.22916667,64.58333333,100,8.333333333,59.89583333,17.1875,24.47916667,86.45833333,81.77083333,10.9375,10.9375,57.8125,5.729166667,7.291666667,15.625,22.91666667,90.10416667,31.77083333,66.66666667,20.3125
15,75,87.5,18.22916667,48.95833333,14.0625,6.770833333,73.95833333,75,21.35416667,79.6875,0,24.47916667,23.4375,68.75,60.41666667,75,7.8125,94.79166667,10.9375,88.02083333,9.375,29.6875,98.4375,21.35416667,96.875,39.0625,87.5,28.64583333,98.4375,98.4375,92.1875,92.1875,92.1875,94.27083333,94.27083333,94.27083333,75.52083333,35.41666667,30.72916667,15.625,68.75,10.41666667,0.520833333,80.20833333,0,19.27083333,45.83333333,16.66666667,5.208333333,92.1875,8.333333333,8.333333333,84.375,7.8125,18.75,95.83333333,25,9.895833333,84.375,17.70833333,93.75,37.5,67.70833333,65.10416667,18.22916667,90.625,9.895833333,3.645833333,86.45833333,3.645833333,19.79166667,94.27083333,21.875,9.895833333,95.83333333,1.041666667,22.91666667,95.3125,8.333333333,71.35416667,91.66666667,62.5,35.9375,25.52083333,23.4375,24.47916667,60.41666667,31.77083333,97.91666667,15.10416667,2.083333333,97.91666667,0,40.625,89.58333333,23.95833333,14.0625,98.4375,4.6875,10.9375,93.75,6.770833333,63.02083333,81.25,22.91666667,43.22916667,95.3125,26.04166667,34.375,58.85416667,99.47916667,6.770833333,79.16666667,14.0625,2.604166667,100,88.02083333,18.22916667,78.64583333,28.64583333,10.9375,99.47916667,66.14583333,3.645833333,66.66666667,3.645833333,100,29.6875,88.54166667,18.22916667,26.04166667,67.70833333,90.10416667,25.52083333,20.83333333,36.97916667,9.895833333,5.729166667,89.0625,0,0.520833333,68.75,23.4375,15.10416667,94.27083333,39.58333333,8.333333333,86.45833333,11.45833333,13.02083333,81.77083333,32.29166667,11.97916667,67.70833333,28.125,19.79166667,78.64583333,27.08333333,21.875,11.97916667,14.58333333,65.10416667,100,12.5,77.60416667,16.66666667,19.79166667,74.47916667,79.16666667,6.770833333,5.208333333,50.52083333,5.729166667,6.770833333,2.083333333,14.58333333,86.45833333,26.04166667,66.66666667,17.70833333
16,74.47916667,97.39583333,10.9375,36.45833333,18.22916667,9.375,71.35416667,74.47916667,73.95833333,81.77083333,44.79166667,29.6875,14.58333333,72.91666667,48.95833333,74.47916667,37.5,92.70833333,13.54166667,83.33333333,6.770833333,20.83333333,100,6.770833333,96.35416667,40.625,88.02083333,23.4375,100,100,92.1875,92.1875,92.1875,87.5,87.5,87.5,83.85416667,40.10416667,20.83333333,14.58333333,65.10416667,9.375,0,71.875,0,18.75,55.72916667,15.10416667,8.854166667,93.22916667,8.854166667,5.729166667,74.47916667,4.166666667,40.10416667,90.625,26.5625,9.895833333,75,23.4375,88.54166667,68.75,70.3125,26.04166667,20.3125,95.83333333,11.97916667,86.97916667,88.02083333,65.625,29.16666667,95.83333333,18.22916667,55.72916667,91.66666667,27.08333333,19.79166667,84.89583333,7.8125,60.9375,91.14583333,34.375,35.41666667,27.60416667,18.22916667,28.125,54.16666667,35.9375,92.1875,14.0625,59.375,91.66666667,3.125,38.02083333,93.22916667,25.52083333,34.375,99.47916667,27.08333333,18.75,94.27083333,4.6875,27.60416667,80.20833333,18.75,33.85416667,89.58333333,23.95833333,39.0625,50,99.47916667,8.333333333,74.47916667,16.14583333,0.520833333,100,50,15.625,76.5625,19.79166667,4.6875,100,52.08333333,4.166666667,64.0625,3.645833333,99.47916667,23.95833333,79.16666667,23.4375,30.72916667,70.83333333,88.54166667,28.125,15.10416667,38.54166667,9.375,8.854166667,98.95833333,93.75,19.27083333,62.5,27.08333333,11.97916667,91.66666667,71.875,34.89583333,80.20833333,20.83333333,10.41666667,82.8125,34.375,18.22916667,68.22916667,28.125,20.83333333,72.39583333,23.95833333,20.83333333,13.02083333,17.1875,57.8125,100,0,45.83333333,15.625,21.35416667,78.125,71.35416667,8.854166667,7.291666667,43.75,3.125,5.729166667,5.729166667,24.47916667,83.33333333,33.85416667,62.5,25.52083333
17,69.79166667,93.22916667,28.125,22.91666667,14.0625,15.10416667,73.4375,69.79166667,0,55.20833333,0,21.875,13.54166667,56.77083333,45.83333333,69.79166667,5.729166667,93.22916667,11.97916667,83.33333333,8.854166667,9.375,94.79166667,7.8125,97.39583333,33.33333333,87.5,21.35416667,94.79166667,94.79166667,88.54166667,88.54166667,88.54166667,91.66666667,91.66666667,91.66666667,84.89583333,38.02083333,26.04166667,14.0625,58.85416667,7.291666667,0.520833333,79.16666667,0,17.1875,52.08333333,14.0625,8.854166667,93.22916667,11.97916667,8.333333333,73.4375,3.125,17.1875,91.66666667,22.91666667,14.0625,71.35416667,20.3125,94.79166667,50.52083333,67.1875,22.91666667,19.79166667,88.02083333,11.45833333,49.47916667,92.1875,0,30.20833333,89.58333333,15.625,22.91666667,95.3125,12.5,21.875,89.58333333,9.375,34.89583333,87.5,26.04166667,34.89583333,20.3125,16.66666667,27.08333333,52.60416667,30.20833333,96.875,16.14583333,1.5625,87.5,0.520833333,27.60416667,92.70833333,17.1875,16.14583333,98.95833333,10.41666667,14.0625,89.58333333,6.25,18.22916667,83.85416667,12.5,44.79166667,89.58333333,20.3125,28.64583333,50.52083333,99.47916667,6.25,75.52083333,16.66666667,0.520833333,100,69.79166667,18.22916667,79.6875,28.125,7.8125,100,50.52083333,3.645833333,61.45833333,2.604166667,99.47916667,32.29166667,79.6875,19.27083333,27.08333333,71.35416667,82.29166667,36.97916667,17.1875,34.375,13.02083333,7.8125,56.25,0.520833333,0,46.35416667,13.02083333,13.54166667,81.25,51.5625,16.14583333,67.1875,13.54166667,6.770833333,94.79166667,17.70833333,4.166666667,49.47916667,20.83333333,14.58333333,73.95833333,22.91666667,33.85416667,7.8125,14.58333333,59.89583333,100,8.333333333,42.70833333,15.10416667,21.35416667,80.72916667,68.75,12.5,9.895833333,31.25,2.604166667,5.208333333,11.45833333,32.29166667,93.75,29.16666667,67.70833333,20.83333333
18,57.8125,95.83333333,22.39583333,50.52083333,15.10416667,10.41666667,66.14583333,57.8125,0.520833333,43.75,0,22.39583333,17.1875,70.83333333,28.64583333,57.8125,25,95.3125,10.9375,83.33333333,7.291666667,19.27083333,98.95833333,10.9375,91.66666667,32.8125,84.375,11.97916667,98.95833333,98.95833333,86.97916667,86.97916667,86.97916667,85.9375,85.9375,85.9375,79.16666667,28.125,25.52083333,13.02083333,63.02083333,8.854166667,0,83.33333333,0.520833333,18.22916667,51.5625,14.58333333,5.208333333,90.625,9.375,7.8125,81.77083333,6.25,16.66666667,88.54166667,22.91666667,9.375,70.83333333,20.83333333,93.22916667,59.375,69.27083333,38.54166667,16.66666667,98.95833333,11.45833333,7.291666667,82.29166667,0,17.1875,88.54166667,16.14583333,25,91.14583333,19.27083333,22.91666667,86.45833333,8.854166667,57.29166667,91.66666667,51.04166667,34.375,21.35416667,33.85416667,34.375,38.02083333,26.04166667,94.79166667,14.0625,1.041666667,65.10416667,0,27.60416667,86.97916667,16.66666667,25,96.875,11.97916667,10.9375,94.27083333,6.25,29.6875,69.27083333,21.35416667,34.89583333,78.64583333,27.08333333,28.125,29.16666667,99.47916667,9.895833333,75.52083333,14.58333333,0,100,53.64583333,17.70833333,76.5625,21.875,13.54166667,99.47916667,20.3125,2.604166667,66.66666667,3.645833333,99.47916667,26.04166667,84.89583333,19.27083333,28.64583333,68.75,79.6875,31.77083333,36.45833333,34.375,10.41666667,8.333333333,76.5625,0,0,54.6875,20.3125,15.10416667,91.14583333,32.8125,19.79166667,68.75,10.41666667,11.45833333,84.375,25.52083333,36.97916667,45.3125,25,25,67.1875,27.60416667,24.47916667,11.97916667,16.66666667,58.33333333,100,0.520833333,5.208333333,15.10416667,17.70833333,73.95833333,63.02083333,7.291666667,8.854166667,34.89583333,2.083333333,5.208333333,18.75,14.0625,84.375,28.125,62.5,21.35416667
19,56.77083333,93.75,6.770833333,27.60416667,16.14583333,8.854166667,73.95833333,56.77083333,4.6875,90.625,15.625,29.6875,19.27083333,63.02083333,76.5625,56.77083333,23.95833333,91.14583333,16.14583333,89.0625,9.375,60.41666667,98.95833333,22.39583333,96.35416667,23.95833333,80.20833333,25.52083333,98.95833333,98.95833333,90.10416667,90.10416667,90.10416667,81.77083333,81.77083333,81.77083333,78.64583333,40.625,25.52083333,16.66666667,57.8125,9.375,0,86.45833333,0,16.66666667,44.79166667,15.10416667,9.375,92.1875,9.375,9.895833333,77.08333333,5.208333333,42.1875,92.1875,26.5625,26.04166667,66.14583333,18.22916667,91.66666667,35.41666667,71.35416667,11.97916667,18.75,97.39583333,9.895833333,92.70833333,86.45833333,18.22916667,22.91666667,92.70833333,21.35416667,36.45833333,90.625,21.875,16.66666667,93.22916667,9.375,30.20833333,80.20833333,14.0625,32.8125,23.4375,20.83333333,14.0625,29.6875,27.60416667,94.79166667,12.5,53.64583333,75.52083333,2.083333333,38.02083333,91.66666667,23.4375,41.14583333,97.39583333,35.41666667,12.5,92.70833333,8.333333333,41.66666667,88.54166667,6.25,38.54166667,86.97916667,25.52083333,28.125,44.79166667,99.47916667,7.291666667,75,13.54166667,1.5625,100,72.91666667,18.22916667,79.6875,18.75,14.58333333,99.47916667,26.5625,4.166666667,64.0625,4.166666667,99.47916667,22.91666667,81.77083333,18.75,28.125,62.5,69.79166667,31.77083333,25,36.97916667,9.895833333,5.729166667,96.875,2.083333333,0,69.27083333,20.83333333,15.10416667,91.66666667,63.54166667,39.0625,74.47916667,16.66666667,9.895833333,91.14583333,9.375,13.54166667,59.375,30.72916667,21.875,73.4375,39.0625,30.72916667,8.333333333,13.02083333,55.20833333,100,1.5625,36.45833333,15.625,17.70833333,69.79166667,54.16666667,4.6875,6.25,30.72916667,2.604166667,5.208333333,5.208333333,22.39583333,85.9375,29.6875,62.5,19.27083333
20,73.95833333,79.6875,14.58333333,25,10.41666667,3.645833333,64.0625,73.95833333,3.645833333,73.95833333,0,19.27083333,17.1875,55.72916667,45.83333333,73.95833333,1.5625,94.27083333,14.58333333,81.25,6.770833333,47.91666667,100,14.0625,85.9375,31.77083333,82.29166667,20.83333333,100,100,86.45833333,86.45833333,86.45833333,85.41666667,85.41666667,85.41666667,76.5625,21.875,16.66666667,14.0625,60.9375,7.291666667,0,84.375,0,18.75,44.27083333,14.58333333,4.6875,88.02083333,6.770833333,6.770833333,67.1875,4.166666667,24.47916667,91.14583333,21.875,13.54166667,70.83333333,17.1875,84.375,48.4375,66.14583333,23.4375,16.14583333,96.875,7.8125,27.08333333,82.8125,4.166666667,25.52083333,92.70833333,19.79166667,9.895833333,90.625,8.854166667,19.79166667,91.66666667,13.02083333,59.375,91.66666667,34.89583333,38.54166667,30.20833333,16.66666667,8.854166667,50.52083333,22.39583333,86.97916667,13.54166667,0,57.8125,0,29.6875,86.97916667,21.875,15.10416667,95.83333333,5.729166667,17.1875,90.625,6.770833333,35.41666667,77.08333333,10.9375,34.375,86.97916667,23.4375,17.1875,29.16666667,98.95833333,9.895833333,72.39583333,14.58333333,5.208333333,100,33.33333333,17.1875,68.75,19.79166667,4.166666667,99.47916667,13.54166667,3.645833333,60.41666667,3.645833333,99.47916667,34.375,84.375,18.22916667,32.29166667,69.79166667,82.29166667,29.16666667,18.22916667,30.20833333,9.895833333,3.645833333,72.39583333,1.5625,1.5625,55.72916667,19.79166667,13.02083333,86.45833333,28.125,5.729166667,66.14583333,19.79166667,7.8125,82.29166667,17.1875,10.9375,45.83333333,23.95833333,21.875,65.10416667,25.52083333,16.66666667,8.854166667,13.54166667,57.8125,100,1.5625,52.08333333,16.14583333,21.35416667,67.70833333,61.45833333,3.645833333,5.729166667,43.22916667,5.208333333,4.166666667,9.895833333,31.25,85.9375,27.60416667,60.9375,22.91666667
21,63.54166667,95.3125,27.60416667,52.60416667,11.45833333,6.770833333,66.14583333,63.54166667,36.97916667,73.4375,2.083333333,23.95833333,16.14583333,59.89583333,40.10416667,63.54166667,8.854166667,85.41666667,14.58333333,81.25,3.125,64.58333333,97.39583333,10.9375,94.27083333,40.10416667,85.41666667,23.95833333,97.39583333,97.39583333,89.58333333,89.58333333,89.58333333,89.0625,89.0625,89.0625,76.5625,34.375,24.47916667,12.5,56.77083333,8.333333333,2.083333333,77.60416667,0,21.35416667,55.20833333,17.1875,6.770833333,86.97916667,9.895833333,4.166666667,72.39583333,3.125,27.60416667,90.10416667,25,22.39583333,66.66666667,20.83333333,88.02083333,28.64583333,70.3125,40.10416667,14.58333333,91.66666667,6.25,19.27083333,83.85416667,3.645833333,30.20833333,94.79166667,15.10416667,13.02083333,86.45833333,11.45833333,17.70833333,83.33333333,9.895833333,73.4375,88.54166667,19.79166667,36.45833333,21.875,32.29166667,17.70833333,42.70833333,22.91666667,91.14583333,11.45833333,0.520833333,70.83333333,2.604166667,34.375,74.47916667,20.3125,23.4375,95.3125,16.14583333,13.02083333,93.22916667,9.375,22.39583333,73.4375,3.645833333,34.375,89.0625,20.3125,22.91666667,38.02083333,98.95833333,10.9375,65.10416667,13.54166667,2.083333333,100,46.875,18.22916667,75,25,13.54166667,99.47916667,31.25,4.166666667,60.41666667,5.729166667,99.47916667,43.22916667,75,21.35416667,28.125,67.70833333,81.77083333,41.14583333,34.89583333,35.9375,9.895833333,7.291666667,91.14583333,82.8125,0,51.5625,20.83333333,19.27083333,89.58333333,25.52083333,5.729166667,67.70833333,16.14583333,10.41666667,95.83333333,34.375,3.125,57.8125,26.04166667,22.39583333,65.625,29.16666667,23.95833333,9.895833333,13.02083333,57.29166667,100,1.5625,16.14583333,20.3125,24.47916667,60.9375,61.45833333,6.25,4.6875,33.33333333,4.166666667,4.166666667,17.1875,41.14583333,85.41666667,28.125,59.375,25
22,48.4375,90.10416667,9.895833333,22.39583333,15.10416667,9.895833333,64.58333333,48.4375,4.166666667,93.75,0,24.47916667,18.75,68.75,30.20833333,48.4375,3.125,91.66666667,9.895833333,84.375,4.166666667,32.8125,85.41666667,7.8125,78.64583333,26.5625,84.89583333,26.04166667,85.41666667,85.41666667,85.41666667,85.41666667,85.41666667,82.8125,82.8125,82.8125,77.60416667,38.54166667,23.95833333,11.45833333,57.8125,9.895833333,0.520833333,80.20833333,0,18.22916667,53.64583333,17.1875,6.25,76.04166667,9.375,7.8125,65.10416667,6.25,34.375,88.54166667,22.91666667,9.375,64.58333333,16.14583333,90.10416667,37.5,68.75,20.83333333,19.27083333,99.47916667,11.45833333,85.9375,83.33333333,31.25,28.125,93.22916667,16.14583333,32.29166667,78.64583333,8.333333333,20.3125,85.9375,8.333333333,30.72916667,88.54166667,33.85416667,33.33333333,22.39583333,8.854166667,12.5,39.58333333,22.91666667,92.1875,16.14583333,7.8125,72.91666667,0,19.27083333,78.125,15.625,26.5625,95.83333333,3.645833333,7.8125,91.66666667,3.645833333,49.47916667,88.02083333,11.45833333,39.58333333,86.97916667,17.1875,30.20833333,45.83333333,99.47916667,8.333333333,69.27083333,13.54166667,0,100,34.375,16.14583333,76.5625,23.95833333,7.291666667,99.47916667,18.75,4.166666667,66.14583333,2.604166667,100,37.5,86.97916667,14.58333333,27.08333333,68.75,57.8125,31.25,16.66666667,32.8125,11.45833333,5.208333333,73.4375,1.5625,1.041666667,51.5625,17.70833333,15.10416667,82.29166667,20.3125,13.54166667,66.14583333,6.25,4.166666667,90.10416667,13.02083333,9.895833333,56.77083333,27.08333333,25.52083333,70.83333333,31.77083333,19.27083333,8.854166667,14.0625,52.60416667,100,6.25,11.97916667,16.66666667,21.35416667,70.3125,73.95833333,3.645833333,1.041666667,32.29166667,4.166666667,5.208333333,9.895833333,17.70833333,87.5,26.5625,59.375,20.83333333
23,57.29166667,78.64583333,9.895833333,15.10416667,12.5,8.854166667,61.45833333,57.29166667,0.520833333,84.89583333,0,15.10416667,13.54166667,53.64583333,33.85416667,57.29166667,1.041666667,89.0625,5.208333333,86.97916667,4.166666667,22.91666667,80.20833333,19.79166667,74.47916667,32.8125,81.77083333,28.125,80.20833333,80.20833333,84.375,84.375,84.375,81.25,81.25,81.25,72.39583333,34.375,19.27083333,15.10416667,56.25,8.854166667,1.041666667,85.41666667,0,17.70833333,50.52083333,16.14583333,5.729166667,78.125,4.166666667,6.770833333,67.70833333,5.208333333,31.77083333,82.8125,21.875,7.291666667,68.75,17.70833333,93.75,51.5625,64.0625,29.6875,16.14583333,70.83333333,7.8125,3.125,67.70833333,3.125,25,89.58333333,15.10416667,11.45833333,83.85416667,27.08333333,14.58333333,84.89583333,9.375,42.1875,83.85416667,21.35416667,29.16666667,21.35416667,26.5625,15.10416667,39.0625,19.79166667,93.22916667,13.02083333,0,66.66666667,0,19.27083333,70.83333333,13.54166667,16.66666667,92.1875,15.10416667,11.97916667,90.10416667,4.166666667,20.3125,75.52083333,6.770833333,39.0625,86.97916667,19.27083333,22.39583333,35.41666667,98.95833333,9.895833333,65.10416667,16.66666667,3.645833333,100,39.0625,17.70833333,73.4375,21.35416667,4.6875,99.47916667,14.58333333,3.125,58.33333333,4.166666667,100,31.25,73.4375,16.66666667,26.5625,65.625,88.02083333,30.72916667,13.02083333,30.20833333,8.854166667,5.729166667,21.875,3.125,0,43.22916667,16.66666667,17.70833333,78.64583333,39.0625,9.375,60.9375,6.770833333,6.25,92.70833333,7.291666667,6.770833333,54.6875,27.60416667,26.04166667,70.3125,30.72916667,22.39583333,9.375,11.45833333,56.25,100,6.25,55.20833333,18.75,19.79166667,72.39583333,73.4375,4.6875,3.125,39.0625,3.645833333,3.645833333,2.083333333,24.47916667,83.85416667,22.91666667,54.16666667,17.70833333
24,48.4375,80.20833333,18.22916667,19.79166667,14.0625,4.6875,69.27083333,48.4375,0.520833333,96.35416667,0,18.22916667,14.58333333,62.5,42.1875,48.4375,13.54166667,92.1875,5.729166667,88.54166667,5.208333333,13.54166667,91.66666667,9.895833333,63.54166667,29.16666667,76.5625,26.5625,91.66666667,91.66666667,88.54166667,88.54166667,88.54166667,72.39583333,72.39583333,72.39583333,71.875,42.70833333,35.9375,13.54166667,56.25,8.333333333,0,81.25,0,19.27083333,44.79166667,15.625,7.8125,77.60416667,8.333333333,7.291666667,65.10416667,4.6875,20.3125,84.375,21.35416667,8.333333333,65.625,20.3125,84.375,33.85416667,68.22916667,25,16.14583333,83.33333333,6.25,4.166666667,68.75,6.770833333,17.1875,90.10416667,15.10416667,21.875,85.9375,34.375,15.10416667,78.64583333,7.8125,35.41666667,88.02083333,9.375,38.02083333,18.75,16.66666667,23.4375,43.22916667,23.95833333,92.1875,9.895833333,0.520833333,91.14583333,0,22.39583333,73.4375,14.58333333,22.91666667,92.1875,19.27083333,11.45833333,88.02083333,3.645833333,9.895833333,57.29166667,2.604166667,30.20833333,88.02083333,23.95833333,23.95833333,43.22916667,98.4375,7.291666667,69.27083333,16.14583333,0,100,34.375,16.14583333,67.1875,26.04166667,4.166666667,99.47916667,9.375,5.729166667,56.25,2.604166667,100,30.72916667,77.08333333,15.10416667,25,67.70833333,85.41666667,31.25,17.70833333,32.29166667,9.895833333,4.6875,90.10416667,0.520833333,0,43.22916667,14.58333333,14.58333333,86.45833333,42.70833333,11.97916667,62.5,6.25,3.125,83.85416667,7.8125,5.729166667,64.0625,29.16666667,26.04166667,75.52083333,17.70833333,14.58333333,8.854166667,13.02083333,54.16666667,100,0,26.04166667,18.22916667,18.22916667,63.02083333,71.35416667,6.25,2.604166667,34.375,3.125,5.208333333,21.35416667,19.79166667,86.97916667,21.35416667,58.33333333,18.22916667
25,50.52083333,76.04166667,4.6875,25.52083333,7.8125,4.6875,71.35416667,50.52083333,2.083333333,63.02083333,1.041666667,23.95833333,13.02083333,57.8125,42.70833333,50.52083333,35.9375,92.1875,9.895833333,80.72916667,5.208333333,17.70833333,86.45833333,33.33333333,88.54166667,37.5,82.8125,27.08333333,86.45833333,86.45833333,88.54166667,88.54166667,88.54166667,81.77083333,81.77083333,81.77083333,77.08333333,47.91666667,23.4375,11.45833333,50.52083333,6.25,0.520833333,83.33333333,0,18.22916667,36.97916667,16.66666667,9.375,75.52083333,6.25,7.291666667,58.33333333,6.770833333,15.625,80.20833333,18.22916667,8.333333333,68.75,21.35416667,93.22916667,28.125,59.89583333,30.20833333,18.22916667,96.35416667,7.8125,67.70833333,75,0,21.35416667,94.27083333,15.625,27.60416667,82.8125,16.66666667,22.91666667,87.5,6.770833333,60.41666667,85.9375,29.6875,31.77083333,18.75,16.14583333,12.5,40.10416667,20.3125,89.0625,7.8125,9.375,87.5,0.520833333,25.52083333,85.9375,16.66666667,30.72916667,93.75,13.54166667,14.58333333,85.41666667,6.25,18.75,82.29166667,9.895833333,34.375,87.5,27.08333333,28.125,34.375,98.4375,7.291666667,67.1875,14.58333333,0,100,61.97916667,16.66666667,53.125,19.79166667,7.291666667,99.47916667,9.895833333,5.208333333,62.5,4.6875,100,23.95833333,68.22916667,16.14583333,32.29166667,66.66666667,88.54166667,22.91666667,10.41666667,31.25,6.770833333,2.604166667,89.0625,1.5625,2.083333333,55.72916667,12.5,15.10416667,80.20833333,55.72916667,28.64583333,60.9375,9.375,5.208333333,81.77083333,2.604166667,3.125,52.08333333,33.85416667,26.04166667,63.54166667,35.41666667,20.3125,8.333333333,15.625,48.95833333,100,0,26.5625,16.66666667,19.79166667,65.625,58.33333333,3.645833333,6.25,30.72916667,6.770833333,4.6875,13.02083333,11.45833333,88.54166667,24.47916667,54.6875,19.79166667
26,52.08333333,80.72916667,7.291666667,30.20833333,9.895833333,6.770833333,63.54166667,52.08333333,4.166666667,97.39583333,0,12.5,15.10416667,63.02083333,28.64583333,52.08333333,11.45833333,90.10416667,11.97916667,77.08333333,7.8125,4.6875,96.35416667,9.375,81.25,18.22916667,69.27083333,19.27083333,96.35416667,96.35416667,92.1875,92.1875,92.1875,75,75,75,71.35416667,45.3125,19.79166667,11.97916667,53.125,8.854166667,3.645833333,84.89583333,0,18.22916667,43.22916667,16.14583333,8.854166667,70.83333333,5.729166667,6.25,61.45833333,3.645833333,29.16666667,68.75,23.95833333,14.0625,69.27083333,17.1875,79.6875,44.79166667,59.375,14.0625,14.0625,71.35416667,8.854166667,10.41666667,80.72916667,0,25.52083333,88.54166667,14.58333333,23.4375,80.72916667,13.02083333,16.14583333,81.77083333,4.6875,59.375,84.375,28.125,30.72916667,18.22916667,27.60416667,20.83333333,40.625,20.83333333,90.625,9.895833333,0,88.02083333,0,32.8125,81.77083333,23.4375,20.3125,95.3125,8.333333333,10.41666667,87.5,4.6875,10.41666667,54.6875,8.333333333,29.16666667,79.6875,17.70833333,13.02083333,28.125,99.47916667,10.41666667,67.70833333,11.45833333,4.166666667,100,56.25,16.14583333,58.85416667,18.22916667,6.25,99.47916667,21.35416667,6.770833333,53.64583333,3.125,100,27.08333333,66.14583333,19.79166667,23.95833333,67.70833333,86.45833333,39.58333333,17.1875,32.8125,12.5,2.604166667,92.70833333,1.5625,0,50.52083333,15.10416667,15.10416667,83.85416667,36.45833333,20.83333333,68.22916667,6.770833333,4.166666667,64.58333333,1.5625,6.770833333,44.79166667,21.875,21.875,60.41666667,14.58333333,8.333333333,9.375,14.0625,48.95833333,100,1.5625,27.08333333,17.70833333,18.22916667,60.41666667,60.41666667,3.125,2.083333333,38.02083333,3.645833333,5.208333333,1.5625,17.70833333,76.5625,27.60416667,59.375,21.35416667
27,47.39583333,92.70833333,40.625,43.22916667,10.41666667,6.25,66.14583333,47.39583333,28.64583333,71.35416667,0.520833333,19.79166667,14.0625,59.89583333,10.9375,47.39583333,11.97916667,76.5625,9.895833333,71.35416667,7.8125,33.33333333,92.70833333,17.1875,83.85416667,25.52083333,81.25,13.54166667,92.70833333,92.70833333,89.58333333,89.58333333,89.58333333,81.77083333,81.77083333,81.77083333,69.27083333,31.25,28.64583333,8.854166667,48.95833333,7.8125,0,73.4375,0,17.1875,45.83333333,16.66666667,5.729166667,66.14583333,5.208333333,4.166666667,62.5,5.208333333,8.854166667,77.08333333,15.10416667,11.45833333,61.97916667,20.3125,91.66666667,42.1875,59.375,61.45833333,15.625,76.5625,6.770833333,51.04166667,74.47916667,19.79166667,27.08333333,81.25,17.1875,14.58333333,83.85416667,19.27083333,16.66666667,89.58333333,9.895833333,82.29166667,85.41666667,54.6875,30.72916667,19.27083333,25,36.97916667,41.14583333,18.22916667,92.70833333,7.8125,0.520833333,35.9375,0,28.64583333,88.02083333,17.1875,25.52083333,94.79166667,18.75,7.8125,77.60416667,3.645833333,22.91666667,76.04166667,11.45833333,28.64583333,85.9375,25.52083333,20.83333333,26.04166667,98.4375,7.291666667,64.58333333,7.8125,2.083333333,100,19.79166667,16.14583333,64.0625,18.22916667,11.97916667,99.47916667,16.66666667,4.6875,51.5625,4.166666667,100,8.854166667,39.0625,20.3125,25,65.10416667,81.25,58.33333333,55.20833333,30.20833333,9.375,5.729166667,67.1875,0,0,43.75,16.66666667,13.02083333,78.64583333,25,18.22916667,60.9375,11.45833333,11.97916667,83.33333333,37.5,22.91666667,64.0625,27.08333333,12.5,65.10416667,26.5625,21.35416667,8.333333333,10.41666667,44.27083333,100,0.520833333,31.25,17.1875,18.75,64.0625,63.02083333,7.8125,1.5625,31.77083333,5.729166667,6.770833333,6.25,6.25,84.375,26.04166667,57.29166667,18.22916667
28,44.79166667,91.66666667,9.895833333,30.72916667,13.02083333,6.770833333,65.10416667,44.79166667,10.41666667,34.375,0,17.1875,15.625,59.375,44.27083333,44.79166667,19.79166667,90.625,8.854166667,77.60416667,9.375,13.54166667,96.875,7.8125,88.02083333,33.33333333,80.20833333,18.75,96.875,96.875,85.9375,85.9375,85.9375,91.66666667,91.66666667,91.66666667,73.95833333,35.41666667,32.8125,11.45833333,47.39583333,8.854166667,0.520833333,75,0,15.625,46.35416667,15.10416667,12.5,68.22916667,9.895833333,6.25,64.0625,4.166666667,9.895833333,80.72916667,17.70833333,7.291666667,66.66666667,16.14583333,67.70833333,40.10416667,63.02083333,16.14583333,15.10416667,68.22916667,6.25,44.79166667,84.375,22.39583333,19.27083333,91.14583333,15.10416667,2.083333333,85.9375,17.70833333,13.02083333,61.97916667,6.770833333,43.75,84.375,54.6875,39.0625,22.91666667,21.35416667,10.41666667,29.6875,21.875,88.54166667,8.854166667,1.041666667,40.10416667,0,21.35416667,79.16666667,15.625,22.39583333,95.83333333,20.83333333,6.770833333,90.625,6.25,7.8125,59.375,3.125,27.60416667,73.95833333,21.35416667,28.125,35.41666667,97.39583333,8.333333333,66.66666667,11.97916667,4.166666667,100,17.1875,14.58333333,63.02083333,17.1875,12.5,99.47916667,15.10416667,4.166666667,51.04166667,4.166666667,99.47916667,31.77083333,54.6875,17.1875,27.08333333,61.97916667,60.41666667,19.79166667,19.27083333,28.125,13.02083333,5.729166667,89.58333333,19.27083333,3.645833333,47.39583333,13.02083333,17.70833333,87.5,48.4375,39.58333333,66.66666667,6.770833333,5.729166667,84.375,5.729166667,4.166666667,44.79166667,19.27083333,13.54166667,75.52083333,43.22916667,25.52083333,8.854166667,10.41666667,50,99.47916667,1.041666667,3.125,16.14583333,17.70833333,55.20833333,48.4375,7.8125,7.8125,32.29166667,3.645833333,4.166666667,13.54166667,8.333333333,84.375,31.25,58.33333333,22.39583333
29,43.75,91.66666667,26.04166667,35.41666667,6.25,6.770833333,58.33333333,43.75,8.854166667,75.52083333,0,26.5625,14.58333333,56.25,36.45833333,43.75,29.16666667,82.8125,6.25,70.3125,5.208333333,61.97916667,93.22916667,17.70833333,97.39583333,27.08333333,79.6875,18.22916667,93.22916667,93.22916667,88.02083333,88.02083333,88.02083333,80.20833333,80.20833333,80.20833333,61.97916667,31.25,26.5625,9.375,47.91666667,6.25,0,78.125,0,16.66666667,35.9375,15.10416667,5.208333333,61.45833333,8.333333333,6.770833333,60.41666667,5.729166667,8.854166667,77.60416667,18.22916667,9.375,58.33333333,20.3125,66.14583333,40.10416667,61.97916667,42.70833333,11.97916667,63.54166667,6.25,35.9375,74.47916667,13.02083333,22.39583333,90.10416667,15.10416667,19.79166667,78.125,13.54166667,12.5,86.45833333,6.25,57.8125,84.375,38.02083333,30.20833333,22.39583333,11.97916667,19.79166667,48.4375,19.27083333,91.14583333,8.854166667,56.25,68.75,0.520833333,26.04166667,78.125,14.58333333,40.625,96.875,23.4375,7.291666667,89.0625,5.208333333,25,77.60416667,5.729166667,31.25,84.89583333,20.3125,17.1875,38.02083333,95.3125,4.166666667,61.97916667,13.02083333,0,100,16.66666667,16.66666667,57.29166667,16.14583333,14.0625,99.47916667,17.1875,5.208333333,46.875,3.645833333,100,21.875,67.70833333,19.79166667,21.35416667,55.20833333,86.97916667,31.25,22.91666667,28.125,4.166666667,3.645833333,95.83333333,0,26.5625,38.02083333,16.14583333,15.10416667,86.45833333,48.95833333,52.08333333,62.5,11.97916667,4.6875,94.27083333,39.58333333,9.895833333,43.22916667,28.64583333,23.4375,59.89583333,29.6875,14.0625,10.41666667,13.02083333,45.3125,100,0.520833333,6.25,16.14583333,19.79166667,52.08333333,46.875,8.333333333,4.6875,26.04166667,3.125,4.6875,15.625,34.375,81.25,28.64583333,55.72916667,23.95833333
30,32.29166667,85.9375,27.60416667,51.04166667,12.5,8.854166667,63.54166667,32.29166667,2.083333333,46.875,9.375,17.70833333,14.58333333,63.54166667,11.97916667,32.29166667,6.770833333,82.8125,8.333333333,67.70833333,2.604166667,16.14583333,88.54166667,2.604166667,88.02083333,32.8125,82.8125,20.3125,88.54166667,88.54166667,87.5,87.5,87.5,81.77083333,81.77083333,81.77083333,68.75,31.25,19.79166667,11.45833333,44.27083333,5.729166667,0.520833333,73.4375,0,16.66666667,39.58333333,15.10416667,4.6875,59.375,5.729166667,6.25,54.6875,5.729166667,10.9375,77.60416667,17.1875,6.770833333,63.02083333,20.83333333,89.0625,33.33333333,64.58333333,16.14583333,15.625,67.1875,5.729166667,14.58333333,88.02083333,0,19.27083333,92.1875,14.58333333,27.60416667,81.77083333,13.02083333,15.625,72.39583333,4.166666667,62.5,86.45833333,35.41666667,33.33333333,20.3125,18.22916667,13.54166667,40.625,22.39583333,88.54166667,7.8125,0,56.77083333,0,29.6875,83.85416667,17.70833333,47.91666667,95.83333333,6.770833333,7.8125,82.8125,4.166666667,22.91666667,77.60416667,3.645833333,30.20833333,77.60416667,18.75,13.02083333,32.8125,97.91666667,5.729166667,58.85416667,10.9375,0,100,43.75,15.10416667,47.91666667,19.79166667,2.604166667,99.47916667,14.0625,5.208333333,50.52083333,3.645833333,98.95833333,15.625,51.04166667,19.27083333,23.95833333,62.5,76.5625,40.10416667,25,35.41666667,8.333333333,7.291666667,69.27083333,6.770833333,0,34.89583333,14.58333333,14.58333333,79.6875,36.97916667,21.35416667,65.625,6.770833333,6.25,81.77083333,6.25,3.645833333,43.22916667,17.1875,11.97916667,61.45833333,25,19.79166667,9.375,15.625,40.10416667,100,2.083333333,6.25,15.625,18.22916667,52.08333333,50.52083333,3.125,2.083333333,20.83333333,2.604166667,4.166666667,9.375,21.875,79.16666667,23.4375,55.72916667,20.3125
31,39.58333333,82.29166667,16.66666667,42.70833333,9.895833333,4.166666667,58.85416667,39.58333333,14.58333333,84.89583333,0,22.39583333,14.58333333,56.25,14.58333333,39.58333333,26.5625,91.14583333,3.645833333,75.52083333,4.166666667,5.729166667,96.35416667,14.58333333,86.97916667,35.9375,81.77083333,25,96.35416667,96.35416667,83.85416667,83.85416667,83.85416667,91.14583333,91.14583333,91.14583333,71.35416667,26.04166667,23.95833333,10.9375,42.1875,5.729166667,0,86.97916667,0,17.70833333,39.58333333,16.14583333,4.6875,59.89583333,6.25,6.25,50,2.604166667,11.45833333,75,21.35416667,7.291666667,62.5,23.4375,90.10416667,43.22916667,59.89583333,25,15.10416667,73.95833333,7.291666667,11.97916667,60.41666667,5.208333333,21.35416667,88.54166667,13.02083333,27.08333333,82.29166667,35.41666667,17.70833333,71.875,4.6875,40.625,78.64583333,3.125,33.85416667,23.95833333,23.95833333,22.91666667,38.02083333,18.75,84.375,10.9375,0.520833333,87.5,0,22.39583333,82.8125,19.27083333,50.52083333,94.79166667,20.83333333,7.8125,82.29166667,6.25,5.208333333,57.29166667,7.291666667,33.33333333,80.20833333,25.52083333,17.70833333,29.16666667,96.35416667,5.729166667,60.9375,10.41666667,7.291666667,100,26.04166667,15.625,62.5,22.91666667,10.9375,99.47916667,12.5,2.083333333,48.4375,3.645833333,100,6.25,48.95833333,20.3125,24.47916667,61.97916667,75,43.22916667,8.854166667,28.64583333,6.25,6.770833333,44.27083333,2.083333333,0,47.39583333,15.625,13.54166667,76.5625,55.20833333,26.04166667,48.95833333,12.5,7.8125,100,17.1875,2.083333333,61.45833333,27.08333333,19.79166667,68.75,25,22.39583333,4.166666667,11.45833333,43.22916667,100,14.0625,34.375,18.22916667,22.39583333,58.33333333,48.4375,5.208333333,5.729166667,27.08333333,2.083333333,3.125,7.291666667,10.41666667,83.85416667,24.47916667,54.6875,20.3125
32,24.47916667,81.25,21.35416667,30.20833333,7.291666667,5.729166667,61.45833333,24.47916667,0.520833333,92.1875,11.45833333,22.39583333,13.54166667,64.58333333,13.02083333,24.47916667,22.91666667,84.89583333,8.333333333,75.52083333,8.333333333,22.39583333,93.75,10.9375,82.8125,21.35416667,81.25,16.66666667,93.75,93.75,82.29166667,82.29166667,82.29166667,89.58333333,89.58333333,89.58333333,64.58333333,28.125,23.95833333,9.895833333,44.79166667,4.166666667,0,80.72916667,0,15.625,42.1875,14.58333333,7.8125,65.625,12.5,6.25,51.04166667,2.604166667,10.9375,82.29166667,18.75,19.27083333,64.0625,17.70833333,92.70833333,49.47916667,55.72916667,20.83333333,15.625,80.72916667,8.333333333,10.9375,52.08333333,1.041666667,18.22916667,87.5,16.14583333,7.8125,73.4375,17.70833333,10.41666667,89.0625,5.208333333,57.29166667,78.125,39.0625,32.8125,14.0625,35.9375,18.75,46.875,21.875,90.10416667,9.895833333,0,65.625,0,25,85.41666667,17.70833333,33.33333333,89.0625,24.47916667,11.45833333,76.5625,4.166666667,9.375,61.97916667,4.6875,34.89583333,86.45833333,21.875,17.70833333,25.52083333,97.39583333,7.8125,58.33333333,10.9375,0,100,22.91666667,16.14583333,56.77083333,17.70833333,4.6875,99.47916667,8.854166667,2.083333333,42.1875,4.166666667,99.47916667,13.54166667,39.58333333,14.0625,21.875,58.85416667,77.08333333,28.64583333,20.83333333,34.89583333,6.25,4.166666667,84.375,4.166666667,0,36.97916667,17.1875,14.58333333,76.04166667,27.60416667,13.02083333,54.6875,7.8125,7.8125,80.72916667,9.895833333,9.375,44.27083333,16.66666667,18.22916667,67.70833333,15.10416667,16.14583333,8.854166667,12.5,40.10416667,99.47916667,0,2.083333333,16.66666667,18.22916667,55.72916667,50,6.25,13.02083333,29.6875,3.125,2.604166667,9.375,21.35416667,92.1875,22.39583333,53.125,15.625
33,28.125,70.83333333,19.79166667,40.10416667,10.9375,4.166666667,61.97916667,28.125,78.64583333,91.66666667,0,19.79166667,15.10416667,59.89583333,30.72916667,28.125,21.35416667,81.77083333,7.8125,79.6875,3.645833333,28.64583333,82.8125,13.02083333,90.10416667,26.04166667,82.8125,17.1875,82.8125,82.8125,75.52083333,75.52083333,75.52083333,77.08333333,77.08333333,77.08333333,61.97916667,28.64583333,23.95833333,7.8125,45.83333333,5.208333333,0.520833333,75.52083333,0,19.27083333,43.22916667,17.1875,4.166666667,60.9375,8.333333333,7.291666667,49.47916667,6.770833333,8.333333333,80.72916667,18.75,1.5625,55.72916667,16.66666667,87.5,61.45833333,64.58333333,21.875,16.14583333,86.45833333,5.729166667,55.20833333,64.58333333,38.54166667,21.875,93.22916667,11.97916667,19.27083333,83.33333333,11.97916667,10.9375,75,3.645833333,22.91666667,81.77083333,10.41666667,32.8125,22.91666667,15.10416667,27.60416667,50.52083333,16.14583333,82.29166667,6.770833333,5.208333333,67.1875,0,16.66666667,82.29166667,16.66666667,45.83333333,88.02083333,21.35416667,10.41666667,78.125,5.729166667,20.3125,60.9375,6.770833333,20.3125,84.375,26.5625,13.02083333,27.60416667,95.3125,7.291666667,58.85416667,10.41666667,0,100,38.54166667,21.35416667,58.33333333,21.35416667,4.6875,99.47916667,6.770833333,3.125,46.875,4.166666667,100,6.770833333,26.5625,17.70833333,22.39583333,58.33333333,77.60416667,20.83333333,6.770833333,28.125,7.291666667,5.208333333,69.79166667,3.645833333,0,43.22916667,17.1875,16.14583333,82.8125,29.16666667,26.04166667,56.25,7.8125,3.645833333,91.66666667,34.375,3.645833333,47.39583333,21.875,16.66666667,58.85416667,23.4375,10.9375,7.291666667,11.97916667,41.14583333,99.47916667,1.5625,3.645833333,16.66666667,22.91666667,56.25,44.27083333,4.6875,3.125,24.47916667,3.645833333,2.604166667,10.41666667,7.8125,84.89583333,23.4375,53.125,23.95833333
34,26.04166667,78.125,21.35416667,38.02083333,10.9375,8.333333333,60.41666667,26.04166667,5.729166667,26.04166667,0,19.27083333,15.10416667,66.66666667,20.83333333,26.04166667,15.10416667,73.95833333,7.291666667,71.35416667,8.333333333,14.0625,73.4375,21.875,74.47916667,20.3125,75.52083333,12.5,73.4375,73.4375,77.08333333,77.08333333,77.08333333,90.625,90.625,90.625,68.75,30.20833333,27.08333333,11.45833333,38.02083333,7.291666667,0.520833333,81.77083333,1.041666667,17.1875,41.14583333,15.10416667,5.208333333,66.66666667,5.208333333,8.333333333,53.125,6.770833333,12.5,75,17.70833333,6.770833333,58.85416667,14.58333333,84.89583333,37.5,58.33333333,35.9375,14.0625,100,4.6875,2.083333333,73.4375,13.02083333,21.35416667,87.5,13.54166667,12.5,77.60416667,5.729166667,9.895833333,94.27083333,7.291666667,47.91666667,84.375,33.33333333,21.35416667,20.83333333,11.45833333,7.8125,41.14583333,19.79166667,89.0625,6.770833333,0,15.10416667,0,34.89583333,78.64583333,16.66666667,7.8125,85.41666667,5.729166667,10.41666667,84.375,6.770833333,12.5,49.47916667,10.41666667,29.6875,69.27083333,20.3125,28.125,42.1875,97.91666667,8.854166667,56.77083333,9.895833333,0.520833333,100,39.58333333,16.66666667,57.8125,20.3125,11.45833333,99.47916667,14.0625,2.083333333,47.91666667,4.166666667,100,17.70833333,49.47916667,15.10416667,21.875,58.33333333,78.64583333,32.29166667,20.3125,30.72916667,10.9375,7.291666667,60.41666667,2.083333333,0,36.97916667,14.58333333,12.5,64.0625,23.4375,21.35416667,56.25,4.6875,5.729166667,89.58333333,11.45833333,6.770833333,52.08333333,18.75,15.625,68.22916667,23.4375,19.27083333,5.208333333,13.02083333,39.58333333,100,0,20.3125,16.14583333,16.66666667,50.52083333,49.47916667,8.333333333,3.645833333,22.91666667,3.125,5.208333333,9.375,31.77083333,80.72916667,27.08333333,50,16.66666667
35,39.58333333,64.0625,23.4375,25,10.41666667,5.729166667,58.33333333,39.58333333,1.5625,60.9375,0,20.3125,13.02083333,67.1875,16.66666667,39.58333333,4.166666667,66.66666667,4.166666667,69.27083333,2.083333333,35.9375,72.91666667,3.645833333,61.45833333,29.6875,78.125,19.27083333,72.91666667,72.91666667,78.125,78.125,78.125,75.52083333,75.52083333,75.52083333,69.27083333,29.6875,17.1875,13.54166667,40.625,7.8125,0.520833333,79.16666667,0,15.625,31.77083333,14.58333333,7.291666667,55.20833333,10.9375,5.729166667,50.52083333,4.166666667,12.5,81.25,19.79166667,8.854166667,59.89583333,18.75,79.6875,50.52083333,57.8125,34.375,14.0625,100,8.333333333,16.66666667,82.8125,26.5625,22.39583333,82.8125,17.70833333,20.3125,77.08333333,14.58333333,9.375,88.54166667,4.6875,42.70833333,80.20833333,26.5625,34.375,21.875,14.0625,29.16666667,35.41666667,15.625,85.41666667,8.854166667,0,54.16666667,0.520833333,21.35416667,82.29166667,17.1875,10.9375,66.14583333,15.625,8.333333333,79.16666667,2.083333333,18.75,77.08333333,5.208333333,31.77083333,86.45833333,22.39583333,16.66666667,28.64583333,96.875,9.895833333,56.25,8.854166667,1.041666667,100,33.33333333,15.625,57.29166667,18.22916667,6.770833333,99.47916667,12.5,5.208333333,43.22916667,6.770833333,100,8.854166667,48.4375,17.1875,24.47916667,58.85416667,73.4375,44.79166667,28.125,31.25,4.6875,6.25,58.85416667,1.5625,0,42.1875,18.75,16.14583333,72.91666667,9.895833333,9.375,49.47916667,8.333333333,1.041666667,87.5,9.375,4.6875,51.5625,17.1875,17.1875,64.58333333,23.4375,12.5,6.25,10.9375,44.27083333,100,0,8.854166667,15.625,16.66666667,54.16666667,43.22916667,6.25,5.729166667,23.4375,6.25,5.729166667,0,7.291666667,89.0625,26.04166667,54.16666667,26.04166667
36,27.08333333,70.3125,16.66666667,22.39583333,9.375,8.333333333,61.45833333,27.08333333,7.8125,88.54166667,0,14.58333333,15.10416667,64.0625,25.52083333,27.08333333,3.125,89.0625,12.5,78.64583333,1.5625,73.95833333,78.64583333,22.91666667,68.75,29.16666667,86.45833333,13.54166667,78.64583333,78.64583333,83.85416667,83.85416667,83.85416667,82.8125,82.8125,82.8125,70.83333333,23.4375,18.22916667,10.9375,44.27083333,7.8125,0,78.125,0.520833333,16.14583333,33.33333333,15.10416667,7.291666667,62.5,5.208333333,5.729166667,50,5.208333333,10.41666667,75.52083333,20.83333333,16.66666667,55.72916667,19.79166667,71.35416667,32.29166667,55.72916667,16.14583333,15.10416667,100,7.8125,56.25,84.375,1.5625,18.22916667,93.75,14.58333333,3.125,82.29166667,0.520833333,11.45833333,90.10416667,2.083333333,75,89.58333333,44.27083333,28.64583333,16.66666667,5.729166667,19.27083333,23.4375,19.79166667,86.97916667,7.8125,2.083333333,85.9375,0,26.5625,64.58333333,14.58333333,14.58333333,67.1875,14.0625,4.6875,82.8125,2.604166667,45.83333333,73.95833333,15.625,26.04166667,80.20833333,17.1875,17.1875,19.79166667,96.35416667,8.854166667,57.29166667,13.54166667,0,100,2.604166667,15.625,47.91666667,16.66666667,6.25,99.47916667,7.291666667,4.166666667,40.10416667,4.6875,99.47916667,24.47916667,46.875,15.625,25,53.64583333,63.02083333,36.45833333,18.22916667,28.64583333,7.8125,4.6875,76.04166667,0.520833333,0,48.4375,14.58333333,14.58333333,74.47916667,7.8125,3.645833333,59.375,6.770833333,4.6875,90.10416667,28.125,9.895833333,54.6875,17.70833333,15.625,68.22916667,18.75,9.895833333,7.291666667,13.02083333,42.70833333,100,0,2.083333333,16.14583333,15.625,42.70833333,46.35416667,6.770833333,5.729166667,18.75,5.729166667,4.6875,5.729166667,11.97916667,88.54166667,21.875,49.47916667,20.83333333
37,38.02083333,79.16666667,26.04166667,47.39583333,11.45833333,4.166666667,62.5,38.02083333,5.729166667,84.89583333,0.520833333,22.39583333,14.58333333,67.1875,28.125,38.02083333,15.625,76.5625,6.770833333,67.1875,5.208333333,59.375,80.20833333,19.79166667,83.85416667,29.6875,73.95833333,23.95833333,80.20833333,80.20833333,82.8125,82.8125,82.8125,81.25,81.25,81.25,69.79166667,32.29166667,24.47916667,10.41666667,40.625,8.333333333,3.125,63.54166667,1.5625,18.75,41.66666667,16.66666667,8.333333333,54.6875,6.25,6.770833333,51.04166667,4.166666667,13.02083333,83.85416667,17.1875,19.79166667,49.47916667,18.22916667,76.5625,31.77083333,51.5625,32.8125,14.58333333,92.70833333,8.333333333,4.6875,81.77083333,1.5625,22.39583333,84.375,12.5,7.291666667,77.08333333,7.291666667,13.54166667,80.20833333,4.6875,72.39583333,86.97916667,20.83333333,25.52083333,18.75,37.5,29.6875,41.14583333,16.14583333,84.375,10.9375,0,34.375,2.604166667,22.39583333,79.6875,17.1875,27.60416667,68.75,21.875,3.125,79.6875,8.854166667,53.125,76.5625,40.10416667,25.52083333,79.6875,19.79166667,20.83333333,33.33333333,95.83333333,8.854166667,58.33333333,13.02083333,0.520833333,100,25,18.75,60.41666667,26.04166667,14.0625,99.47916667,13.02083333,5.208333333,44.27083333,4.6875,99.47916667,10.9375,56.25,16.14583333,22.39583333,57.8125,91.66666667,58.85416667,26.04166667,34.375,6.25,4.6875,84.89583333,1.5625,0,49.47916667,17.70833333,16.66666667,66.66666667,26.04166667,22.91666667,51.5625,7.291666667,6.25,91.66666667,64.0625,13.54166667,39.58333333,21.35416667,10.9375,58.85416667,22.39583333,12.5,9.375,14.0625,39.0625,98.95833333,1.041666667,10.9375,17.1875,19.79166667,54.16666667,45.83333333,8.854166667,5.729166667,20.83333333,5.208333333,6.25,1.5625,31.77083333,85.41666667,24.47916667,52.60416667,20.83333333
38,29.6875,80.20833333,16.14583333,7.8125,11.45833333,3.645833333,58.85416667,29.6875,1.041666667,86.97916667,0.520833333,20.83333333,15.10416667,67.70833333,19.79166667,29.6875,33.33333333,67.70833333,9.375,70.3125,5.208333333,41.14583333,80.20833333,5.729166667,71.35416667,34.375,70.83333333,16.66666667,80.20833333,80.20833333,68.22916667,68.22916667,68.22916667,81.25,81.25,81.25,66.14583333,29.6875,21.35416667,11.45833333,38.02083333,8.854166667,0.520833333,68.75,0,16.14583333,35.41666667,15.10416667,9.375,48.95833333,2.604166667,4.6875,46.35416667,5.208333333,10.41666667,69.27083333,15.625,3.125,50,18.22916667,62.5,33.85416667,58.33333333,25.52083333,10.41666667,97.91666667,7.8125,3.125,83.85416667,1.041666667,22.91666667,78.125,15.625,29.6875,85.41666667,11.97916667,7.8125,79.16666667,5.208333333,47.39583333,85.41666667,30.72916667,23.95833333,16.14583333,3.645833333,9.375,19.79166667,19.27083333,86.45833333,11.45833333,0,13.02083333,1.041666667,29.6875,72.39583333,15.625,8.854166667,72.91666667,5.729166667,7.291666667,80.72916667,6.770833333,45.83333333,90.625,4.6875,20.83333333,76.5625,25,15.625,37.5,97.39583333,8.333333333,55.72916667,9.375,0,100,10.41666667,15.10416667,58.33333333,20.83333333,6.25,99.47916667,8.333333333,2.604166667,45.83333333,4.6875,99.47916667,3.645833333,14.0625,16.66666667,20.83333333,52.08333333,47.39583333,32.8125,21.35416667,30.20833333,9.375,5.729166667,80.72916667,0,0,54.6875,15.625,15.10416667,61.97916667,23.4375,13.02083333,59.89583333,4.6875,6.25,88.54166667,47.39583333,8.333333333,48.4375,21.875,17.70833333,58.33333333,27.60416667,25,6.25,9.375,39.58333333,100,4.166666667,25,15.625,17.70833333,48.4375,38.54166667,7.291666667,13.02083333,23.4375,4.6875,4.166666667,6.770833333,6.25,80.72916667,21.875,48.95833333,18.75
39,30.20833333,87.5,13.02083333,23.4375,9.895833333,6.25,57.8125,30.20833333,0,41.14583333,0,21.875,13.02083333,57.29166667,6.770833333,30.20833333,3.125,78.64583333,4.6875,67.70833333,6.25,39.0625,79.6875,7.291666667,77.60416667,20.83333333,66.14583333,21.875,79.6875,79.6875,73.4375,73.4375,73.4375,80.20833333,80.20833333,80.20833333,65.625,30.20833333,33.33333333,11.97916667,39.58333333,6.25,0.520833333,73.4375,0,18.22916667,42.1875,15.10416667,3.645833333,60.41666667,8.333333333,5.208333333,46.35416667,4.166666667,18.22916667,67.1875,21.875,12.5,48.4375,18.22916667,84.89583333,29.16666667,56.77083333,28.125,13.02083333,97.91666667,7.8125,45.3125,70.3125,4.6875,25.52083333,88.02083333,15.10416667,14.58333333,81.25,13.02083333,10.9375,78.64583333,4.166666667,59.89583333,85.41666667,58.33333333,25,14.0625,12.5,11.45833333,38.02083333,15.625,82.29166667,9.375,0,46.875,0,23.4375,70.83333333,14.58333333,10.41666667,68.22916667,10.41666667,15.625,74.47916667,7.291666667,8.854166667,79.16666667,8.854166667,25.52083333,68.75,20.83333333,18.22916667,30.20833333,95.3125,7.8125,52.60416667,8.333333333,2.083333333,100,36.97916667,15.625,56.25,23.95833333,4.6875,99.47916667,6.25,3.125,35.41666667,3.645833333,99.47916667,11.97916667,51.5625,15.625,20.83333333,58.33333333,65.10416667,35.9375,18.75,30.20833333,11.45833333,6.25,55.72916667,0,0,25,14.0625,15.10416667,67.1875,1.5625,10.9375,56.77083333,7.291666667,5.208333333,86.45833333,28.125,2.083333333,43.75,22.39583333,25.52083333,68.75,21.875,13.02083333,10.41666667,9.375,42.1875,100,7.291666667,33.85416667,18.75,18.75,47.91666667,39.58333333,5.729166667,4.166666667,19.79166667,5.208333333,4.166666667,1.5625,13.54166667,84.89583333,29.6875,50.52083333,18.22916667
40,40.625,80.72916667,18.75,26.5625,13.02083333,7.291666667,61.97916667,40.625,31.25,82.29166667,0,21.35416667,14.0625,66.14583333,18.75,40.625,2.083333333,77.60416667,6.770833333,70.83333333,3.645833333,20.3125,96.875,11.45833333,84.89583333,28.125,76.04166667,27.60416667,96.875,96.875,83.33333333,83.33333333,83.33333333,85.9375,85.9375,85.9375,61.97916667,24.47916667,25,12.5,40.10416667,10.9375,1.5625,70.83333333,0,17.70833333,34.375,14.0625,8.333333333,40.625,3.645833333,3.645833333,44.27083333,4.166666667,19.79166667,77.60416667,19.79166667,26.04166667,47.39583333,19.27083333,88.02083333,40.625,61.97916667,18.75,13.54166667,96.35416667,5.208333333,3.645833333,68.22916667,29.6875,21.875,78.125,15.625,14.0625,80.20833333,5.729166667,6.25,84.375,6.25,70.83333333,81.25,26.5625,30.20833333,17.70833333,4.6875,9.375,32.29166667,21.35416667,79.16666667,8.854166667,1.041666667,61.45833333,0,29.16666667,80.20833333,19.27083333,15.625,66.14583333,21.35416667,7.291666667,82.8125,7.291666667,8.854166667,71.35416667,16.14583333,26.5625,73.95833333,16.14583333,17.1875,31.25,95.3125,6.770833333,49.47916667,10.9375,0.520833333,100,35.41666667,14.58333333,55.72916667,21.35416667,4.166666667,99.47916667,3.125,2.083333333,41.14583333,4.166666667,100,24.47916667,61.97916667,18.22916667,25,53.64583333,65.625,30.20833333,27.08333333,27.08333333,6.770833333,4.166666667,86.97916667,0.520833333,3.645833333,46.875,18.22916667,10.9375,65.10416667,14.58333333,13.54166667,50,5.729166667,5.208333333,80.20833333,8.333333333,1.041666667,50.52083333,30.72916667,18.22916667,53.125,19.79166667,12.5,8.333333333,12.5,38.54166667,100,3.125,28.125,15.10416667,19.27083333,47.39583333,35.9375,6.770833333,3.645833333,20.3125,5.208333333,3.125,6.25,39.58333333,81.77083333,17.70833333,50,17.1875
41,44.27083333,64.0625,17.1875,36.97916667,13.02083333,6.770833333,57.29166667,44.27083333,5.208333333,73.4375,5.208333333,17.70833333,15.625,46.875,13.54166667,44.27083333,17.1875,68.75,3.645833333,66.66666667,2.604166667,39.0625,90.10416667,27.60416667,81.77083333,21.35416667,69.79166667,20.83333333,90.10416667,90.10416667,75.52083333,75.52083333,75.52083333,76.5625,76.5625,76.5625,68.75,27.60416667,19.79166667,11.97916667,37.5,8.854166667,4.166666667,79.6875,0,18.22916667,43.22916667,16.14583333,17.1875,44.79166667,6.25,3.645833333,41.66666667,4.6875,21.875,75,16.14583333,11.45833333,51.5625,12.5,64.58333333,21.35416667,66.66666667,38.02083333,15.10416667,100,7.8125,32.29166667,79.6875,1.5625,23.95833333,86.45833333,18.22916667,14.0625,80.20833333,13.02083333,7.291666667,63.54166667,7.8125,31.25,84.89583333,25,25,20.83333333,21.875,17.70833333,29.6875,15.10416667,84.375,8.854166667,6.770833333,41.14583333,0.520833333,21.875,79.6875,14.0625,20.3125,71.875,9.375,11.45833333,78.64583333,4.166666667,31.77083333,66.66666667,39.0625,25.52083333,81.25,23.95833333,22.39583333,32.29166667,96.35416667,6.25,49.47916667,12.5,7.8125,100,37.5,15.625,58.85416667,23.95833333,8.333333333,99.47916667,12.5,3.125,39.0625,4.166666667,99.47916667,7.291666667,35.9375,16.14583333,17.70833333,54.6875,75.52083333,27.08333333,34.375,25.52083333,10.41666667,5.729166667,91.14583333,8.333333333,0,40.10416667,14.58333333,15.10416667,70.3125,7.8125,6.770833333,55.72916667,8.333333333,3.125,68.75,14.58333333,14.0625,41.14583333,19.27083333,16.66666667,68.22916667,26.04166667,16.14583333,7.8125,15.10416667,35.41666667,100,1.041666667,25.52083333,16.66666667,20.3125,50,43.22916667,11.45833333,5.729166667,15.625,6.770833333,7.291666667,1.041666667,11.97916667,89.0625,16.14583333,46.875,13.02083333
42,38.54166667,88.54166667,22.91666667,29.6875,10.9375,5.729166667,58.33333333,38.54166667,0,75.52083333,0,20.83333333,15.10416667,74.47916667,38.54166667,38.54166667,6.25,74.47916667,7.8125,58.85416667,4.6875,6.25,90.10416667,15.10416667,81.25,35.41666667,81.25,21.875,90.10416667,90.10416667,71.35416667,71.35416667,71.35416667,83.85416667,83.85416667,83.85416667,66.66666667,25.52083333,17.70833333,15.10416667,41.66666667,10.9375,1.041666667,74.47916667,0,16.14583333,38.54166667,15.625,7.8125,44.27083333,7.8125,2.604166667,39.58333333,4.6875,21.875,69.27083333,16.14583333,13.02083333,51.04166667,16.14583333,74.47916667,21.875,52.60416667,26.5625,18.22916667,98.95833333,4.6875,2.083333333,82.8125,0,25,87.5,15.10416667,9.895833333,78.125,8.333333333,6.770833333,85.9375,3.645833333,40.10416667,78.64583333,39.58333333,34.375,17.70833333,22.91666667,12.5,38.54166667,17.1875,86.97916667,8.333333333,0,53.64583333,0,26.04166667,81.25,17.70833333,11.45833333,72.91666667,15.625,6.770833333,73.4375,6.25,32.8125,81.25,4.6875,32.29166667,79.6875,24.47916667,18.22916667,30.20833333,95.3125,7.291666667,50,11.45833333,0,100,18.75,15.10416667,58.85416667,20.3125,6.25,99.47916667,6.25,2.083333333,32.8125,3.645833333,100,18.75,39.0625,11.97916667,22.39583333,50.52083333,64.0625,34.89583333,24.47916667,26.5625,3.645833333,5.208333333,91.14583333,0,0,46.35416667,14.0625,13.02083333,61.45833333,29.16666667,11.97916667,49.47916667,6.25,4.6875,81.25,41.66666667,7.8125,47.39583333,25.52083333,18.22916667,60.9375,23.4375,14.0625,8.854166667,12.5,39.0625,98.95833333,0,26.5625,15.10416667,18.75,45.83333333,42.1875,9.375,6.770833333,11.97916667,3.125,4.166666667,5.729166667,17.1875,81.77083333,26.5625,45.83333333,17.1875
43,27.08333333,86.97916667,15.625,23.95833333,11.97916667,4.166666667,57.8125,27.08333333,19.27083333,81.77083333,0,20.83333333,15.625,46.35416667,20.3125,27.08333333,18.75,78.64583333,3.125,62.5,3.645833333,23.95833333,89.58333333,33.33333333,77.08333333,31.25,74.47916667,14.58333333,89.58333333,89.58333333,81.77083333,81.77083333,81.77083333,85.41666667,85.41666667,85.41666667,67.1875,31.77083333,22.91666667,11.97916667,42.1875,8.854166667,0.520833333,63.02083333,0,17.70833333,31.25,13.54166667,10.41666667,38.02083333,4.6875,4.166666667,36.97916667,2.604166667,9.895833333,62.5,18.75,16.66666667,51.04166667,16.66666667,79.16666667,33.33333333,65.625,14.0625,15.625,95.3125,4.6875,6.25,59.89583333,0,25.52083333,83.85416667,15.625,9.375,75.52083333,5.729166667,7.8125,81.25,7.8125,51.5625,79.6875,11.97916667,19.79166667,16.14583333,7.8125,17.1875,36.45833333,18.22916667,82.29166667,5.729166667,0,88.02083333,0,19.79166667,89.0625,18.75,10.9375,82.8125,10.9375,5.729166667,78.64583333,4.6875,34.375,76.5625,7.8125,22.39583333,70.3125,16.66666667,13.54166667,24.47916667,95.3125,6.770833333,51.5625,11.45833333,0,100,20.83333333,16.14583333,49.47916667,18.75,7.291666667,99.47916667,10.41666667,3.125,28.125,3.125,99.47916667,9.895833333,29.16666667,15.10416667,21.35416667,54.6875,77.08333333,30.72916667,23.4375,27.60416667,9.895833333,6.25,96.875,0,0,24.47916667,15.625,16.14583333,71.35416667,8.333333333,7.291666667,55.72916667,7.8125,4.166666667,91.66666667,8.854166667,18.75,50,21.875,18.22916667,49.47916667,23.95833333,11.97916667,7.8125,10.9375,37.5,98.95833333,5.729166667,25.52083333,17.70833333,19.79166667,44.79166667,31.25,6.25,4.6875,13.54166667,3.125,4.6875,9.895833333,8.333333333,71.875,24.47916667,52.60416667,17.1875
44,39.58333333,82.29166667,26.04166667,10.9375,11.97916667,5.208333333,65.10416667,39.58333333,1.5625,93.75,0,14.58333333,13.54166667,44.27083333,2.604166667,39.58333333,4.6875,67.1875,7.8125,58.85416667,10.9375,57.8125,62.5,13.02083333,98.95833333,35.9375,81.77083333,11.97916667,62.5,62.5,66.14583333,66.14583333,66.14583333,94.27083333,94.27083333,94.27083333,64.58333333,36.45833333,23.4375,10.41666667,39.0625,6.25,0.520833333,60.9375,0,18.22916667,39.58333333,16.14583333,4.166666667,34.89583333,4.6875,5.729166667,39.0625,5.729166667,9.375,57.8125,19.27083333,4.6875,52.08333333,21.875,76.5625,7.8125,57.29166667,15.625,13.54166667,82.8125,8.333333333,4.6875,78.125,0,15.625,80.20833333,13.54166667,2.083333333,78.125,2.083333333,14.58333333,85.9375,4.6875,71.35416667,82.29166667,24.47916667,25,18.22916667,20.3125,3.645833333,39.0625,16.66666667,80.72916667,3.645833333,1.5625,92.70833333,0,18.75,61.97916667,15.625,3.645833333,88.02083333,3.645833333,10.9375,75.52083333,5.729166667,25.52083333,87.5,6.770833333,35.9375,78.125,19.27083333,18.22916667,30.72916667,92.70833333,6.25,46.875,7.291666667,0.520833333,100,10.41666667,17.70833333,56.25,16.66666667,8.333333333,99.47916667,9.375,3.125,23.95833333,5.208333333,100,3.645833333,27.08333333,21.35416667,26.04166667,54.6875,66.66666667,13.54166667,26.5625,27.60416667,8.333333333,5.208333333,92.1875,0,0,34.89583333,13.02083333,13.54166667,56.25,5.208333333,4.6875,51.04166667,4.6875,4.166666667,96.35416667,17.70833333,6.770833333,50.52083333,25,18.22916667,60.9375,19.79166667,16.66666667,8.333333333,9.895833333,38.02083333,99.47916667,1.5625,5.729166667,18.22916667,20.83333333,50,38.54166667,11.45833333,6.25,14.0625,3.125,5.729166667,3.125,11.45833333,81.25,26.04166667,50.52083333,17.1875
45,33.85416667,93.22916667,4.166666667,32.8125,11.97916667,9.375,55.20833333,33.85416667,0.520833333,59.375,5.208333333,20.3125,15.625,47.39583333,26.04166667,33.85416667,1.5625,79.6875,6.25,58.33333333,3.645833333,9.895833333,47.91666667,20.83333333,66.14583333,28.64583333,80.72916667,14.58333333,47.91666667,47.91666667,78.64583333,78.64583333,78.64583333,83.33333333,83.33333333,83.33333333,59.89583333,25,32.29166667,6.770833333,38.02083333,7.8125,1.041666667,66.14583333,0,17.1875,38.02083333,16.14583333,3.645833333,39.0625,3.645833333,4.6875,38.54166667,3.645833333,5.729166667,66.14583333,18.75,4.166666667,47.39583333,18.75,92.1875,29.6875,60.9375,17.70833333,12.5,85.9375,4.166666667,26.04166667,71.35416667,0,22.39583333,85.41666667,17.70833333,18.22916667,76.04166667,11.45833333,9.895833333,88.54166667,6.770833333,62.5,83.85416667,17.1875,30.72916667,14.0625,19.27083333,9.375,32.8125,15.10416667,78.64583333,6.770833333,1.5625,74.47916667,0,15.625,77.08333333,17.70833333,19.27083333,77.08333333,15.10416667,6.25,68.22916667,5.208333333,23.4375,81.25,11.45833333,28.64583333,79.6875,19.79166667,22.39583333,27.60416667,93.22916667,7.291666667,46.35416667,9.895833333,0,100,42.1875,16.66666667,50,18.75,9.375,99.47916667,14.0625,4.166666667,25,4.166666667,98.95833333,3.125,41.14583333,15.10416667,20.3125,50,79.6875,31.77083333,8.854166667,29.16666667,8.854166667,3.645833333,97.91666667,0.520833333,2.083333333,23.4375,16.14583333,13.54166667,75.52083333,11.97916667,11.45833333,55.20833333,8.854166667,3.645833333,93.22916667,23.95833333,13.54166667,49.47916667,20.83333333,16.14583333,52.60416667,16.66666667,23.95833333,4.166666667,8.333333333,35.41666667,95.83333333,0,9.375,16.66666667,19.27083333,40.10416667,26.5625,7.291666667,9.895833333,13.02083333,3.645833333,5.208333333,4.6875,9.375,73.95833333,21.875,50.52083333,14.58333333
46,43.22916667,76.04166667,16.14583333,33.33333333,8.854166667,7.8125,60.9375,43.22916667,0.520833333,66.14583333,0,18.22916667,14.58333333,42.1875,31.77083333,43.22916667,3.125,75,5.208333333,64.58333333,3.645833333,29.16666667,89.58333333,39.58333333,96.35416667,22.39583333,79.16666667,19.79166667,89.58333333,89.58333333,75.52083333,75.52083333,75.52083333,85.9375,85.9375,85.9375,57.8125,20.83333333,12.5,6.770833333,34.89583333,4.166666667,0,56.25,0.520833333,16.66666667,38.02083333,15.10416667,7.291666667,35.41666667,6.770833333,3.645833333,36.45833333,3.125,20.83333333,62.5,16.66666667,5.729166667,51.5625,16.66666667,92.70833333,45.83333333,61.45833333,32.8125,11.45833333,62.5,5.729166667,3.125,77.60416667,3.125,23.4375,81.25,16.66666667,15.625,79.6875,9.895833333,11.97916667,88.02083333,5.729166667,75.52083333,80.20833333,51.5625,23.95833333,19.79166667,11.45833333,25,32.8125,15.625,85.41666667,11.97916667,4.166666667,47.91666667,1.041666667,15.625,73.95833333,17.70833333,36.97916667,72.39583333,6.25,8.333333333,71.875,6.770833333,31.77083333,88.02083333,13.54166667,20.83333333,78.64583333,23.4375,17.1875,19.27083333,91.66666667,6.25,40.625,8.854166667,0,100,29.6875,15.625,46.875,17.70833333,5.208333333,100,5.729166667,2.604166667,27.08333333,6.25,98.4375,15.625,38.54166667,17.1875,17.70833333,50.52083333,73.95833333,31.77083333,34.375,25,10.9375,6.770833333,77.60416667,0,0,32.8125,17.1875,10.9375,80.20833333,19.27083333,11.97916667,55.20833333,6.770833333,6.25,94.79166667,26.04166667,13.54166667,47.91666667,20.83333333,23.95833333,45.3125,13.02083333,11.45833333,7.8125,8.333333333,36.97916667,100,0,15.10416667,15.625,17.1875,47.39583333,19.27083333,4.6875,4.6875,11.45833333,4.166666667,4.166666667,2.604166667,10.9375,79.6875,23.4375,47.91666667,16.14583333
47,25,79.16666667,8.333333333,18.75,10.9375,6.25,48.95833333,25,0,72.91666667,0,16.66666667,14.58333333,48.4375,25,25,0,67.70833333,6.770833333,61.97916667,2.083333333,7.8125,79.6875,6.25,83.33333333,30.20833333,66.66666667,13.54166667,79.6875,79.6875,77.60416667,77.60416667,77.60416667,69.27083333,69.27083333,69.27083333,64.58333333,27.60416667,20.3125,9.895833333,35.41666667,7.8125,1.5625,75.52083333,1.5625,15.10416667,41.14583333,12.5,10.41666667,31.25,6.770833333,3.645833333,37.5,4.166666667,22.91666667,61.97916667,15.625,23.95833333,50.52083333,16.14583333,47.39583333,36.97916667,50,23.4375,9.375,80.72916667,3.645833333,0.520833333,71.875,0,19.27083333,83.85416667,14.0625,8.333333333,82.29166667,5.729166667,8.333333333,61.45833333,6.770833333,52.08333333,83.33333333,9.375,34.375,18.22916667,8.854166667,9.895833333,22.91666667,11.45833333,82.8125,8.333333333,0,92.70833333,0,23.95833333,81.25,17.70833333,27.08333333,63.02083333,2.083333333,5.208333333,64.58333333,2.083333333,8.854166667,76.04166667,1.5625,25,77.08333333,10.9375,14.58333333,26.04166667,92.70833333,7.8125,43.22916667,9.375,0,100,9.375,15.625,48.4375,16.66666667,8.854166667,99.47916667,9.375,3.645833333,24.47916667,3.645833333,98.4375,28.64583333,30.72916667,17.1875,22.39583333,50,67.1875,6.25,26.04166667,26.04166667,5.208333333,6.770833333,45.3125,0.520833333,0,28.125,11.97916667,10.9375,71.35416667,6.770833333,5.729166667,46.35416667,10.41666667,6.770833333,90.625,4.6875,0,41.14583333,19.79166667,17.70833333,46.875,22.39583333,16.66666667,8.854166667,9.375,34.89583333,99.47916667,1.041666667,7.291666667,16.14583333,16.14583333,44.79166667,27.08333333,10.9375,8.854166667,14.58333333,3.125,4.6875,8.854166667,21.35416667,64.58333333,22.39583333,45.3125,15.10416667
48,26.04166667,89.0625,12.5,25.52083333,8.333333333,5.729166667,55.72916667,26.04166667,18.75,53.125,0,16.14583333,14.0625,47.91666667,39.0625,26.04166667,10.41666667,75.52083333,3.125,54.6875,1.5625,6.770833333,93.75,4.166666667,96.35416667,29.16666667,71.875,20.3125,93.75,93.75,78.64583333,78.64583333,78.64583333,79.6875,79.6875,79.6875,65.625,30.72916667,28.64583333,10.41666667,35.41666667,9.895833333,1.041666667,66.14583333,1.041666667,17.1875,43.22916667,15.10416667,4.166666667,23.95833333,5.208333333,6.770833333,40.625,6.25,19.79166667,68.75,19.79166667,9.895833333,46.35416667,17.1875,73.4375,11.97916667,56.25,22.91666667,10.41666667,76.04166667,9.375,1.041666667,71.35416667,0.520833333,21.875,80.72916667,14.0625,14.58333333,77.08333333,6.770833333,9.375,92.70833333,3.645833333,77.08333333,81.25,51.04166667,28.64583333,18.22916667,15.625,11.45833333,22.39583333,10.9375,77.08333333,11.45833333,0,47.39583333,0,20.83333333,75.52083333,17.1875,26.5625,47.39583333,9.375,6.25,66.14583333,2.604166667,13.02083333,73.95833333,0.520833333,32.8125,78.125,19.27083333,22.39583333,26.04166667,91.14583333,7.8125,43.22916667,9.895833333,2.604166667,100,14.58333333,15.625,48.95833333,16.66666667,14.0625,98.95833333,15.10416667,1.5625,19.27083333,4.166666667,98.95833333,23.4375,55.20833333,15.10416667,25,46.35416667,71.35416667,40.625,8.854166667,24.47916667,7.8125,4.6875,80.20833333,0,0,27.60416667,13.54166667,18.22916667,60.41666667,8.333333333,8.333333333,53.64583333,6.25,3.125,87.5,14.0625,5.729166667,46.875,17.70833333,21.875,56.25,21.35416667,23.95833333,5.208333333,7.8125,36.97916667,100,1.5625,17.1875,18.22916667,18.22916667,41.66666667,17.70833333,1.5625,4.6875,13.02083333,4.6875,4.6875,9.895833333,16.14583333,76.5625,21.35416667,45.83333333,17.70833333
49,34.375,76.04166667,26.04166667,15.625,9.895833333,5.208333333,56.25,34.375,0.520833333,84.375,0,18.75,14.58333333,54.6875,26.04166667,34.375,7.291666667,71.35416667,6.770833333,52.08333333,3.645833333,4.6875,97.91666667,25.52083333,92.70833333,28.125,74.47916667,27.08333333,97.91666667,97.91666667,77.08333333,77.08333333,77.08333333,75.52083333,75.52083333,75.52083333,70.83333333,18.75,20.3125,14.0625,30.20833333,6.25,0,68.22916667,0,17.1875,46.875,14.58333333,4.6875,30.20833333,4.6875,4.6875,37.5,6.25,11.97916667,76.04166667,20.83333333,9.895833333,46.35416667,18.75,76.5625,30.72916667,47.91666667,28.125,8.333333333,52.08333333,7.291666667,4.6875,72.39583333,0,20.83333333,88.54166667,15.10416667,1.041666667,70.83333333,2.604166667,7.8125,87.5,5.729166667,48.4375,86.97916667,22.91666667,28.64583333,17.1875,28.64583333,8.854166667,17.70833333,11.45833333,77.60416667,8.854166667,0,30.72916667,0,14.58333333,78.64583333,15.10416667,33.85416667,72.39583333,6.770833333,5.729166667,67.70833333,3.125,2.083333333,71.875,6.25,36.97916667,86.97916667,15.625,16.66666667,19.79166667,89.0625,8.333333333,41.66666667,5.729166667,0,100,12.5,17.70833333,53.125,17.70833333,5.208333333,99.47916667,13.02083333,2.604166667,20.3125,4.166666667,98.95833333,14.58333333,36.97916667,16.66666667,21.875,51.04166667,80.20833333,30.20833333,23.4375,30.72916667,8.333333333,5.208333333,53.125,2.083333333,0,30.72916667,14.58333333,14.0625,64.0625,15.625,10.41666667,43.22916667,5.208333333,1.041666667,78.64583333,7.8125,1.5625,47.91666667,19.79166667,19.27083333,58.33333333,19.27083333,14.0625,7.8125,9.375,35.9375,100,4.166666667,23.95833333,17.70833333,19.79166667,44.79166667,23.95833333,2.083333333,5.208333333,13.02083333,2.604166667,4.166666667,9.895833333,22.39583333,88.02083333,22.39583333,49.47916667,21.35416667
50,28.64583333,71.35416667,13.02083333,26.5625,9.895833333,4.6875,59.375,28.64583333,34.375,83.85416667,0.520833333,20.83333333,13.54166667,45.3125,33.85416667,28.64583333,3.125,77.08333333,5.729166667,58.33333333,7.291666667,14.58333333,85.41666667,25,95.83333333,24.47916667,70.83333333,22.39583333,85.41666667,85.41666667,74.47916667,74.47916667,74.47916667,83.33333333,83.33333333,83.33333333,64.0625,20.83333333,16.66666667,7.8125,35.41666667,8.854166667,0.520833333,63.54166667,0,16.14583333,30.72916667,15.625,4.6875,27.08333333,1.5625,3.645833333,30.72916667,3.125,8.854166667,57.8125,18.22916667,11.97916667,41.66666667,14.0625,76.04166667,20.3125,59.375,11.45833333,9.895833333,77.60416667,5.729166667,2.604166667,54.16666667,4.6875,18.75,70.83333333,12.5,6.770833333,68.75,3.125,9.895833333,87.5,4.6875,74.47916667,82.29166667,23.4375,25.52083333,11.45833333,30.20833333,26.04166667,31.25,16.14583333,78.64583333,7.291666667,0,70.83333333,0,16.66666667,67.70833333,16.66666667,10.41666667,54.6875,4.6875,4.6875,48.95833333,3.645833333,9.895833333,76.04166667,13.02083333,28.64583333,68.22916667,17.1875,13.54166667,19.79166667,90.10416667,8.854166667,44.79166667,8.854166667,0.520833333,100,19.27083333,15.10416667,50,16.14583333,6.25,100,8.333333333,2.083333333,21.875,2.083333333,99.47916667,9.895833333,39.0625,14.58333333,19.27083333,48.4375,70.83333333,12.5,16.14583333,27.60416667,6.25,7.8125,91.14583333,2.604166667,0,46.875,15.10416667,14.58333333,56.77083333,17.1875,7.8125,47.39583333,4.166666667,4.6875,92.70833333,50,5.208333333,47.91666667,23.95833333,17.70833333,47.39583333,10.41666667,10.9375,5.729166667,7.291666667,36.97916667,100,1.041666667,17.1875,16.14583333,19.79166667,43.22916667,20.3125,4.6875,7.291666667,13.54166667,3.645833333,3.645833333,10.41666667,23.95833333,81.25,24.47916667,45.83333333,15.10416667
